VWSIM: A Circuit Simulator

VWSIM is a circuit simulator for rapid, single-flux, quantum (RSFQ) circuits. The simulator is designed to model and simulate primitive-circuit devices such as capacitors, inductors, Josephson Junctions, and can be extended to simulate other circuit families, such as CMOS. Circuit models can be provided in the native VWSIM netlist format or as SPICE-compatible netlists, which are flattened and transformed into symbolic equations that can be manipulated and simulated. Written in the ACL2 logic, VWSIM provides logical guarantees about each of the circuit models it simulates. Note, our matrix solving and evaluation routines use Common Lisp floating-point numbers, and work is ongoing to admit these models into ACL2. We currently use VWSIM to help us design self-timed, RSFQ-based circuits. Our eventual goal is to prove properties of RSFQ circuit models. The ACL2-based definition of the VWSIM simulator offers a path for specifying and verifying RSFQ circuit models.

==> d-latch-fix.csv <==
TIME,D,"V(BJI|XJ1|XJTL2D)","V(BJI|XJ2|XJTL2D)","V(BJI|XJ3|XJTL2D)","V(BJI|XJ4|XJTL2D)",C,"V(BJI|XJ1|XJTL2C)","V(BJI|XJ2|XJTL2C)","V(BJI|XJ3|XJTL2C)","V(BJI|XJ4|XJTL2C)","P(BJI|XJ1|XD_LATCH1)","P(BJI|XJ2|XD_LATCH1)","P(BJI|XJ3|XD_LATCH1)","P(BJI|XJ4|XD_LATCH1)","V(LATCH_OUT)","V(BJI|XJ1|XJTL_LATCH)","V(BJI|XJ2|XJTL_LATCH)","V(BJI|XJ3|XJTL_LATCH)","V(BJI|XJ4|XJTL_LATCH)",OUT,"V(RR1)"
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.0e-13,5.038195404202509e-6,4.981236417864585e-6,5.042505213168353e-6,5.043258056489905e-6,5.04320569811356e-6,1.5071574681432322e-7,4.981236306016574e-6,5.042496118398558e-6,5.042518639427288e-6,4.983090094050378e-6,7.654268402605108e-4,1.3458149548970696e-5,9.787152920786094e-9,9.43960325423027e-6,3.378051775672575e-6,5.0227860887537974e-6,5.043008755085681e-6,5.042653215872771e-6,4.993520359094547e-6,9.987040718189095e-7,9.987040718189095e-7
2.0e-13,1.8710211969208423e-5,1.829154656576504e-5,1.8738748202742298e-5,1.8746971023884634e-5,1.8746436811024136e-5,1.1041384740278877e-6,1.829154454032319e-5,1.873861648273039e-5,1.8738943817927135e-5,1.8311848838640376e-5,0.004373327803731072,1.256406946643888e-4,1.2705004595129055e-7,8.79029751065781e-5,1.261487503848197e-5,1.8597404669720305e-5,1.8744257040328918e-5,1.874059776269509e-5,1.840101950412313e-5,5.278130415734882e-6,5.278130415734882e-6
3.0e-13,3.8382739544276796e-5,3.6826314065866293e-5,3.847211354412997e-5,3.851686296947204e-5,3.851422601966506e-5,4.0800848626871034e-6,3.6826295858647534e-5,3.847116650982699e-5,3.847352971984111e-5,3.69371382385448e-5,0.013046577869388593,5.898805692086222e-4,8.23258704898106e-7,4.1128527641188416e-4,2.6112486549623518e-5,3.796579653094127e-5,3.850216514903464e-5,3.848359176128456e-5,3.731333217972296e-5,1.4309748586210148e-5,1.4309748586210148e-5
4.0e-13,6.185689966253536e-5,5.784527549888711e-5,6.20294483425738e-5,6.219327404478852e-5,6.218489241991891e-5,1.0416299549697428e-5,5.784516670520126e-5,6.202491079622203e-5,6.203628772745834e-5,5.825232327846247e-5,0.028272899040724976,0.0018910150713343466,3.584171719815943e-6,0.001312539269390716,4.2579883517890115e-5,6.079064713609387e-5,6.213984378498898e-5,6.207707328041798e-5,5.931565054228294e-5,2.791164569612727e-5,2.791164569612727e-5
5.0e-13,8.730315798358112e-5,7.908790982715917e-5,8.750717902405093e-5,8.796602428075882e-5,8.794700559685598e-5,2.104316466630479e-5,7.908742167851358e-5,8.749077595956058e-5,8.753212688823225e-5,8.023182392060691e-5,0.050925989515539685,0.004723312239710442,1.1895708863934779e-5,0.003259776092420401,6.092223761178025e-5,8.514127524967675e-5,8.781784871275303e-5,8.765714946340467e-5,8.253168652370018e-5,4.511645483087299e-5,4.511645483087299e-5
6.0e-13,1.1325904076896223e-4,9.887697289053001e-5,1.1330252292977439e-4,1.1435992914735496e-4,1.1432861586706882e-4,3.618754348079963e-5,9.887521182875761e-5,1.1325453892582676e-4,1.1337624607803754e-4,1.015220134161883e-4,0.08137631652642428,0.00989575103176229,3.233068385139668e-5,0.006782212491605025,8.020017693277884e-5,1.0951954127059823e-4,1.140230417975837e-4,1.136877486700748e-4,1.0562344707855097e-4,6.470089961897403e-5,6.470089961897403e-5
7.0e-13,1.3860924901436963e-4,1.1613515672449498e-4,1.3811114151352475e-4,1.402111686708945e-4,1.4017858473728322e-4,5.530997071789969e-5,1.1612981775795139e-4,1.3799229288267732e-4,1.3829581425227607e-4,1.2140540752337019e-4,0.11959882670864998,0.018204472099857913,7.534988608172743e-5,0.012374410912766655,9.960678416153826e-5,1.3284640260263184e-4,1.39554058212637e-4,1.3895689752195807e-4,1.277207229586464e-4,8.54893737788239e-5,8.54893737788239e-5
8.0e-13,1.6255429945709397e-4,1.303328674689089e-4,1.6093118345619813e-4,1.646401987616205e-4,1.6464375166495133e-4,7.723636624114393e-5,1.3031883738766497e-4,1.6067396185543017e-4,1.6133588328311465e-4,1.396693873491548e-4,0.1652735153257308,0.030309178704384498,1.5545883988782238e-4,0.020407037817239602,1.1846184293320775e-4,1.544192249295636e-4,1.6350669924270058e-4,1.6257050102658858e-4,1.4832210388140738e-4,1.065021896353051e-4,1.065021896353051e-4
9.0e-13,1.845726344363982e-4,1.4138931588848303e-4,1.8106781224613809e-4,1.8702466646891073e-4,1.8714323727630973e-4,1.0041460815630876e-4,1.413566174793717e-4,1.805700536640677e-4,1.8186175192577247e-4,1.5642456490788648e-4,0.21787631674800945,0.0466411370493576,2.9052251553066794e-4,0.031065013722547982,1.3621794097256031e-4,1.73850999617016e-4,1.85258836468433e-4,1.8393969024769135e-4,1.6719464565464706e-4,1.2700466368839396e-4,1.2700466368839396e-4
1.0e-12,2.043803169332676e-4,1.495502340562374e-4,1.9813056706924166e-4,2.0697413688133544e-4,2.0734025935716257e-4,1.232161380871576e-4,1.494814543027488e-4,1.972542755172876e-4,1.9954926702010826e-4,1.7192003494220938e-4,0.2767589364477314,0.06735788251528356,5.002585967220961e-4,0.044323759569992974,1.524711255703918e-4,1.9100255232776294e-4,2.04452685953559e-4,2.0275865489101304e-4,1.8428774883187484e-4,1.4649927711034074e-4,1.4649927711034074e-4
1.1e-12,2.1685307167701936e-4,1.502820201228675e-4,2.0697455382033463e-4,2.192634775633656e-4,2.2006829680273738e-4,1.4406015334456895e-4,1.501496393431929e-4,2.0555218246015572e-4,2.0931473603043302e-4,1.8141103464948218e-4,0.34045168963092176,0.09233353861938612,8.041229450477059e-4,0.059954520384619174,1.6359102613332623e-4,2.0089429783087343e-4,2.159288332905738e-4,2.139292194202312e-4,1.94674334434442e-4,1.6369198291946784e-4,1.6369198291946784e-4
1.2e-12,2.1844978339950475e-4,1.4076350412316286e-4,2.0412192610732357e-4,2.2025914898048013e-4,2.2174738274989458e-4,1.61259838506396e-4,1.4052779916879366e-4,2.0197071714163863e-4,2.0772281479927048e-4,1.816571322960818e-4,0.4061710733650967,0.12114524752303839,0.0012188849836395205,0.07752908396443596,1.6698476717400394e-4,2.0014833563317605e-4,2.1614693990563278e-4,2.1397158380892848e-4,1.9505676735320993e-4,1.7616141010921106e-4,1.7616141010921106e-4
1.3e-12,2.119404309405596e-4,1.2460736130465836e-4,1.92487392398215e-4,2.1265601655732228e-4,2.1511047633033153e-4,1.7304866760113315e-4,1.242156924726829e-4,1.894304966461305e-4,1.9769871993582892e-4,1.756704705806043e-4,0.47102159755389095,0.15304793866934568,0.0017561450521629426,0.09641679590910893,1.6425440477537177e-4,1.9171675844038418e-4,2.079132608422704e-4,2.0574512266963095e-4,1.884781852507062e-4,1.8240383658630984e-4,1.8240383658630984e-4
1.4e-12,1.9969569792003877e-4,1.0498409436325419e-4,1.746749354958074e-4,1.987884673699037e-4,2.025055323778176e-4,1.7801912736223216e-4,1.0437233958198537e-4,1.7056661064840902e-4,1.8181431568763194e-4,1.6588076515801847e-4,0.5328963005888612,0.18699092372211784,0.002419979115963949,0.11581039814830266,1.5678250384549232e-4,1.7813021141618147e-4,1.9368068090179678e-4,1.9174463575178356e-4,1.7747424885306592e-4,1.8263278877254038e-4,1.8263278877254038e-4
1.5e-12,1.8371118094072432e-4,8.447839765680939e-5,1.530010804410468e-4,1.8067310165943723e-4,1.8593138255271492e-4,1.7555386531297525e-4,8.357505160740453e-5,1.4775256776000884e-4,1.6230516368049652e-4,1.5405245915122066e-4,0.5903611113352818,0.2217131710922867,0.003204927407769123,0.13480534460353358,1.4580812647890866e-4,1.614827421212909e-4,1.755787671842392e-4,1.7412645736210889e-4,1.6401455061784665e-4,1.778774331577067e-4,1.778774331577067e-4
1.6e-12,1.6558994188700825e-4,6.498918847053609e-5,1.294561198396003e-4,1.5999771681839663e-4,1.6702263879504067e-4,1.6597876804195117e-4,6.372222489217423e-5,1.2305853055889982e-4,1.4103143157025107e-4,1.4127175168121052e-4,0.6425395917931017,0.25589287083518497,0.004094629495224255,0.15251358608831442,1.3243905604891075e-4,1.434005963986217e-4,1.5538832613085063e-4,1.5467746680827344e-4,1.495048680467457e-4,1.694303436275425e-4,1.694303436275425e-4
1.7e-12,1.465598196334549e-4,4.7734618788426525e-5,1.0568259346661902e-4,1.3813418822866753e-4,1.470619472502687e-4,1.5047176568453179e-4,4.604069679263069e-5,9.822319938569011e-5,1.194630922456723e-4,1.2805644427139467e-4,0.6889967001133588,0.28830581962154606,0.005061418332038705,0.16817793678040036,1.1765402720715867e-4,1.2506607623603917e-4,1.3453942603315296e-4,1.3480796502311136e-4,1.3486836164696426e-4,1.5853285211526747e-4,1.5853285211526747e-4
1.8e-12,1.2751534688930282e-4,3.333237446770884e-5,8.296855403140602e-5,1.1616734925460764e-4,1.2701258185081866e-4,1.307996047274644e-4,3.1167437801530416e-5,7.463720976760227e-5,9.868753266672704e-5,1.1453940410482726e-4,0.7296303918092454,0.3179561957203665,0.006067074515744936,0.1812602043929628,1.0229674360505574e-4,1.0727891960669812e-4,1.1412751255533994e-4,1.1556596508408766e-4,1.2065868186402417e-4,1.462251199713582e-4,1.462251199713582e-4
1.9e-12,1.0907350974247789e-4,2.1924199267159728e-5,6.225448240507933e-5,9.493182154822618e-5,1.0756391745353036e-4,1.0897447324058743e-4,1.927406449877385e-5,5.333770710773985e-5,7.943787680653087e-5,1.0067176204986203e-4,0.7645768834507739,0.3441572607340412,0.007064757717608581,0.19148723453175903,8.706651938958318e-5,9.053670350639848e-5,9.494240790438762e-5,9.76694153924752e-5,1.0717369791914092e-4,1.3330154793944791e-4,1.3330154793944791e-4
2.0e-12,9.163349814341998e-5,1.3316677679918654e-5,4.4152970886803916e-5,7.504968580742228e-5,8.918250163000167e-5,8.691834557568003e-5,1.0205923169523246e-5,3.5014646600932005e-5,6.213897170894728e-5,8.639956359581346e-5,0.7941324606233997,0.3665548465728681,0.008001942911102263,0.19885100698486374,7.2511035701924e-5,7.511783510571211e-5,7.750535018723171e-5,8.15513807995693e-5,9.455189860921491e-5,1.2032604806933992e-4,1.2032604806933992e-4
2.1e-12,7.54330103492433e-5,7.116370838131563e-6,2.8980264384228384e-5,5.6964130741219356e-5,7.21626734354569e-5,6.620153979941224e-5,3.613799937977943e-6,2.002992419939868e-5,4.6966348385825557e-5,7.178352265382781e-5,0.818692228709836,0.38509967440252013,0.008824045624614188,0.2035691849039921,5.9025696768427946e-5,6.115512651826057e-5,6.211022020256708e-5,6.741263441649414e-5,8.284406455429718e-5,1.076748214743064e-4,1.076748214743064e-4
2.2e-12,6.059655576614252e-5,2.844505231471155e-6,1.6798266641146365e-5,4.0966860382848375e-5,5.667234817575187e-5,4.7891888511060055e-5,-9.362864816859247e-7,8.450237376833239e-6,3.3911974298552685e-5,5.705029052227858e-5,0.8387044546303329,0.39998339564730595,0.009478348880223008,0.2060193068251856,4.686196062873054e-5,4.86931431443232e-5,4.886614954600489e-5,5.527636043670143e-5,7.206007103386355e-5,9.558572000221597e-5,9.558572000221597e-5
2.3e-12,4.717380424375187e-5,2.3314442152369407e-8,7.46473493192781e-6,2.721935865628182e-5,4.279127737382268e-5,3.252049570968448e-5,-3.88255296230559e-6,9.345302551336268e-8,2.2849772759801624e-5,4.258054357698503e-5,0.8546381578396662,0.411556991108607,0.009917845652830957,0.20666250313993567,3.6144589271108225e-5,3.772728712010691e-5,3.773948627893717e-5,4.5040481089875174e-5,6.219486044602962e-5,8.420241829730823e-5,8.420241829730823e-5
2.4e-12,3.5167966351190776e-5,-1.767931771834037e-6,6.883633727199942e-7,1.5769683280600304e-5,3.0540583005948344e-5,2.014556889081134e-5,-5.617341851158425e-6,-5.413557943880661e-6,1.3594090425902098e-5,2.8851107998567275e-5,0.8669612535864752,0.4202493054859218,0.010104667073361346,0.20597157251866086,2.6895703010674173e-5,2.822622502072775e-5,2.8593549941511047e-5,3.652424208031071e-5,5.323934533176785e-5,7.360829213394443e-5,7.360829213394443e-5
2.5e-12,2.4555365605558534e-5,-2.8646441642552836e-6,-3.9153509369985076e-6,6.567149214052807e-6,1.990357536560495e-5,1.0480712375186451e-5,-6.463922304311714e-6,-8.569673841156071e-6,5.945658571982152e-6,1.635401457849942e-5,0.876126640132924,0.42649933011217345,0.01001285193955275,0.2043744991104002,1.90622614269295e-5,2.0141516935779426e-5,2.122484138413488e-5,2.950691433883838e-5,4.5182028163222746e-5,6.384924997936477e-5,6.384924997936477e-5
2.6e-12,1.5297879672236068e-5,-3.5108696503438127e-6,-6.771842868830079e-6,-5.2285823665584e-7,1.0838781514282791e-5,3.0490652438056867e-6,-6.673771615769752e-6,-9.93253061545961e-6,-2.7810573593300926e-7,5.515157041097111e-6,0.8825639639879892,0.43071000211691457,0.00963030190915304,0.2022193621771446,1.25432613755491e-5,1.3409193967208267e-5,1.5394544516154516e-5,2.3757641769224338e-5,3.800616709271135e-5,5.4947189038805674e-5,5.4947189038805674e-5
2.7e-12,7.349975614330381e-6,-3.868608280825962e-6,-8.302793902644101e-6,-5.702411948755669e-6,3.286739953273608e-6,-2.6716225259922888e-6,-6.4367307245059495e-6,-1.0056169606725969e-5,-5.22886048565683e-6,-3.36945424849262e-6,0.8866752395044929,0.43322531393328434,0.008959841322978746,0.19976139400423967,7.213436332052768e-6,7.947811029738846e-6,1.0854395700916857e-5,1.9056474558694203e-5,3.1685947794625795e-5,4.690673640075083e-5,4.690673640075083e-5
2.8e-12,6.618530658400023e-7,-4.0356005678605965e-6,-8.891957546123473e-6,-9.222401955346533e-6,-2.8275402099372768e-6,-7.1381678490531906e-6,-5.896772403636124e-6,-9.43928596457647e-6,-9.026952234982615e-6,-1.0169065448274877e-5,0.8888329377169659,0.4343276244993849,0.008019354161758014,0.19716871391931415,2.94130258561782e-6,3.656527372589976e-6,7.366358709674022e-6,1.520740418396366e-5,2.6183736380609986e-5,3.971797867549765e-5,3.971797867549765e-5
2.9e-12,-4.820085894915167e-6,-4.065688422486313e-6,-8.86294879255126e-6,-1.1362246924272203e-5,-7.594494390261973e-6,-1.0678093596360658e-5,-5.16757845736334e-6,-8.488539313974653e-6,-1.17707328129399e-5,-1.4922214637011898e-5,0.8893795384893283,0.4342489450449542,0.0068410066115648736,0.19454062676788467,-3.9929674505592845e-7,4.1542017659997355e-7,4.716010238153601e-6,1.204472652753422e-5,2.1449320454607478e-5,3.335739857234209e-5,3.335739857234209e-5
3.0e-12,-9.15448392653024e-6,-3.987438204440828e-6,-8.468849909954202e-6,-1.2409287312389337e-5,-1.1120525004577488e-5,-1.3473234732789009e-5,-4.344191903859497e-6,-7.499139196476046e-6,-1.3550498596314683e-5,-1.7813272482853447e-5,0.8886278421534548,0.4331888409447048,0.005469592044522988,0.19193149817255445,-2.923760100521878e-6,-1.9111394732002396e-6,2.720042112847717e-6,9.434307486828705e-6,1.742119763355677e-5,2.7788542761038098e-5,2.7788542761038098e-5
3.1e-12,-1.2407214421248814e-5,-3.818484283278095e-6,-7.89207168018868e-6,-1.2639615134404679e-5,-1.3527767150088513e-5,-1.5581740201766175e-5,-3.5091882179142282e-6,-6.652401662349733e-6,-1.446213301510142e-5,-1.913004532333243e-5,0.8868615683100459,0.4313322156393727,0.00396006724565155,0.1893738957159111,-4.736084612857386e-6,-3.4683627195140525e-6,1.228731733835339e-6,7.271346139222117e-6,1.4029454299616027e-5,2.296325604325742e-5,2.296325604325742e-5
3.2e-12,-1.4653824563470271e-5,-3.5746733683122966e-6,-7.251920188836165e-6,-1.2302089444938359e-5,-1.4952268696966898e-5,-1.6983774251524916e-5,-2.7336770551303915e-6,-6.027691304877856e-6,-1.4616624918746593e-5,-1.9213121708728593e-5,0.8843359477329689,0.42886209718495877,0.0023743922589462094,0.1868964415667856,-5.931189892439363e-6,-4.403241530036555e-6,1.2454456604096185e-7,5.476079695615582e-6,1.1199547020535753e-5,1.8823753889984805e-5,1.8823753889984805e-5
3.3e-12,-1.5981607378836182e-5,-3.2743427774531247e-6,-6.616871141400428e-6,-1.1606898865543922e-5,-1.5540329716379054e-5,-1.763481176185948e-5,-2.074726495835919e-6,-5.624516431939706e-6,-1.4143316741067924e-5,-1.840725536658893e-5,0.8812781561909462,0.4259649781311883,7.77842350513682e-4,0.18453407153805568,-6.598339557568536e-6,-4.856460636060252e-6,-6.818327150436688e-7,3.9886161993027095e-6,8.85628325787106e-6,1.5305418389672246e-5,1.5305418389672246e-5
3.4e-12,-1.649073694877123e-5,-2.938850444199369e-6,-6.018636864471047e-6,-1.0719387149242622e-5,-1.5443261952166292e-5,-1.7512596031307684e-5,-1.5713862601843244e-6,-5.389761128392944e-6,-1.3186582665450321e-5,-1.7022727305947273e-5,0.8778875582035379,0.4228286388808386,-7.649772317099876e-4,0.18233057953432466,-6.8241167914504835e-6,-4.9553439099392e-6,-1.2567761595072501e-6,2.763776014115739e-6,6.927419305519087e-6,1.2339991546481377e-5,1.2339991546481377e-5
3.5e-12,-1.629401463098403e-5,-2.5907987389903934e-6,-5.465614659387703e-6,-9.75911595380782e-6,-1.4811207121464837e-5,-1.6648367419987146e-5,-1.2414198689730574e-6,-5.245148043421783e-6,-1.1897243160335535e-5,-1.531116165327577e-5,0.8743358276331782,0.41963423410287287,-0.002194127247852046,0.18033502033599413,-6.693967371698319e-6,-4.80880523444946e-6,-1.649268383656674e-6,1.7665208773605345e-6,5.346482325771687e-6,9.85877525414698e-6,9.85877525414698e-6
3.6e-12,-1.5514958868387967e-5,-2.251343354425579e-6,-4.954059606041004e-6,-8.803458336654449e-6,-1.3786845082568563e-5,-1.5138442041012535e-5,-1.0802997078535466e-6,-5.1108899120787015e-6,-1.0421087811865437e-5,-1.3456604891380064e-5,0.870767086868739,0.4165454736298445,-0.003458020282517432,0.17859451432011936,-6.291953054857644e-6,-4.504780028495929e-6,-1.8959332299729292e-6,9.682834214084198e-7,4.054625329899345e-6,7.795486683622394e-6,7.795486683622394e-6
3.7e-12,-1.4284217781362884e-5,-1.937679028478215e-6,-4.476148893499142e-6,-7.894518443804098e-6,-1.2499820642057093e-5,-1.3137303045141908e-5,-1.0631972066900359e-6,-4.9228495797846524e-6,-8.887259135799299e-6,-1.1579607385799678e-5,0.8672982500280638,0.4136979368354282,-0.00451647534787989,0.17714620920687668,-5.698917191970104e-6,-4.110111512618248e-6,-2.0251100008169016e-6,3.442987519089311e-7,3.00150180957431e-6,6.088517438068167e-6,6.088517438068167e-6
3.8e-12,-1.273455764586996e-5,-1.6613794065169903e-6,-4.024843410469776e-6,-7.0479236750859335e-6,-1.1062550191548693e-5,-1.0837104210292252e-5,-1.1498437661458173e-6,-4.642081477089722e-6,-7.398968873247846e-6,-9.75008269539866e-6,0.8640197618959738,0.4111910595459789,-0.00534286181485988,0.17601073284356203,-4.9896530335635785e-6,-3.672460793576261e-6,-2.0598072443849343e-6,-1.281118466390418e-7,2.145279775987601e-6,4.682466779953283e-6,4.682466779953283e-6
3.9e-12,-1.0994932167829312e-5,-1.4278535432613658e-6,-3.5960013401844784e-6,-6.262042681662356e-6,-9.567793719444626e-6,-8.440397384538177e-6,-1.2914384810082045e-6,-4.257080013911903e-6,-6.028237059333793e-6,-8.004040116974236e-6,0.8609968916680878,0.4090843787006091,-0.005925135730070925,0.17518864562380357,-4.2298381841931855e-6,-3.2235634239824e-6,-2.0196011526703847e-6,-4.7045044721639364e-7,1.4519961797743283e-6,3.5289352591243558e-6,3.5289352591243558e-6
4.0e-12,-9.184316974050403e-6,-1.2368465540556084e-6,-3.1885122904296426e-6,-5.526403981491428e-6,-8.088064255097578e-6,-6.13297984477184e-6,-1.4383591066475609e-6,-3.7801841376168888e-6,-4.815308220008355e-6,-6.359756028881674e-6,0.8582716740739434,0.40739850601522404,-0.006265685770507007,0.17466043254603575,-3.473464315488087e-6,-2.7830825287990416e-6,-1.921684077929074e-6,-7.033387217918156e-7,8.944850095065048e-7,2.5866573933307804e-6,2.5866573933307804e-6
4.1e-12,-7.406063398823833e-6,-1.0836974664568417e-6,-2.803306884967267e-6,-4.828452232433831e-6,-6.6766625036224625e-6,-4.062389933187306e-6,-1.5473363650938092e-6,-3.240248456094192e-6,-3.7723706145310037e-6,-4.8302200922999085e-6,0.8558655016899013,0.4061202927875798,-0.006380035871465344,0.17438969643130942,-2.7612990874996227e-6,-2.3623864261038193e-6,-1.781325857012936e-6,-8.464056959469564e-7,4.511049438301099e-7,1.8211124266657908e-6,1.8211124266657908e-6
4.2e-12,-5.743470006475027e-6,-9.609785671858624e-7,-2.442002632022863e-6,-4.158197444148929e-6,-5.369919846793465e-6,-2.3253541180101017e-6,-1.586948625172367e-6,-2.6738591076907324e-6,-2.8904023427711864e-6,-3.4303185300791926e-6,0.8537822772570671,0.40521093118581153,-0.006294577244502194,0.17432858887278063,-2.120639753832154e-6,-1.9677584387011453e-6,-1.6120007354064456e-6,-9.179568563018455e-7,1.0445729560445967e-7,1.203779903886388e-6,1.203779903886388e-6
4.3e-12,-4.257099458562831e-6,-8.601565746756954e-7,-2.1057398794245625e-6,-3.5107086353843283e-6,-4.19013423919562e-6,-9.65049726785071e-7,-1.5407002548416676e-6,-2.1171086088396853e-6,-2.147526971948445e-6,-2.1787753934897356e-6,0.8520119508061977,0.4046154005355234,-0.00604360475857572,0.17442421917786036,-1.5663308825979974e-6,-1.6027705423144345e-6,-1.4253797791673677e-6,-9.345824484317043e-7,-1.5976552018912637e-7,7.112062974148994e-7,7.112062974148994e-7
4.4e-12,-2.9841150894085307e-6,-7.730015508488874e-7,-1.7945123471127053e-6,-2.886719315376204e-6,-3.148691365346548e-6,2.305673153350644e-8,-1.4074505680223252e-6,-1.5993765049072163e-6,-1.5172162173835267e-6,-1.0960487050856475e-6,0.8505342082038977,0.40427170125019996,-0.005665996310928136,0.17462480453379334,-1.1027844460281702e-6,-1.2697675547184232e-6,-1.2313178605952132e-6,-9.108216059415275e-7,-3.537157462452083e-7,3.2402752516207265e-7,3.2402752516207265e-7
4.5e-12,-1.9396234246624826e-6,-6.925861590690009e-7,-1.507064729527859e-6,-2.291815279322219e-6,-2.248956938930748e-6,6.79446410746004e-7,-1.1994479666017458e-6,-1.1398524952335037e-6,-9.74973165196133e-7,-2.0000823937957012e-7,0.8493220549220896,0.40411864116443347,-0.005201890593796169,0.17488459363517622,-7.265978932672126e-7,-9.705760613393338e-7,-1.0378964056936984e-6,-8.589550236261308e-7,-4.880760421119453e-7,2.6058157425812814e-8,2.6058157425812814e-8
4.6e-12,-1.1197375072413136e-6,-6.138325875605471e-7,-1.2412554877942495e-6,-1.734759127546136e-6,-1.4886711480277776e-6,1.0660913037111176e-6,-9.386032249609465e-7,-7.468438042099967e-7,-5.02648944088387e-7,4.987045217695969e-7,0.8483450540127558,0.4041014254206488,-0.004689688432006748,0.17516700324183931,-4.2932640271469905e-7,-7.06652340602846e-7,-8.515315520803037e-7,-7.889574460148441e-7,-5.725024641101015e-7,-1.9648080678892168e-7,-1.9648080678892168e-7
4.7e-12,-5.058663833789651e-7,-5.336544628029893e-7,-9.946845688022394e-7,-1.2254854780468295e-6,-8.617350563759502e-7,1.2523500497283808e-6,-6.518498889505697e-7,-4.1935507604596805e-7,-9.014445453336431e-8,1.000104413374186e-6,0.8475720260492366,0.4041748217142131,-0.004163633175919322,0.17544584019610662,-2.0001719075743392e-7,-4.789146396898204e-7,-6.771276155355552e-7,-7.08606291626281e-7,-6.158609092716661e-7,-3.555611587497065e-7,-3.555611587497065e-7
4.8e-12,-6.961869662232563e-8,-4.5079552023284283e-7,-7.653620353288208e-7,-7.732046582654024e-7,-3.594179671851885e-7,1.3035204058433538e-6,-3.6647214708272116e-7,-1.500929528436787e-7,2.652088084080095e-7,1.3161815849515542e-6,0.8469730911348482,0.40430411939226757,-0.003652129836414843,0.17570484759649088,-2.7228193141456037e-8,-2.8747982463941106e-7,-5.182464480805071e-7,-6.237169909192578e-7,-6.263093676559998e-7,-4.6177075063535704e-7,-4.6177075063535704e-7
4.9e-12,2.223059956368761e-7,-3.654853894644728e-7,-5.522287957345955e-7,-3.8491492176381305e-7,2.8888395921281216e-8,1.2733280552760158e-6,-1.0615222055211491e-7,7.105098404380182e-8,5.609086241993806e-7,1.4699113957150091e-6,0.8465210156661548,0.4044644044378001,-0.003176857083410265,0.17593605474949234,9.960455481988309e-8,-1.314633002594314e-7,-3.772686355721231e-7,-5.384604037805897e-7,-6.112828219203278e-7,-5.245808882964797e-7,-5.245808882964797e-7
5.0e-12,4.037842239563445e-7,-2.790228011553894e-7,-3.5541156232188563e-7,-6.447644254008482e-8,3.1519811880556276e-7,1.2005952847683699e-6,1.117515394575742e-7,2.538752465162845e-7,7.923223524067644e-7,1.4923485558982716e-6,0.8461919055609244,0.40463880784251793,-0.002752627129167608,0.1761375064647056,1.8945021599983042e-7,-8.92657506636035e-9,-2.5553507180403653e-7,-4.557128864073448e-7,-5.774330200059142e-7,-5.524917013631362e-7,-5.524917013631362e-7
5.1e-12,5.058889489420506e-7,-1.933688433161912e-7,-1.7617654987424876e-7,1.8772987491154633e-7,5.125750314579467e-7,1.1094956800296594e-6,2.774763751152021e-7,4.056831483084301e-7,9.556720014649955e-7,1.4185809991592721e-6,0.8459653513774613,0.4048163665438975,-0.002387869261716531,0.17631091236379348,2.495108874683158e-7,8.301192876131894e-8,-1.53470425539101e-7,-3.773937644106392e-7,-5.30564701458146e-7,-5.530945651106937e-7,-5.530945651106937e-7
5.2e-12,5.546698738263504e-7,-1.1079897411451451e-7,-1.661990085361835e-8,3.7463326846344583e-7,6.347663149578956e-7,1.0122834383526851e-6,3.887385747794647e-7,5.302991628256805e-7,1.050314403341933e-6,1.2834517218505278e-6,0.8458241713582576,0.404990005408279,-0.0020855619929034917,0.17645962849404678,2.8542599150087567e-7,1.4793750609172127e-7,-7.069869636657296e-8,-3.0475568862121726e-7,-4.7559629604115284e-7,-5.33088938566276e-7,-5.33088938566276e-7
5.3e-12,5.701099294107405e-7,-3.363158106499064e-8,1.2081604405603966e-7,5.019267253141667e-7,6.957596737644931e-7,9.132155729383987e-7,4.4951249956715544e-7,6.282408892057171e-7,1.0799460997133441e-6,1.117864397220551e-6,0.8457539129540843,0.40515495948677,-0.0018444194546106162,0.17658720921245177,3.0166974321721646e-7,1.8983236196642331e-7,-6.163464782522319e-9,-2.386075900994906e-7,-4.1655937011819e-7,-4.982844963716342e-7,-4.982844963716342e-7
5.4e-12,5.661123906061922e-7,3.597128914005593e-8,2.3388836810308324e-7,5.772978518897805e-7,7.092594138237795e-7,8.125121240536356e-7,4.68121773234286e-7,6.977638164428252e-7,1.0526606876015892e-6,9.462383598056814e-7,0.8457422635617795,0.40530776024862464,-0.001660147503859604,0.17669659264200774,3.0198031550279435e-7,2.1276628372527568e-7,4.173791963481953e-8,-1.7946466298635016e-7,-3.5663924410310636e-7,-4.536104206672398e-7,-4.536104206672398e-7
5.5e-12,5.51261302883346e-7,9.61468014773276e-8,3.2105238488927866e-7,6.095834240244971e-7,6.881254085262655e-7,7.095245192294724e-7,4.550946908816401e-7,7.363643712310154e-7,9.80039416037219e-7,7.853570830927733e-7,0.8457784925157492,0.40544574819969426,-0.0015266175098553275,0.17678984276361437,2.897060298677693e-7,2.2063663781287756e-7,7.5003936234442e-8,-1.2763239753754577e-7,-2.9825051720472186e-7,-4.0314420466190955e-7,-4.0314420466190955e-7
5.6e-12,5.300455508781302e-7,1.4543528229499785e-7,3.818289115513683e-7,6.079664782803591e-7,6.438461658533387e-7,6.046895796098888e-7,4.2118538105653516e-7,7.423064105307613e-7,8.756214162696753e-7,6.445444909622066e-7,0.8458530065126068,0.40556697049512325,-0.0014368520762937952,0.1768682847381888,2.680099296410578e-7,2.1698747997323122e-7,9.586776572230928e-8,-8.324039453676886e-8,-2.4313619133298606e-7,-3.5016386450468737e-7,-3.5016386450468737e-7
5.7e-12,5.042418459094562e-7,1.828578007070658e-7,4.169909199075542e-7,5.812980429094845e-7,5.861208209978562e-7,5.002316602498141e-7,3.7585084396119907e-7,7.158101594265029e-7,7.53161901289926e-7,5.26867883226514e-7,0.8459570578658692,0.4056702813495147,-0.001383767512177306,0.17693284097102666,2.3992600688242974e-7,2.0491422661686202e-7,1.0663695911007017e-7,-4.624575127799413e-8,-1.9247748009428179e-7,-2.9722105298826597e-7,-2.9722105298826597e-7
5.8e-12,4.7420267205070345e-7,2.0797215910855857e-7,4.2855870555457797e-7,5.375881534205259e-7,5.226082572300452e-7,3.998636389606796e-7,3.2633337986165e-7,6.596777502288184e-7,6.250531677873109e-7,4.309382921295129e-7,0.846082606555141,0.40575547621243807,-0.0013606643108705974,0.17698439465691976,2.082987894905761e-7,1.8704158072550765e-7,1.0954812374467338e-7,-1.642542706737246e-8,-1.4700252567952602e-7,-2.462286329477211e-7,-2.462286329477211e-7
5.9e-12,4.398746298558191e-7,2.2090487636410114e-7,4.1962603820968886e-7,4.836785015559673e-7,4.5887187988690937e-7,3.0789310272318626e-7,2.7735926259117025e-7,5.79287033465663e-7,5.011803091027353e-7,3.5286230520029687e-7,0.8462223081588646,0.4058233397772203,-0.0013614931256223579,0.17702405827000997,1.7565859725791872e-7,1.655514505063909e-7,1.0664977832511199e-7,6.626848726336443e-9,-1.0708516431167388e-7,-1.9855471776687266e-7,-1.9855471776687266e-7
6.0e-12,4.014618056461936e-7,2.2235249726562192e-7,3.9406323958516315e-7,4.2508496489808675e-7,3.9851454916089107e-7,2.2816409147111455e-7,2.313526738577678e-7,4.820290914754425e-7,3.8834616666156277e-7,2.8797338292615836e-7,0.8463695830496956,0.4058755519342935,-0.0013809465105281448,0.17705328753747593,1.4408790505979334e-7,1.4223497256200526e-7,9.972233071992833e-8,2.3489438834842065e-8,-7.28285703420586e-8,-1.551155775908701e-7,-1.551155775908701e-7
6.1e-12,3.5973089748670617e-7,2.135452500515966e-7,3.56154712079518e-7,3.659830156294097e-7,3.434679349607173e-7,1.6318581089662756e-7,1.8899401289046045e-7,3.763683121718177e-7,2.902631263940402e-7,2.321006417054433e-7,0.8465187177233219,0.4059144560224812,-0.0014144356546039434,0.17707383996603165,1.1512378307386854e-7,1.1854687954915827e-7,9.023815615165221e-8,3.4884116040625845e-8,-4.413219197906703e-8,-1.1646149901874717e-7,-1.1646149901874717e-7
6.2e-12,3.160175648036568e-7,1.9616940600604223e-7,3.102286089315087e-7,3.0930162979412306e-7,2.9438001106282423e-7,1.136613906266226e-7,1.4992811627512142e-7,2.707534490484726e-7,2.080006133764765e-7,1.822802182458999e-7,0.8466649547749749,0.405942737133302,-0.0014580084420793764,0.17708761934934458,8.972306339892421e-8,9.564856367544536e-8,7.935859858716141e-8,4.1632067499762995e-8,-2.0743239088721526e-8,-8.2851985624806e-8,-8.2851985624806e-8
6.3e-12,2.7203044446370957e-7,1.7225043802003736e-7,2.6032745352703367e-7,2.5688998601399004e-7,2.5103643842079453e-7,7.847761799831302e-8,1.1344554823335421e-7,1.7260357158966504e-7,1.4071282702182272e-7,1.3694501659531918e-7,0.8468045404671901,0.40596307884644806,-0.0015082539144619463,0.17709646869032752,6.829668362579036e-8,7.44352627778606e-8,6.795979546377269e-8,4.4600633073626826e-8,-2.295765015522433e-9,-5.431899219573239e-8,-5.431899219573239e-8
6.4e-12,2.2955996155505615e-7,1.4400553588617363e-7,2.09953944100957e-7,2.0972394880516872e-7,2.1275599501870374e-7,5.5087950958638644e-8,7.900713633530803e-8,8.754479727186353e-8,8.645522456231854e-8,9.57202062425836e-8,0.8469347142271341,0.40597786531261965,-0.0015622226767978704,0.1771019744062646,5.080247998872816e-8,5.555033847114226e-8,5.66764473235156e-8,4.464853218352278e-8,1.1658946034688207e-8,-3.0718759113606274e-8,-3.0718759113606274e-8
6.5e-12,1.901876933983485e-7,1.136795422138728e-7,1.6190946178414017e-7,1.681243314971736e-7,1.787143012021536e-7,4.0139048582133625e-8,4.654335384411765e-8,1.8999469496768635e-8,4.292366105408268e-8,5.899491433011055e-8,0.8470536392715581,0.40598897759126595,-0.001617376826368525,0.17710532965567538,3.687460306023765e-8,3.939411273490069e-8,4.595230125806769e-8,4.257703978154672e-8,2.1627239670685898e-8,-1.1774018327088942e-8,-1.1774018327088942e-8
6.6e-12,1.5506586701387447e-7,8.338164882622302e-8,1.1822700991202887e-7,1.3196494457457992e-7,1.4816968663437318e-7,3.016277228474811e-8,1.6521305895232296e-8,-3.1851731204875694e-8,8.003024450580331e-9,2.743799631120764e-8,0.8471602852625704,0.4059977065732941,-0.0016715695678177417,0.17710728140044488,2.5963721856755867e-8,2.6135772927748887e-8,3.608788337327986e-8,3.909275915322382e-8,2.8150641239127406e-8,2.8911651857092925e-9,2.8911651857092925e-9
6.7e-12,1.2480388636523287e-7,5.494058104112173e-8,8.018765798854582e-8,1.0085464303501454e-7,1.2058559921950885e-7,2.217473364787296e-8,-1.0178690942507944e-8,-6.578532383490484e-8,-1.9923971621087356e-8,1.589267072708626e-9,0.8472542809943512,0.40600477773176263,-0.0017230455990004275,0.17710816170888347,1.7464517494400075e-8,1.573498083289994e-8,2.727917711905797e-8,3.478499108732457e-8,3.1784691340470254e-8,1.3721765627345109e-8,1.3721765627345109e-8
6.8e-12,9.946720775887382e-8,2.9793505071387635e-8,4.840123352526445e-8,7.428353389277596e-8,9.566153123606776e-8,1.4071672232734098e-8,-3.2504642061494146e-8,-8.502785311098176e-8,-4.1897816277189054e-8,-1.8396854568375647e-8,0.8473357573234421,0.40601046167616467,-0.001770449150808951,0.17710798456293747,1.0813712176387412e-8,7.976162834149472e-9,1.9644597757149065e-8,3.0117923139176074e-8,3.307876801109141e-8,2.1205751246719397e-8,2.1205751246719397e-8
6.9e-12,7.866907632055226e-8,8.919102391755436e-9,2.2928229036861268e-8,5.172894084616328e-8,7.32963823373187e-8,4.784437771308426e-9,-4.9510794959866656e-8,-9.264732693305679e-8,-5.847930631712106e-8,-3.283473943071845e-8,0.8474051985758865,0.406014732635035,-0.0018128267374828532,0.17710657835147955,5.550613011698723e-9,2.5143439682873688e-9,1.3240909533516646e-8,2.543554367409279e-8,3.255742350868967e-8,2.5850689051987856e-8,2.5850689051987856e-8
7.0e-12,6.172070072597534e-8,-7.1808761024412765e-9,3.420143716529084e-9,3.2721473187810366e-8,5.351341189720602e-8,-5.7962189112226106e-9,-6.059918169434085e-8,-9.195985526039527e-8,-6.994643785315596e-8,-4.244329226820394e-8,0.8474633158106755,0.4060174352557193,-0.0018496150104423137,0.17710372201418018,1.3405957087333073e-9,-1.0720171347871823e-9,8.071055799583913e-9,2.0975691640078803e-8,3.0704199411767004e-8,2.816273801528405e-8,2.816273801528405e-8
7.1e-12,4.780089770906142e-8,-1.845362911416098e-8,-1.0741248655539168e-8,1.6875441052514993e-8,3.637485792588997e-8,-1.7059907658458395e-8,-6.567384157109963e-8,-8.604284277374838e-8,-7.651338328053887e-8,-4.81874493760771e-8,0.8475109491467726,0.40601842679823713,-0.0018806090866041623,0.17709925801475396,-2.031571765746031e-9,-3.22767265580334e-9,4.0879344188960044e-9,1.688910758096049e-8,2.7948924992869515e-8,2.8628267690097733e-8,2.8628267690097733e-8
7.2e-12,3.61105064710834e-8,-2.5228523157733847e-8,-2.0320133359125127e-8,3.890724219615365e-9,2.1908438381298152e-8,-2.800028887027619e-8,-6.518455699019703e-8,-7.740907715017237e-8,-7.850913876834111e-8,-5.1087506558682585e-8,0.8475490003188669,0.4060176737467542,-0.0019059118722099724,0.1770931652172584,-4.688033469943616e-9,-4.373397746377167e-9,1.1979915461278596e-9,1.3259658512680126e-8,2.465923156484067e-8,2.7698591925600674e-8,2.7698591925600674e-8
7.3e-12,2.5987057157955817e-8,-2.812313819934734e-8,-2.6127104199951732e-8,-6.465108633529729e-9,1.0059425930319727e-8,-3.754020819189485e-8,-6.006399285162025e-8,-6.785657349548065e-8,-7.64784501149075e-8,-5.2050580471647545e-8,0.8475783918062404,0.40601529545345405,-0.0019258690788814014,0.1770855861561875,-6.692526050319229e-9,-4.870336098046025e-9,-7.325752318661689e-10,1.012282073463366e-8,2.1136558656619773e-8,2.5778313199652493e-8,2.5778313199652493e-8
7.4e-12,1.696791010942808e-8,-2.7935771163032434e-8,-2.894716733978099e-8,-1.4385182059995765e-8,6.729881912868155e-10,-4.47939934378343e-8,-5.158328179474447e-8,-5.847502387095068e-8,-7.11948958641358e-8,-5.176012228265496e-8,0.8476000458879179,0.4060115594912244,-0.0019409971522090824,0.17707681335117803,-8.083821751928476e-9,-4.9989105548307805e-9,-1.867776227066278e-9,7.480703717586785e-9,1.7616425397575527e-8,2.3217584730630556e-8,2.3217584730630556e-8
7.5e-12,8.802282867355763e-9,-2.553797199744834e-8,-2.949427260485706e-8,-2.005367242804569e-8,-6.496172697440257e-9,-4.922978167073159e-8,-4.116334575198059e-8,-4.97664558038658e-8,-6.359919969028792e-8,-5.0637164838949174e-8,0.8476148759352452,0.4060068417765491,-0.0019519120180044951,0.17706724633976753,-8.901402409588182e-9,-4.952644644569812e-9,-2.388305511944382e-9,5.3130801651479535e-9,1.4272310090478463e-8,2.0308297935989133e-8,2.0308297935989133e-8
7.6e-12,1.4219856225950636e-9,-2.1778841905264578e-8,-2.8388341494981648e-8,-2.3671309188926126e-8,-1.1755000449552467e-8,-5.072343656883307e-8,-3.0181922641736454e-8,-4.18273727534039e-8,-5.4690878972018526e-8,-4.88668713778732e-8,0.8476237828808691,0.4060015683422309,-0.001959265623798812,0.1770573342070066,-9.200370357556531e-9,-4.84482689497909e-9,-2.4761132829084863e-9,3.584820323091544e-9,1.1222199389649172e-8,1.728388065761901e-8,1.728388065761901e-8
7.7e-12,-5.113902402440776e-9,-1.7409692032590833e-8,-2.6149180115670425e-8,-2.5471514770204606e-8,-1.54344297815094e-8,-4.9519429430019664e-8,-1.9810702103907162e-8,-3.4541448056284766e-8,-4.540675938934351e-8,-4.647003603873486e-8,0.847627651568572,0.4059961551622837,-0.0019636952124001644,0.17704751781463343,-9.055755577722921e-9,-4.724263177167331e-9,-2.2993001467367714e-9,2.2506861980808047e-9,8.536764852250761e-9,1.4322121242951394e-8,1.4322121242951394e-8
7.8e-12,-1.0683901954350761e-8,-1.3033865845335079e-8,-2.3201344718652363e-8,-2.5725246253635578e-8,-1.785278344670461e-8,-4.612910322305286e-8,-1.0905827923101804e-8,-2.7742807315041934e-8,-3.65166133636156e-8,-4.339317926472784e-8,0.847627343968136,0.4059909587665618,-0.0019657877209550353,0.17703818264014473,-8.558601264353958e-9,-4.595623100964119e-9,-1.9995713185775674e-9,1.258605915891853e-9,6.248185056336529e-9,1.1550262727488294e-8,1.1550262727488294e-8
7.9e-12,-1.516418223663025e-8,-9.082696121975893e-9,-1.988466292545483e-8,-2.4735002551057176e-8,-1.9287686422731052e-8,-4.12019128113697e-8,-3.961510389554952e-9,-2.132594794550603e-8,-2.8556797925069454e-8,-3.959231817249476e-8,0.8476236884610727,0.4059862450455074,-0.0019660592291821295,0.1770296284442132,-7.807290581417717e-9,-4.440076869966217e-9,-1.6839666078066877e-9,5.523906765616752e-10,4.358811884053925e-9,9.05155702457107e-9,9.05155702457107e-9
8.0e-12,-1.8473789292387355e-8,-5.815232205644904e-9,-1.6466339574949423e-8,-2.2820356305889047e-8,-1.996052509188413e-8,-3.54018004112075e-8,8.763587839683998e-10,-1.5295190321466017e-8,-2.1810620019502673e-8,-3.5092339037354206e-8,0.8476174661447956,0.40598217814059046,-0.0019649474204210243,0.17702205719634082,-6.8976010895343084e-9,-4.232833416849433e-9,-1.421724358953432e-9,7.450071254164982e-11,2.849121747667947e-9,6.872520941087015e-9,6.872520941087015e-9
8.1e-12,-2.0600276133550895e-8,-3.3369113208436187e-9,-1.3152035337921092e-8,-2.0298540774669263e-8,-2.0033965042358177e-8,-2.93116265380362e-8,3.749581565241697e-9,-9.760761302897493e-9,-1.633247324779732e-8,-3.0013372425451955e-8,0.8476093961401143,0.40597882682081105,-0.0019628138113058826,0.17701557681581914,-5.914227754379624e-9,-3.955516097916814e-9,-1.2461821639821377e-9,-2.3094908014141725e-10,1.68463961227889e-9,5.030264836641577e-9,5.030264836641577e-9
8.2e-12,-2.1605821072023394e-8,-1.6309481958714533e-9,-1.0094700567924767e-8,-1.746399462801854e-8,-1.962019349321902e-8,-2.3376904620695458e-8,4.998655397303846e-9,-4.897979567602888e-9,-1.2004016884523805e-8,-2.4564932622631582e-8,0.8476001221896439,0.4059761829377234,-0.001959952095794448,0.17701021590187968,-4.9253779517077615e-9,-3.6027151564266655e-9,-1.1607825090231572e-9,-4.151091067811059e-10,8.21731710491777e-10,3.5194331665390788e-9,3.5194331665390788e-9
8.3e-12,-2.1617572080162458e-8,-5.958852057534483e-10,-7.401066686820553e-9,-1.4570410313104287e-8,-1.879581278930895e-8,-1.7889057662156824e-8,5.065228458276653e-9,-8.897811516821438e-10,-8.60611334631989e-9,-1.9015740312250943e-8,0.8475902025264257,0.40597418558537435,-0.001956599221997034,0.17700594385090818,-3.980873196519875e-9,-3.1832555742788985e-9,-1.1476932064412854e-9,-5.216239678570002e-10,2.1230704282163646e-10,2.3184676505861297e-9,2.3184676505861297e-9
8.4e-12,-2.0807978673545568e-8,-8.33335875828827e-11,-5.13643145357023e-9,-1.1817925115472446e-8,-1.7618796857557247e-8,-1.300021266210535e-8,4.403244826129471e-9,2.128489090367582e-9,-5.89003241837497e-9,-1.365097648286326e-8,0.8475801042884752,0.40597274519349635,-0.001952946559868796,0.17700269133649665,-3.1132631239652887e-9,-2.7175331227532513e-9,-1.1773419618707157e-9,-5.846056365174228e-10,-1.9245693363927517e-10,1.3950506121881499e-9,1.3950506121881499e-9
8.5e-12,-1.9371274453863536e-8,6.880616242442411e-11,-3.3287029985057206e-9,-9.346884289648302e-9,-1.6143473079734692e-8,-8.75720851441678e-9,3.41089402899752e-9,4.108069333369315e-9,-3.634738734810168e-9,-8.72909079301676e-9,0.8475702028986002,0.4059717634144205,-0.0019491494731298062,0.177000367581398,-2.3409106801381004e-9,-2.2326339494522675e-9,-1.2172894867875895e-9,-6.276897686021146e-10,-4.392316949260334e-10,7.106926415998281e-10,7.106926415998281e-10
8.6e-12,-1.7501378278076113e-8,1.0729671639325345e-11,-1.972643685558093e-9,-7.238350582225555e-9,-1.4430764311838569e-8,-5.14195643340063e-9,2.389292246658778e-9,5.102399573345253e-9,-1.6824915704163014e-9,-4.4478847692797785e-9,0.8475607860337581,0.4059711467061725,-0.0019453345503893163,0.17699887263476002,-1.671861877140606e-9,-1.7569011728264251e-9,-1.239248190959281e-9,-6.643187395624164e-10,-5.703855773512745e-10,2.244921305044352e-10,2.244921305044352e-10
8.7e-12,-1.537479361780139e-8,-1.3589538875610948e-10,-1.0349794413122135e-9,-5.520456445811382e-9,-1.2552502975870791e-8,-2.107685764006622e-9,1.5279288559268837e-9,5.259019826831536e-9,4.9067221650991656e-11,-9.25554799889683e-10,0.8475520612237696,0.4059708134183116,-0.0019416045101783965,0.17699810450808098,-1.1074898284939272e-9,-1.3152561097831864e-9,-1.2235781453323094e-9,-6.991652517627647e-10,-6.224844650161731e-10,-1.0387873017082837e-10,-1.0387873017082837e-10
8.8e-12,-1.3140142169395253e-8,-2.8570150864631067e-10,-4.6063445967921414e-10,-4.1789470478999806e-9,-1.0590122090025135e-8,3.953620419171882e-10,9.123274021180352e-10,4.7928111495530574e-9,1.5750414507093452e-9,1.8020338129665284e-9,0.8475441658154429,0.4059706955789394,-0.0019380412832239288,0.1769979621996841,-6.452695476849053e-10,-9.260665354502499e-10,-1.161136147905794e-9,-7.304074237385108e-10,-6.253973312204858e-10,-3.1190359734982875e-10,-3.1190359734982875e-10
8.9e-12,-1.0914224978666846e-8,-3.8985061423411027e-10,-1.799324524352439e-10,-3.1699116928258824e-9,-8.629148588856443e-9,2.4068883056415927e-9,5.466461060569659e-10,3.948836501654109e-9,2.864942589183897e-9,3.770303374467074e-9,0.8475371780108919,0.4059707372979257,-0.001934707980371896,0.1769983462174712,-2.80455899653363e-10,-5.998213137143993e-10,-1.0528137706687224e-9,-7.524352161418842e-10,-6.019715441846665e-10,-4.326159334909277e-10,-4.326159334909277e-10
9.0e-12,-8.783263260385243e-9,-4.3075547370610245e-10,-1.1626820958806476e-10,-2.432734366839543e-9,-6.751521922106617e-9,3.954642832477194e-9,3.8316242593149093e-10,2.963825915214624e-9,3.869902867520688e-9,5.0659927958501745e-9,0.8475311278785924,0.40597089177282003,-0.0019316504233412508,0.17699915822929463,-6.787739065961774e-12,-3.394302568374376e-10,-9.074085622377953e-10,-7.585305049681651e-10,-5.682350298653473e-10,-4.936108749045594e-10,-4.936108749045594e-10
9.1e-12,-6.807354208570283e-9,-4.136013635363547e-10,-1.9355696323229104e-10,-1.901632285842326e-9,-5.0278238946685154e-9,5.059949453287309e-9,3.5144888624927326e-10,2.0340757696141827e-9,4.5480837174430486e-9,5.8039067682550145e-9,0.8475260075535,0.405971118476797,-0.0019288987300103175,0.1770003010829793,1.834422172642527e-10,-1.4168436752456966e-10,-7.386036816507249e-10,-7.431166276334151e-10,-5.340579134391458e-10,-5.166251136036342e-10,-5.166251136036342e-10
9.2e-12,-5.0261468578520156e-9,-3.5685469719037317e-10,-3.4273542870249344e-10,-1.5146780694683934e-9,-3.5111332063887272e-9,5.746199032749421e-9,3.8201159457264895e-10,1.2948878783490986e-9,4.8829461999690246e-9,6.105440681807785e-9,0.8475217801954134,0.40597138145273587,-0.0019264691972202296,0.1770016798500037,2.995474000010604e-10,6.992567415752526e-13,-5.617983944791042e-10,-7.032959484138375e-10,-5.041740766383912e-10,-5.176214661776879e-10,-5.176214661776879e-10
9.3e-12,-3.4641488742819993e-9,-2.8353343186196524e-10,-5.067039483125859e-10,-1.2197904378395197e-9,-2.23357623001872e-9,6.046413200410075e-9,4.216021233628302e-10,8.134862505228627e-10,4.8917536444998024e-9,6.08239308031964e-9,0.8475183875860481,0.40597164895951915,-0.0019243664908479723,0.17700320395640967,3.524960699930933e-10,9.698513173676083e-11,-3.9137646659468244e-10,-6.395526662987452e-10,-4.794338037298658e-10,-5.072944557802641e-10,-5.072944557802641e-10
9.4e-12,-2.134712537531436e-9,-2.1443677814555827e-10,-6.433240380446957e-10,-9.777192370759857e-10,-1.2059190808992474e-9,6.007345488934434e-9,4.3975538945625885e-10,5.943803959216085e-10,4.6243533717967475e-9,5.827638109288372e-9,0.8475157564665833,0.4059718941858349,-0.0019225859881719302,0.17700479001841418,3.546486694661867e-10,1.5667751160862674e-10,-2.3877711546723576e-10,-5.556570428943687e-10,-4.5814160957806625e-10,-4.918917561297449e-10,-4.918917561297449e-10
9.5e-12,-1.0424149648221034e-9,-1.6391222983081232e-10,-7.263652823197787e-10,-7.624643320562978e-10,-4.1989722785817626e-10,5.689220334273817e-9,4.279301962433884e-10,5.939519624643584e-10,4.154379815745944e-9,5.4124129869601065e-9,0.8475138038317179,0.405972096452764,-0.0019211160439458097,0.17700636477265594,3.191466731325084e-10,1.8834294621447638e-10,-1.1149975210766074e-10,-4.579362011031153e-10,-4.373341506711665e-10,-4.742302057276934e-10,-4.742302057276934e-10
9.6e-12,-1.8408630201384365e-10,-1.3817940707792926e-10,-7.445729370073709e-10,-5.598151741224528e-10,1.4748035606822331e-10,5.161649942318959e-9,3.9371275243614997e-10,7.399101989280663e-10,3.5662195017192932e-9,4.88865229705544e-9,0.8475124414136758,0.4059722422782062,-0.001919939964248696,0.17700786748461309,2.590515832064986e-10,1.9903418986258073e-10,-1.2974646467134833e-11,-3.541560833516474e-10,-4.1387295993067993e-10,-4.5477954555698527e-10,-4.5477954555698527e-10
9.7e-12,4.509398556328684e-10,-1.3580436134466514e-10,-6.992540372870449e-10,-3.6477736958900603e-10,5.286351931904338e-10,4.497212705496329e-9,3.5285994077410855e-10,9.512016753478823e-10,2.9413175888612917e-9,4.294148787618064e-9,0.8475115795384386,0.4059723258206304,-0.0019190375468197958,0.17700925138174947,1.86411907557709e-10,1.9421793383773362e-10,5.690471624033797e-11,-2.5228232887471055e-10,-3.8526242555613433e-10,-4.32694804431554e-10,-4.32694804431554e-10
9.8e-12,8.806965335876507e-10,-1.496605894858318e-10,-6.009222951353595e-10,-1.7859271443812358e-10,7.601025982860834e-10,3.764516422434057e-9,3.216371646568879e-10,1.1547638529503295e-9,2.346838252531491e-9,3.658325637856001e-9,0.8475111304526437,0.40597234846992486,-0.0019183861498429649,0.17701048391006788,1.1144960588255406e-10,1.780341543227358e-10,1.0085563960225437e-10,-1.59359925405424e-10,-3.5014858661211006e-10,-4.0669908509258127e-10,-4.0669908509258127e-10
9.9e-12,1.1300325124301579e-9,-1.696258660220044e-10,-4.655869660258599e-10,-5.905878346643887e-12,8.779748080459991e-10,3.0223684165410952e-9,3.1116825082768254e-10,1.2968439351758837e-9,1.8286060148992935e-9,3.0069097799776986e-9,0.8475110111366728,0.4059723176180812,-0.0019179613503534398,0.1770115458712324,4.201596818012583e-11,1.5369946864483273e-10,1.2315226574339752e-10,-8.0686491620868e-11,-3.085011075451473e-10,-3.7574938988700024e-10,-3.7574938988700024e-10
1.0e-11,1.2293392123557291e-9,-1.8532184476104247e-10,-3.112234087340525e-10,1.475649041178116e-10,9.145906757520894e-10,2.3161111587351403e-9,3.2461351692441923e-10,1.3480931387403464e-9,1.4089883992923021e-9,2.3645657429090642e-9,0.8475111455619647,0.4059722448496215,-0.001917737323979415,0.17701242969751613,-1.6608264566129324e-11,1.2389743805639403e-10,1.2865826774551606e-10,-1.9370405574138465e-11,-2.615216909515736e-10,-3.3945419363154437e-10,-3.3945419363154437e-10
1.01e-11,1.2125325106726715e-9,-1.8836350754016727e-10,-1.5484364126676855e-10,2.766889848409616e-10,8.966408734569166e-10,1.6765189809536149e-9,8.481905691619594e-7,1.1731251116139794e-8,1.2175019955948066e-9,1.756922429399275e-9,0.8475114663305072,0.40597214390341035,-0.0019176871068997837,0.17701313723102757,-6.156980704933738e-11,9.105547046245185e-11,1.2208344584517711e-10,2.371874958205797e-11,-2.113514316070173e-10,-2.982471406906448e-10,-2.982471406906448e-10
1.02e-11,1.1145081137720724e-9,-1.7379829754905587e-10,-1.0423473695842921e-11,3.779102924394671e-10,8.445818020176741e-10,1.1214955675852328e-9,4.775367584728958e-6,9.78353096981597e-8,2.510681915871081e-9,1.2275427489088672e-9,0.8475119156515788,0.4059720288036629,-0.001917782888264319,0.17701367742401727,-9.194547633931123e-11,5.7471754545079784e-11,1.0751976914540628e-10,4.966873464757864e-11,-1.6066411039184722e-10,-2.533513928141598e-10,-2.533513928141598e-10
1.03e-11,9.68444157148941e-10,-1.4063297565821933e-10,1.1222889929575855e-10,4.4966034121306817e-10,7.730604906490132e-10,6.631156323820267e-10,1.3938099148143327e-5,4.5069023930911333e-7,1.1337783377056932e-8,9.360426599627633e-10,0.8475124456557678,0.40597191276351435,-0.001917996436295303,0.1770140645943362,-1.0745819625583775e-10,2.5317802954604365e-11,8.824350794871989e-11,6.101794182188315e-11,-1.1223197694042415e-10,-2.0659005315495017e-10,-2.0659005315495017e-10
1.04e-11,8.033798726180722e-10,-9.15322302020526e-11,2.0773070803905294e-10,4.923493692309299e-10,6.919631546579094e-10,3.3197278867451044e-10,2.932585836514609e-5,1.4263341759048095e-6,4.654930028226939e-8,1.507573061755723e-9,0.8475130181060048,0.40597180955402634,-0.001918299699075105,0.1770143189843688,-1.0436067708918849e-10,-3.3775175190511817e-12,6.672489643116974e-11,6.114619713659834e-11,-6.853751186659769e-11,-1.6010792965437443e-10,-1.6010792965437443e-10
1.05e-11,6.424816028454654e-10,-3.190282230963609e-11,2.7468943570480733e-10,5.080941463824024e-10,6.077052149197395e-10,2.5388523368971325e-10,5.0927628704227766e-5,3.51409552663146e-6,1.5160132112958657e-7,4.9195127904942e-9,0.8475136036302012,0.40597174257183016,-0.0019186655582440941,0.1770144749740672,-6.250683382418761e-11,-2.6481336829956638e-11,4.477107474907467e-11,5.367814649805885e-11,-3.148307146998992e-11,-1.1606887445994219e-10,-1.1606887445994219e-10
1.06e-11,5.023824399478263e-10,3.135884059846855e-11,3.148172728377285e-10,5.00316887812788e-10,5.244586079072878e-10,8.534835381758944e-10,7.799141489255958e-5,7.248853040705933e-6,4.064758429329257e-7,1.622819452479543e-8,0.8475141806724086,0.4059717750796243,-0.0019190686649841315,0.17701461070520583,8.914868425550593e-11,-4.0540981596944816e-11,2.3747249834295093e-11,4.198873305010947e-11,-2.225022197196566e-12,-7.63829434094026e-11,-7.63829434094026e-11
1.07e-11,3.9403469155856786e-10,9.117570434469597e-11,3.318486901876226e-10,4.733115096524899e-10,4.451357912016319e-10,3.3052433734879667e-9,1.0932907328462716e-4,1.3104025279491633e-5,9.344377660054899e-7,4.625552683710429e-8,0.8475147344603886,0.40597208971275955,-0.001919486263227361,0.1770149278939127,5.494665593469521e-10,-3.7012611494169917e-11,4.887003165757204e-12,2.886630531317227e-11,1.8865446519681425e-11,-4.250168118114459e-11,-4.250168118114459e-11
1.08e-11,3.2571032566542535e-10,1.4142228222131163e-10,3.304827539351924e-10,4.31835468484297e-10,3.720951863291785e-10,1.0379046227599996e-8,1.4361261162917623e-4,2.1397969291722127e-5,1.8992669901606892e-6,1.1497752289182276e-7,0.8475152564571958,0.40597316525924343,-0.0019198989115170526,0.17701593135700275,1.7903968106655694e-9,7.119886952309402e-12,-1.016005326495096e-11,1.6357237438463107e-11,3.2132645583702576e-11,-1.5301390288009952e-11,-1.5301390288009952e-11
1.09e-11,3.0911287894299303e-10,1.7772352549166868e-10,3.155112909679038e-10,3.8075778990356223e-10,3.076849180315211e-10,2.7800002305827047e-8,1.7962147864961144e-4,3.223674675439728e-5,3.491372373310089e-6,2.549142892816834e-7,0.8475157450487224,0.4059761182490592,-0.001920291056420598,0.17701877878575012,4.7928697399039e-9,1.4931391203539235e-10,-1.8150686852578707e-11,5.7980165794039855e-12,3.8489299782529814e-11,4.943554900440512e-12,4.943554900440512e-12
1.1e-11,3.69895102129902e-10,1.978511179639288e-10,2.91221237713888e-10,3.2478223466131407e-10,2.5489366717544725e-10,6.613637880453616e-8,2.164172167526411e-4,4.550374106229798e-5,5.904586257604988e-6,5.135033762748937e-7,0.8475162086420774,0.4059832859195766,-0.0019206514903033149,0.17702588256383286,1.1378705875228567e-8,5.188173219602233e-10,-1.1664261452610299e-11,-1.951381069851645e-12,3.923070498576185e-11,1.8510133893922642e-11,1.8510133893922642e-11
1.11e-11,5.639638380002408e-10,2.017286889967074e-10,2.610899387311009e-10,2.68270637554301e-10,2.185233051467182e-10,1.4304824928937637e-7,2.525910162496005e-4,6.0884037623573746e-5,9.308175797167952e-6,9.534019978036503e-7,0.8475166728778672,0.4059991140451591,-0.0019209738479442052,0.17704183517785832,2.461396898491915e-8,1.3788873989159976e-9,2.618462406095373e-11,-6.0130556522455855e-12,3.585139832384356e-11,2.6122500998274668e-11,2.6122500998274668e-11
1.12e-11,1.000505139002311e-9,1.911193272303325e-10,2.2773789469679388e-10,2.1521416206356724e-10,2.074221693771145e-10,2.8551176179890194e-7,2.857428452648415e-4,7.788869477784807e-5,1.3819510920749596e-5,1.649959658603363e-6,0.847517194175476,0.4060313697100706,-0.001921257460873886,0.1770746892403818,4.922200249330169e-8,3.2197482043864656e-9,1.3161947474064126e-10,-4.581385964744788e-12,2.990729463196853e-11,2.8825239190127222e-11,2.8825239190127222e-11
1.13e-11,1.871464216119427e-9,1.691055226067809e-10,1.9307183248292005e-10,1.694360320062584e-10,2.383865068871056e-10,5.314459145228181e-7,3.1387881029740916e-4,9.586973462072344e-5,1.948169476682322e-5,2.6856497276758648e-6,0.8475178821322966,0.4060926253314199,-0.001921509088739228,0.17713755133943326,9.191062739849847e-8,6.883284633081968e-9,3.770199854420955e-10,6.703637845196941e-12,2.2972070384590997e-11,2.7871016517388233e-11,2.7871016517388233e-11
1.14e-11,3.4852625823927857e-9,1.3948271723916444e-10,1.5854424598863065e-10,1.3515199581563675e-10,3.4229790878205497e-10,9.300819536033144e-7,3.363913206739807e-4,1.1406437976102034e-4,2.6248850888666977e-5,4.141875723264401e-6,0.8475189331357454,0.4062018666687432,-0.0019217462621228143,0.17725035517354493,1.614995537104273e-7,1.3712214955109436e-8,8.971446623497868e-10,3.75917983917294e-11,1.6752318374554277e-11,2.4667487662261996e-11,2.4667487662261996e-11
1.15e-11,6.30011597086718e-9,1.0617708371725005e-10,1.2547144029019198e-10,1.180544501423477e-10,5.728560062706817e-10,1.540480926539842e-6,3.537649490170529e-4,1.316916782096796e-4,3.3981289046714534e-5,6.0891157976258645e-6,0.8475206766938381,0.40638598404187454,-0.001922003159505299,0.17744158237661087,2.6874001262924283e-7,2.5705852204982858e-8,1.926633907458313e-9,1.0796104043521467e-10,1.3456855226659952e-11,2.0842327317600046e-11,2.0842327317600046e-11
1.16e-11,1.094999395153278e-8,7.277298880092126e-11,9.538476675528338e-11,1.2710851138961397e-10,1.017842759699977e-9,2.4278354982799568e-6,3.6720344962313617e-4,1.4807561040076447e-4,4.2452849912757536e-5,8.576759013826475e-6,0.8475236343274839,0.40668083701046837,-0.0019223400401031554,0.17774962280476575,4.257522014949612e-7,4.565372168727215e-8,3.849144123925709e-9,2.5531009349509127e-10,1.6564285452262484e-11,1.8509624526344516e-11,1.8509624526344516e-11
1.17e-11,1.82547550398485e-8,4.2203943048500115e-11,7.043095656082652e-11,1.7723531714565291e-10,1.8122143204427254e-9,3.657560088622864e-6,3.782538141343843e-4,1.6275488573603362e-4,5.137168718632587e-5,1.162419900604148e-5,0.8475285884582596,0.40713156130678374,-0.001922857188432024,0.17822343285077266,6.450641296345665e-7,7.721016948435377e-8,7.255910394779611e-9,5.458858934559835e-10,3.2197418134214234e-11,2.085811543310205e-11,2.085811543310205e-11
1.18e-11,2.9205988310678268e-8,1.663017925837271e-11,5.3877769265578676e-11,2.9299047592636307e-10,3.151520864242847e-9,5.28761859524914e-6,3.884926493688231e-4,1.7555167525839778e-4,6.041322217100948e-5,1.5214757555941231e-5,0.8475366558487267,0.4077918286156436,-0.0019237140226562143,0.17892217742098404,9.38309223529359e-7,1.248706730202646e-7,1.3008141299948415e-8,1.0901340067380496e-9,7.138406280692788e-11,3.3231165448089656e-11,3.3231165448089656e-11
1.19e-11,4.492205285098308e-8,-2.498050957465001e-12,5.0810796601593994e-11,5.132092047534521e-10,5.3033391971646666e-9,7.359980975414277e-6,3.993103739670931e-4,1.865873868655389e-4,6.926101949298256e-5,1.9293765695581876e-5,0.8475493572873074,0.40872187940845306,-0.001925153429244927,0.17991363526044576,1.314717160564075e-6,1.9381614131657213e-7,2.2293921405435032e-8,2.062663542576154e-9,1.5354293363154366e-10,6.49240985565481e-11,6.49240985565481e-11
1.2e-11,6.656980023383458e-8,-1.4206872299272942e-11,6.911705750481773e-11,8.963807823437615e-10,8.613762114181292e-9,9.892450079370111e-6,4.117994939749385e-4,1.9624881332093027e-4,7.76491101005482e-5,2.3771610303304706e-5,0.8475686729644533,0.4099853177470442,-0.0019275305120801478,0.1812713026118486,1.7795983179222366e-6,2.8960597001786673e-7,3.666702684248713e-8,3.726076685611041e-9,3.115541146837595e-10,1.319738687969895e-10,1.319738687969895e-10
1.21e-11,9.525609453894807e-8,-1.761514322864961e-11,1.208335373776649e-10,1.5262476799231944e-9,1.3505741636433078e-8,1.2872274870861535e-5,4.267311344255995e-4,2.0511899149648388e-4,8.5398626467198e-5,2.8531807403330458e-5,0.8475970719865784,0.41164486280755846,-0.001931343852788561,0.18307032810922996,2.333062375858242e-6,4.177230613473173e-7,5.805319911045718e-8,6.456860255256771e-9,5.987234465080304e-10,2.6123983351655167e-10,2.6123983351655167e-10
1.22e-11,1.3189865964738804e-7,-1.1418752955006428e-11,2.2388960782555706e-10,2.5168349324916356e-9,2.046642295398535e-8,1.625290350701777e-5,4.4459179915337237e-4,2.1389222208569137e-4,9.244271165011451e-5,3.344331851543103e-5,0.8476375052278443,0.41375746195541535,-0.001937266211685699,0.1853826225039663,2.9692141049089805e-6,5.830015634190087e-7,8.870988561438992e-8,1.077020119940022e-8,1.0977975324153893e-9,4.96048095894615e-10,4.96048095894615e-10
1.23e-11,1.7709180130449575e-7,6.744272600825313e-12,4.0419136319972733e-10,4.01585959039419e-9,3.002164222360504e-8,1.9954906206483245e-5,4.6564925208405534e-4,2.2329212667416968e-4,9.883615064266764e-5,3.8375564958502775e-5,0.8476933534902653,0.41636934565465944,-0.0019461705592008808,0.18827167347073612,3.6760280183539647e-6,7.889962169738346e-7,1.3112888472818566e-7,1.733929657780482e-8,1.931908563889733e-9,9.035700767977933e-10,9.035700767977933e-10
1.24e-11,2.3098686252328047e-7,4.1037721517449214e-11,6.978893308073509e-10,6.205318902582105e-9,4.269747458502564e-8,2.3871541179157134e-5,4.900197445850734e-4,2.3400692144503899e-4,1.0474931775844302e-4,4.321409739725221e-5,0.8477683276489301,0.4195117075865334,-0.001959146654849115,0.19178772102619465,4.436020421557871e-6,1.0373754604056163e-6,1.878778811238329e-7,2.7003784363124876e-8,3.2769232425503362e-9,1.5839084073666899e-9,1.5839084073666899e-9
1.25e-11,2.9320870760729714e-7,9.826557389948416e-11,1.1535516400376387e-9,9.2980806689932e-9,5.897093397617527e-8,2.7878728573499108e-5,5.177153847766437e-4,2.4664937221984207e-4,1.1044901425710469e-4,4.787476742444054e-5,0.8478663236366109,0.4231976956667706,-0.0019775033159227847,0.195963982971863,5.227723601809181e-6,1.3274334374487672e-6,2.613860395729361e-7,4.0761654767643964e-8,5.374163981866727e-9,2.680562489303427e-9,2.680562489303427e-9
1.26e-11,3.62827343969422e-7,1.887751100412407e-10,1.8338522068867142e-9,1.352955546799918e-8,7.921432001280673e-8,3.1848461281931025e-5,5.486576555835601e-4,2.6174211160756794e-4,1.1627091591358777e-4,5.231455325161395e-5,0.8479912419566947,0.42742128940479146,-0.0020027522142209075,0.20081454676447064,6.0278414242913705e-6,1.6558146042280813e-6,3.5368949140683675e-7,5.973970162684627e-8,8.541923674186841e-9,4.3915550247927695e-9,4.3915550247927695e-9
1.27e-11,4.3839787738831345e-7,3.2736861085014867e-10,2.8163025100763687e-9,1.9144040197529905e-8,1.0363984949618178e-7,3.566405974607304e-5,5.826494546389364e-4,2.7972349919417824e-4,1.225892933158101e-4,5.6537839557454154e-5,0.8481467878554168,0.4321584254952542,-0.0020365705732124824,0.2063343682268549,6.813851612370384e-6,2.0165268695064745e-6,4.6616299471672296e-7,8.513940927352338e-8,1.3183700864159773e-8,6.980057922544985e-9,6.980057922544985e-9
1.28e-11,5.180730033647181e-7,5.341321301547417e-10,4.19253247111551e-9,2.6376060017100103e-8,1.3225263901597835e-7,3.923529974195111e-5,6.193034398402989e-4,3.0096562623332284e-4,1.2978937582449492e-4,6.059779071355749e-5,0.8483362732255483,0.43737044694132365,-0.002080742435937665,0.21250156265520706,7.5667399210396e-6,2.401286253241699e-6,5.992722817995076e-7,1.1815812367871046e-7,1.979075685799197e-8,1.078292629795734e-8,1.078292629795734e-8
1.29e-11,5.997815150061414e-7,8.350513268359291e-10,6.065683920170811e-9,3.542792208469317e-8,1.648204202539229e-7,4.2511392967675856e-5,6.579302787980765e-4,3.257944380317662e-4,1.382464414760248e-4,6.4593300646457e-5,0.8485624437968868,0.4430096377826953,-0.0021370810091430703,0.21928188073515784,8.27352182052133e-6,2.800192163663554e-6,7.523857038495322e-7,1.5988917811588853e-7,2.8936562425096328e-8,1.6215219635392064e-8,1.6215219635392064e-8
1.3e-11,6.814556914151127e-7,1.26225149672636e-9,8.545633280513027e-9,4.644560120752635e-8,2.008673268247973e-7,4.549010064970336e-5,6.973993052998331e-4,3.5450193453882237e-4,1.4831382296722766e-4,6.866267892671003e-5,0.84882735458651,0.4490263193403365,-0.002207337600681397,0.22663497964010937,8.929235010146027e-6,3.2026843715460707e-6,9.236823036959974e-7,2.1120885289436688e-7,4.1261063050707606e-8,2.3768656876396028e-8,2.3768656876396028e-8
1.31e-11,7.61281890817615e-7,1.853682227322626e-9,1.1742008229271569e-8,5.9495844111147414e-8,2.396966765491517e-7,4.82218597893103e-5,7.351514470109185e-4,3.8733115561844335e-4,1.6031982479811224e-4,7.297561999490344e-5,0.8491323128179133,0.45537677498798695,-0.0022931054076193147,0.2345218770905358,9.538166543069463e-6,3.598688762731742e-6,1.1101857968101566e-6,2.7266198432755506e-7,5.744350667861231e-8,3.4002108071701594e-8,3.4002108071701594e-8
1.32e-11,8.379439089541379e-7,2.6520769102553406e-9,1.575528790625804e-8,7.454783951496371e-8,2.804441346056498e-7,5.080858868372198e-5,7.66507644982155e-4,4.2440203636073684e-4,1.7457102863705846e-4,7.77250437961942e-5,0.8494779009995308,0.462031175244878,-0.0023957284192815675,0.24291285050597375,1.0114196631680897e-5,3.979826923646282e-6,1.307940596957642e-6,3.4436095545562163e-7,7.816383608418161e-8,4.7522733395579744e-8,4.7522733395579744e-8
1.33e-11,9.108287298109201e-7,3.7030617543533196e-9,2.0666640595333934e-8,9.146281700310296e-8,3.221584728184347e-7,5.339766381264999e-5,7.860697101285796e-4,4.6557685136760835e-4,1.9135693058243875e-4,8.312009148398147e-5,0.8498640844925358,0.4689807086829525,-0.0025162265778883247,0.2517950337972033,1.0680275113802605e-5,4.3405506751527746e-6,1.5123285680675958e-6,4.2591400504733035e-7,1.0405425512035355e-7,6.495725827825489e-8,6.495725827825489e-8
1.34e-11,9.801693500389753e-7,5.0523713837908835e-9,2.652750367169394e-8,1.0999442985101744e-7,3.6390299935698987e-7,5.6172266997230894e-5,7.891320012918241e-4,5.103170423674911e-4,2.1094977534326945e-4,8.938096895744109e-5,0.8502903989381169,0.47624327765516905,-0.0026552478407797396,0.2611790677406023,1.1267170986439906e-5,4.679069798234848e-6,1.7185061086089808e-6,5.163977801876714e-7,1.3564435490158182e-7,8.691407697134e-8,8.691407697134e-8
1.35e-11,1.0471085912487444e-6,6.742245491916869e-9,3.335018600737869e-8,1.29801750712389e-7,4.0486733495542634e-7,5.933975612497128e-5,7.722705947162934e-4,5.575787214381674e-4,2.3359509555890493e-4,9.6735597332729e-5,0.8507562047025877,0.48386735946099435,-0.0028130558668313112,0.27110435159268886,1.1911727254376287e-5,4.997968537725127e-6,1.9219234772815395e-6,6.143856480413721e-7,1.73304884316311e-7,1.1393829402638258e-7,1.1393829402638258e-7
1.36e-11,1.113679582980132e-6,8.807222729305562e-9,4.1100912103185207e-8,1.504752641529446e-7,4.4447718542821483e-7,6.311983293682477e-5,7.340852525978689e-4,6.057550475264195e-4,2.594918773552099e-4,1.0541737216705455e-4,0.851260989235029,0.4919339152791681,-0.002989558885765381,0.2816426825098944,1.2654896345783629e-5,5.3044494095024154e-6,2.118874920400448e-6,7.180376874785711e-7,2.1719658426194492e-7,1.4646327013148072e-7,1.4646327013148072e-7
1.37e-11,1.1827107424533275e-6,1.1269696159680054e-8,4.969668193841747e-8,1.7157456312648444e-7,4.824895207339699e-7,6.77340584372986e-5,6.758101904206193e-4,6.526615656366771e-4,2.887642718254161e-4,1.1566296312357958e-4,0.8518046947463854,0.5005564968106982,-0.0031843812901945585,0.2929003067389001,1.3539820030064842e-5,5.6101938368551875e-6,2.307021541262342e-6,8.252511195343604e-7,2.672312003979915e-7,1.8476351901087572e-7,1.8476351901087572e-7
1.38e-11,1.257673355225827e-6,1.413572587617827e-8,5.900706678029508e-8,1.9267479518184116e-7,5.19062225673548e-7,7.339776888275269e-5,6.01440303532908e-4,6.955678093454608e-4,3.214281837267365e-4,1.277091012275075e-4,0.852388048220955,0.5098799055024024,-0.0033969751527485738,0.3050185971592323,1.461015895036075e-5,5.930879233599728e-6,2.4858302695071495e-6,9.338621602712992e-7,3.2305162800510163e-7,2.2891467708714405e-7,2.2891467708714405e-7
1.39e-11,1.342496427128419e-6,1.739169314404714e-8,6.886160683439506e-8,2.1341752608256137e-7,5.547906018001988e-7,8.031480202487052e-5,5.171678246219158e-4,7.3128945986489e-4,3.573560206371794e-4,1.417876514244019e-4,0.8530128732102085,0.5200778691781667,-0.003626764811048483,0.3181736840158942,1.590878779938439e-5,6.285432753417098e-6,2.6568816979388796e-6,1.04188303611512e-6,3.840370139476806e-7,2.7876653464284287e-7,2.7876653464284287e-7
1.4e-11,1.4413752755484444e-6,2.100240316527188e-8,7.906286447661406e-8,2.3356083295050184e-7,5.90707531647713e-7,8.867480902185816e-5,4.302161377104425e-4,7.563715913074997e-4,3.962420872547988e-4,1.5811879762227225e-4,0.853682367400917,0.5313502064025745,-0.003873314436035888,0.3325753883023853,1.747687557790109e-5,6.695126595386445e-6,2.8240155284872307e-6,1.1477523368684243e-6,4.493365736722256e-7,3.3393463830968696e-7,3.3393463830968696e-7
1.41e-11,1.5585973100347072e-6,2.4911183383730528e-8,8.940449131189363e-8,2.530232706752957e-7,6.282489137279587e-7,9.865244159690167e-5,3.482632344705457e-4,7.674177281055372e-4,4.375706430630305e-4,1.7690269430999496e-4,0.854401335555203,0.5439198637544459,-0.00413650652091304,0.34846575034885846,1.9353288334264196e-5,7.182625456554961e-6,2.993302349496009e-6,1.2505739380118856e-6,5.179330560441631e-7,3.9381470892908993e-7,3.9381470892908993e-7
1.42e-11,1.6984015652992334e-6,2.904237518581923e-8,9.96929847040442e-8,2.719169294561412e-7,6.691903251425566e-7,1.1040745776683488e-4,2.787216050692653e-4,7.616223816828483e-4,4.8058971950007184e-4,1.983103369197386e-4,0.8551763729790126,0.5580300672372571,-0.004416718707784467,0.36611733684404024,2.157420031793164e-5,7.771084287653589e-6,3.1728512406814053e-6,1.3503199614910425e-6,5.887335231899479e-7,4.5762214120427616e-7,4.5762214120427616e-7
1.43e-11,1.8648794898946497e-6,3.33063866138116e-8,1.0977124290913415e-7,2.9056604875105744e-7,7.155640499642925e-7,1.240848107327077e-4,2.2649896804253242e-4,7.374733154940175e-4,5.242963626001066e-4,2.224746456178331e-4,0.856015999241396,0.5739416671781389,-0.004714987278654249,0.38583138393643895,2.4172785811753e-5,8.483368233603091e-6,3.3724810099080248e-6,1.4479767253298157e-6,6.606818208319043e-7,5.244563535269361e-7,5.244563535269361e-7
1.44e-11,2.0619153003054042e-6,3.760718439048959e-8,1.1954167015509233e-7,3.0950938841395546e-7,7.695671446813638e-7,1.3981404390477723e-4,1.9271975542828248e-4,6.954301512336935e-4,5.674404814923476e-4,2.494828769097349e-4,0.8569307448394061,0.5919306163646669,-0.005033147726702098,0.4079357286907317,2.7178886599593007e-5,9.341433149335665e-6,3.6032960078557365e-6,1.5456188964698723e-6,7.328842476253492e-7,5.933870258076124e-7,5.933870258076124e-7
1.45e-11,2.2931568088128615e-6,4.185178976872697e-8,1.2898649913415686e-7,3.294865116091417e-7,8.334709428081342e-7,1.5770773789513382e-4,1.7525912479776206e-4,6.383004873552621e-4,6.085521045119426e-4,2.793714484744556e-4,0.8579331947199044,0.6122854353599684,-0.00537394567830431,0.43278242551059676,3.0618600841356314e-5,1.0365871794875253e-5,3.8772137855112134e-6,1.6464051962118781e-6,8.047379056997995e-7,6.635566461495972e-7,6.635566461495972e-7
1.46e-11,2.5620034380968864e-6,4.5961047246708506e-8,1.381832132687153e-7,3.5141000028669153e-7,9.095405225283694e-7,1.7785924205274023e-4,1.6976288110188859e-4,5.710883799198798e-4,6.459914481753168e-4,3.1212392650330575e-4,0.85903799229651,0.6353045042742964,-0.00574111456312745,0.46074495552122524,3.451380460587631e-5,1.1575604394264036e-5,4.206491000421723e-6,1.7544978067549827e-6,8.760503412686593e-7,7.342916370834501e-7,7.342916370834501e-7
1.47e-11,2.8715977772132414e-6,4.988070265418864e-8,1.4731344314151984e-7,3.7632711656026026e-7,9.99969662833279e-7,2.0034035175976901e-4,1.7088737888185302e-4,5.002571882194013e-4,6.780176453988477e-4,3.4767208684742e-4,0.860261806431922,0.6612930762515066,-0.006139419353370388,0.4922150167156278,3.888167924154455e-5,1.2987677284810778e-5,4.6032868818712e-6,1.8749158007008918e-6,9.471395185075883e-7,8.052129542053196e-7,8.052129542053196e-7
1.48e-11,3.224810241515738e-6,5.359169671181902e-8,1.5666441465272666e-7,4.0537532839956417e-7,1.106833367977372e-6,2.2519982792096603e-4,1.7349279064156776e-4,4.3257101382129326e-4,7.028750809821361e-4,3.858986122310274e-4,0.8616232625460103,0.6905600138278001,-0.006574668042216752,0.5275990134187057,4.3734354125499966e-5,1.4617131491507147e-5,5.079292207367172e-6,2.01333931551524e-6,1.018904880460061e-6,8.763366523167215e-7,8.763366523167215e-7
1.49e-11,3.62421203114367e-6,5.711857868506296e-8,1.66622840744219e-7,4.397363318035786e-7,1.232056856808497e-6,2.524635730077068e-4,1.7357660872160038e-4,3.7384435297381177e-4,7.189060055169115e-4,4.266384461170773e-4,0.863142838259773,0.7234143644961616,-0.007053694097049813,0.5673145083622667,4.907876329728985e-5,1.6476912410558514e-5,5.6454386717679255e-6,2.175885012124854e-6,1.0928630225230598e-6,9.481555719866571e-7,9.481555719866571e-7
1.5e-11,4.072037808072536e-6,6.053508124489648e-8,1.7766195661181327e-7,4.805927459691737e-7,1.3773975852280638e-6,2.8213681024376905e-4,1.6881560534447458e-4,3.279482713466426e-4,7.247068221403291e-4,4.696746173254389e-4,0.8648427242274613,0.7601619613176156,-0.007584313879518931,0.6117870075356227,5.491674188101673e-5,1.8577807278989057e-5,6.3116913016176655e-6,2.368874246593691e-6,1.1711449723281547e-6,1.021694942162237e-6,1.021694942162237e-6
1.51e-11,4.570144151312874e-6,6.39661608115453e-8,1.9032308573779137e-7,5.290906709264846e-7,1.5444357422062485e-6,3.142077867683572e-4,1.5867835078268812e-4,2.963045929412562e-4,7.193405117385149e-4,5.147238473665414e-4,0.8667466520286163,0.8011022010130406,-0.008175263107638135,0.6614474612417346,6.124525477564072e-5,2.0928411274582302e-5,7.08691717749403e-6,2.5986135019676425e-6,1.2564557788971407e-6,1.0985371155424014e-6,1.0985371155424014e-6
1.52e-11,5.119970844252341e-6,6.758616663105989e-8,2.0519359875781055e-7,5.86309999695823e-7,1.7345687507042342e-6,3.486514632891987e-4,1.4415968049984675e-4,2.779279765178941e-4,7.02590397405321e-4,5.614073203826824e-4,0.8688796926297819,0.8465249711272161,-0.008836116080815607,0.716730739247613,6.805647255732491e-5,2.3535127699283586e-5,7.978818162792182e-6,2.8712025664245053e-6,1.3520005904353901e-6,1.180813543191947e-6,1.180813543191947e-6
1.53e-11,5.722507946025243e-6,7.161321038192659e-8,2.2288333467407855e-7,6.532430233841227e-7,1.9490062938369293e-6,3.8543053015292886e-4,1.2725594218983063e-4,2.6992877695618007e-4,6.751968572900175e-4,6.092021036093196e-4,0.8712680299050122,0.8967073485047455,-0.0095771908479047,0.7780750495480921,7.533721242996251e-5,2.6402195701392987e-5,8.993913336591016e-6,3.1923805838973426e-6,1.4613842268052042e-6,1.271165089363287e-6,1.271165089363287e-6
1.54e-11,6.378261897771889e-6,7.630021160984359e-8,2.440014851953258e-7,7.307806886187122e-7,2.1887636758206404e-6,4.2449003826050373e-4,1.1033297485408316e-4,2.683046550707823e-4,6.389825254197329e-4,6.573687555164998e-4,0.8739387125731559,0.9519091764182129,-0.010409442944138422,0.845921817138093,8.306706605225772e-5,2.9531706142323416e-5,1.0137556916451128e-5,3.567414407570323e-6,1.588493129360269e-6,1.3726745248510666e-6,1.3726745248510666e-6
1.55e-11,7.087199138290685e-6,8.192343832794045e-8,2.691356332133983e-7,8.197050185117269e-7,2.454652165438914e-6,4.6574104752185016e-4,9.553456932116546e-5,2.688245438215943e-4,5.967729376146363e-4,7.048522489216715e-4,0.8769193830633977,1.0123659685553252,-0.011344349771975695,0.9207149359812997,9.12143574703145e-5,3.292351183623871e-5,1.141397725100704e-5,4.001028483515661e-6,1.7373693507896595e-6,1.4887772109406256e-6,1.4887772109406256e-6
1.56e-11,7.848627308646038e-6,8.876960113233212e-8,2.988341551199907e-7,9.206857371557074e-7,2.747264610943568e-6,5.090281793871256e-4,8.434470035281973e-5,2.678266090251951e-4,5.520719903425524e-4,7.501604910726617e-4,0.8802379717515846,1.0782768299616317,-0.012393786967221345,1.0028975901478987,9.972895102006599e-5,3.657486556004643e-5,1.2826319174700413e-5,4.497371288569076e-6,1.912085943868449e-6,1.623157385495997e-6,1.623157385495997e-6
1.57e-11,8.660954613893566e-6,9.712266356470588e-8,3.3359263100296416e-7,1.0342789679041922e-6,3.0669524834184204e-6,5.540764235555453e-4,7.736536788502525e-5,2.6279503064284885e-4,5.085365144437464e-4,7.912426513661217e-4,0.8839223286066245,1.1497843375998904,-0.013569896782804578,1.0929041042137941,1.0853097164513821e-4,4.047953575614774e-5,1.4376663069748743e-5,5.060010213679022e-6,2.1166318680572346e-6,1.779637993682735e-6,1.779637993682735e-6
1.58e-11,9.52125161688824e-6,1.0725149178124582e-7,3.7384434166059934e-7,1.1609258250929982e-6,3.4137863543134514e-6,6.004152493625107e-4,7.431754724743423e-5,2.526380562810884e-4,4.693699658567606e-4,8.254202141303671e-4,0.8879997413167282,1.2269428427896385,-0.014884946087031631,1.1911437607861275,1.1749493576596286e-4,4.462607189459924e-5,1.6065977690774527e-5,5.691944335506353e-6,2.354812588594917e-6,1.9620716875400713e-6,1.9620716875400713e-6
1.59e-11,1.0424534348817095e-5,1.1939929414109608e-7,4.1995443045781355e-7,1.3009485393761708e-6,3.78748590195608e-6,6.47284689307821e-4,7.422679227853593e-5,2.3765416712531428e-4,4.367851475439069e-4,8.494586227556197e-4,0.8924962609721249,1.3096719314989922,-0.01635116740823414,1.2979736622428044,1.264299301362252e-4,4.899485009493203e-5,1.7893940225959226e-5,6.3956220023569916e-6,2.6301701458299854e-6,2.1742395594090232e-6,2.1742395594090232e-6
1.6e-11,1.1362705391151778e-5,1.337755248206808e-7,4.7221689969291224e-7,1.4545411988886131e-6,4.187298868920872e-6,6.93539569778332e-4,7.57245968800118e-5,2.1923466338360872e-4,4.116620659543451e-4,8.598810571443284e-4,0.8974357280706939,1.3976935039449796,-0.017980570094990402,1.4136591548250885,1.3505852566650882e-4,5.3553576359403455e-5,1.985852910710999e-5,7.172946658339829e-6,2.945923830265039e-6,2.419762530864419e-6,2.419762530864419e-6
1.61e-11,1.2323145877785712e-5,1.5055058472358097e-7,5.308532831403596e-7,1.6217510855720244e-6,4.611802971593352e-6,7.375826994940903e-4,7.738473797411384e-5,1.993973590788763e-4,3.9346933022454234e-4,8.535802528822654e-4,0.9028383723099537,1.4904547556438212,-0.01978470005320637,1.5383236509037956,1.4299982638035314e-4,5.825112668039326e-5,2.19552698939599e-5,8.025249076121377e-6,3.3049298252856627e-6,2.7020282496287915e-6,2.7020282496287915e-6
1.62e-11,1.3287057690425408e-5,1.6985329031468412e-7,5.960115417961223e-7,1.8024449566762484e-6,5.058603805803053e-6,7.773692904558444e-4,7.801980245615998e-5,1.802674486780055e-4,3.804537928777632e-4,8.286562593092338e-4,0.9087188635477663,1.5870452820260872,-0.021774316429303272,1.6718948488788834,1.497643999899305e-4,6.30100159299258e-5,2.4176004586574193e-5,8.953196972955779e-6,3.709655278483314e-6,3.02413397053107e-6,3.02413397053107e-6
1.63e-11,1.4227806283134115e-5,1.9177073362634737e-7,6.677634049099403e-7,1.996252776204712e-6,5.523909445029274e-6,8.105232130524086e-4,7.688307758043213e-5,1.636154491539829e-4,3.7005086721132106e-4,7.852340986474627e-4,0.9150837348450099,1.686123345009318,-0.023958944009502242,1.8140601250417683,1.5476909868067056e-4,6.771840346083996e-5,2.6507077033086265e-5,9.956604719607254e-6,4.162159154109009e-6,3.388843268837107e-6,3.388843268837107e-6
1.64e-11,1.5109675607207727e-5,2.1634984984677726e-7,7.46097972575303e-7,2.2024800235597276e-6,6.0019826530539754e-6,8.345827852104656e-4,7.374890586502793e-5,1.505341628110045e-4,3.5943060375815165e-4,7.259070316268331e-4,0.9219281933735248,1.785871354809314,-0.02634625441386646,1.9642477144044377,1.573764378500399e-4,7.222323769364797e-5,2.8926899292247065e-5,1.1034098881363538e-5,4.664068819625161e-6,3.7985515560490987e-6,3.7985515560490987e-6
1.65e-11,1.5887551373988153e-5,2.435997535127222e-7,8.309089099653444e-7,2.4199798491559872e-6,6.484506073828969e-6,8.473516789388837e-4,6.887364239505774e-5,1.41297142492154e-4,3.460706654214392e-4,6.555269994997897e-4,0.9292324787106968,1.8840006117420651,-0.028941231958040926,2.121649285572364,1.569563284361609e-4,7.632666055658763e-5,3.1402995690055276e-5,1.2182593632933418e-5,5.2165376688705015e-6,4.255252231328591e-6,4.255252231328591e-6
1.66e-11,1.6508021038429694e-5,2.7349369929246604e-7,9.219720865550342e-7,2.6469792645098397e-6,6.959941148804362e-6,8.472850616526056e-4,6.28634201152301e-5,1.354003311911707e-4,3.2823994562743614e-4,5.803272763613137e-4,0.9369580966434076,1.9778183959225217,-0.03174509602828643,2.285292145003955,1.5295995510376532e-4,7.978782816149186e-5,3.388880437891386e-5,1.339653875689754e-5,5.820165502439001e-6,4.760491973059055e-6,4.760491973059055e-6
1.67e-11,1.6912172050268065e-5,3.059693631579701e-7,1.0189102504498618e-6,2.880860328089977e-6,7.413008020196059e-6,8.338148480201356e-4,5.648990360081804e-5,1.317538602256399e-4,3.052934528181831e-4,5.066619788434342e-4,0.945044405728162,2.0643576052412427,-0.034753983966576224,2.4541569726409245,1.449901712188719e-4,8.233164974694271e-5,3.632071629734662e-5,1.466692681618393e-5,6.474860604290262e-6,5.315300405181286e-6,5.315300405181286e-6
1.68e-11,1.704000520127256e-5,3.409260261298024e-7,1.1211415905870229e-6,3.1179082720172216e-6,7.824445888172887e-6,8.075254765390355e-4,5.049952219168958e-5,1.289670768741461e-4,2.777232323605475e-4,4.397945584981633e-4,0.9534061115542115,2.140554312969496,-0.03795744602401667,2.627323757527564,1.3285263908776378e-4,8.366464519351339e-5,3.8615991055597237e-5,1.5980087663980455e-5,7.179621656693388e-6,5.920076695305501e-6,5.920076695305501e-6
1.69e-11,1.6835952991890487e-5,3.7821719740758374e-7,1.2278101950113013e-6,3.3530527728048976e-6,8.17121450356792e-6,7.701295870745243e-4,4.54561854401483e-5,1.2565927355751092e-4,2.469715160955221e-4,3.830955946883519e-4,0.9619321905281936,2.2034469433684043,-0.04133686094282048,2.804119125356512,1.1657706258409924e-4,8.349650066392102e-5,4.067224293712275e-5,1.7316355535588188e-5,7.932220331872248e-6,6.574414414896429e-6,6.574414414896429e-6
1.7e-11,1.6254640968900166e-5,4.1763728739561577e-7,1.3376987759138806e-6,3.579643570104131e-6,8.427256279849805e-6,7.242437369385254e-4,4.1644855067106025e-5,1.207319112448696e-4,2.1507031453696203e-4,3.3780249857880856e-4,0.9704866119500114,2.2503660052094285,-0.04486393614076464,2.9842353381447784,9.640586942967352e-5,8.15644598029706e-5,4.236908878121103e-5,1.8648758257199794e-5,8.728773080463715e-6,7.2768473314050505e-6,7.2768473314050505e-6
1.71e-11,1.5265875707548353e-5,4.589012140909542e-7,1.4491277169062221e-6,3.7893134645823216e-6,8.564854819695068e-6,6.730086130000534e-4,3.904715858333534e-5,1.1355365540672317e-4,1.8420648943713873e-4,3.0328407723918555e-4,0.9789109816500552,2.2790865299425866,-0.0484994963478251,3.1677948145982295,7.275567113840711e-5,7.765688710870587e-5,4.357228351246905e-5,1.994193561394338e-5,9.563204256511827e-6,8.02450386623814e-6,8.02450386623814e-6
1.72e-11,1.3857947637537432e-5,5.016163946754002e-7,1.5598492749890087e-6,3.97198591469021e-6,8.556513319417818e-6,6.196252596357399e-4,3.7384157943743865e-5,1.0403310559529326e-4,1.5631461695127567e-4,2.7762581265993396e-4,0.9870289486987575,2.2879251081352217,-0.05219277571965549,3.355341892889937,4.616273551076742e-5,7.163243362268308e-5,4.414027960591491e-5,2.115152773226466e-5,1.0426622104481483e-5,8.812667591941546e-6,8.812667591941546e-6
1.73e-11,1.2038681878762165e-5,5.452475214595149e-7,1.666950974043253e-6,4.116077302456782e-6,8.377160713293955e-6,5.668876867251562e-4,3.6208544259627204e-5,9.257985826860916e-5,1.327766604827896e-4,2.583199649907374e-4,0.9946519662744929,2.275776895406916,-0.055881402671756716,3.5477531552187602,1.7226690814702528e-5,6.343220022979613e-5,4.393271826589229e-5,2.222426928366043e-5,1.1306652544418648e-5,9.634255484944953e-6,9.634255484944953e-6
1.74e-11,9.83416988763799e-6,5.890758781949495e-7,1.7667867827655315e-6,4.208923921232301e-6,8.006404728118366e-6,5.167876068934488e-4,3.502099024751978e-5,7.997658754925577e-5,1.1427011740126415e-4,2.428801240071425e-4,1.0015858384978444,2.242101978736914,-0.05949220372680428,3.746067331665544,-1.3433417522636082e-5,5.308387370898961e-5,4.281999730291106e-5,2.3098973167462056e-5,1.218679972401117e-5,1.0479243744652936e-5,1.0479243744652936e-5
1.75e-11,7.285645002069701e-6,6.321566545546602e-7,1.8549572601884564e-6,4.2374324968866584e-6,7.430515515146006e-6,4.7025518730576794e-4,3.338392779882948e-5,6.719887892872509e-5,1.0076764228009501e-4,2.292673122242841e-4,1.0076374539495967,2.186882058570891,-0.06294286143083022,3.9512454505299295,-4.51996304229712e-5,4.069861293701072e-5,4.069285845678937e-5,2.3708490665166802e-5,1.3045922301916878e-5,1.1334090651977372e-5,1.1334090651977372e-5
1.76e-11,4.44539624699328e-6,6.732795729634716e-7,1.926359217830431e-6,4.1889155909543095e-6,6.643855750562183e-6,4.2708558160414533e-4,3.1010089898234476e-5,5.522393182737075e-5,9.166009888595906e-5,2.1608732978612187e-4,1.012621209865237,2.1105749990888993,-0.0661443584364171,4.163882572006352,-7.744664868291017e-5,2.6463063142548082e-5,3.747095304642503e-5,2.3982608389694023e-5,1.3857925372827838e-5,1.2181223926135366e-5,1.2181223926135366e-5
1.77e-11,1.3728391634053937e-6,7.109398337255155e-7,1.975320760269734e-6,4.052037107028726e-6,5.649571118641851e-6,3.860857655378944e-4,2.7811173911731325e-5,4.486482116405357e-5,8.595603635256687e-5,2.025803742910947e-4,1.0163648428365142,2.01409460702088,-0.06900404584132787,4.383905439808133,-1.0950653610793946e-4,1.0629898003768686e-5,3.310958373904226e-5,2.3851709761288614e-5,1.4591765700897369e-5,1.299867257042626e-5,1.299867257042626e-5
1.78e-11,-1.8681875498030542e-6,7.433274983986505e-7,1.9958287654878144e-6,3.817766777804936e-6,4.459499990006887e-6,3.4545393403594273e-4,2.3901773986829824e-5,3.6656335434088115e-5,8.250475338251906e-5,1.8846576982458924e-4,1.0187146490549464,1.8988350660300888,-0.07142910872764613,4.610305426045205,-1.40617257612168e-4,-6.489548443546621e-6,2.7604230368704465e-5,2.3250918494817092e-5,1.5211850460533539e-5,1.3759926774541936e-5,1.3759926774541936e-5
1.79e-11,-5.21017261490077e-6,7.683435356025538e-7,1.9818438588634055e-6,3.4802331573482034e-6,3.0934205013218366e-6,3.0336155049015805e-4,1.9563084065593356e-5,3.080470570034526e-5,8.019599643963702e-5,1.7372415955047889e-4,1.019540327853423,1.7667439360599921,-0.07333017974444947,4.840968980553464,-1.6987421396447708e-4,-2.452785318118503e-5,2.0992951434459414e-5,2.2124379070266032e-5,1.567887794167664e-5,1.4434101745167197e-5,1.4434101745167197e-5
1.8e-11,-8.58059926747076e-6,7.8364950173523e-7,1.9276845622830724e-6,3.037376196866819e-6,1.5778879056344868e-6,2.5863627469422e-4,1.5178016911419501e-5,2.7199877114362798e-5,7.810375542405386e-5,1.583977070988493e-4,1.0187398379628942,1.6204263265694838,-0.0746248769342523,5.072669090207422,-1.9620998573379188e-4,-4.305844600064342e-5,1.335718490656206e-5,2.0429329948449033e-5,1.595112680359489e-5,1.4986461996154624e-5,1.4986461996154624e-5
1.81e-11,-1.189915011376803e-5,7.867550730069404e-7,1.828450049928587e-6,2.4913321294665916e-6,-5.501271747577879e-8,2.113567657538415e-4,1.1153275519949688e-5,2.5477820756794838e-5,7.556025721512123e-5,1.4246894761214316e-4,1.0162446467325164,1.463240131944206,-0.07524110736163149,5.301259797545381,-2.1842759615902312e-4,-6.15887630210156e-5,4.821722954161715e-6,1.813969004310466e-5,1.5986155183439567e-5,1.5379333595099667e-5,1.5379333595099667e-5
1.82e-11,-1.5074809445134462e-5,7.75143523311072e-7,1.6804424341499384e-6,1.8485291802102776e-6,-1.76869073975826e-6,1.631210929831129e-4,7.844314413538282e-6,2.511337888552657e-5,7.216446568812807e-5,1.2584591256656498e-4,1.0120255380474243,1.299325672957958,-0.07512006454661863,5.522067458608214,-2.3530269579802323e-4,-7.955439083878671e-5,-4.445400891083912e-6,1.5248991441410254e-5,1.5742830217323016e-5,1.5573397237212313e-5,1.5573397237212313e-5
1.83e-11,-1.800471058027515e-5,7.464302163341968e-7,1.4815468559035431e-6,1.1195222947964532e-6,-3.522658715560307e-6,1.168090480854124e-4,5.496502900730887e-6,2.5521971096695673e-5,6.774312349970457e-5,1.084423896004538e-4,1.0060987379066695,1.1335124089654451,-0.07421892820278275,5.730409597703931,-2.457486540702034e-4,-9.632126909296666e-5,-1.4232748240125555e-5,1.1772620315800269e-5,1.5183579573360823e-5,1.5529320300464157e-5,1.5529320300464157e-5
1.84e-11,-2.057655355775816e-5,6.985439961055721e-7,1.2315318762961947e-6,3.186361294834506e-7,-5.272727630668813e-6,7.584557834680673e-5,4.211097695072947e-6,2.6150868121715866e-5,6.228900082330097e-5,9.030801300754855e-5,0.9985316042926023,0.9710679484157727,-0.07251332045937356,5.922123448517599,-2.4901081403855247e-4,-1.1120350173236423e-4,-2.428534859357997e-5,7.749432944626555e-6,1.42767440479609e-5,1.5209656904542836e-5,1.5209656904542836e-5
1.85e-11,-2.2675713855213625e-5,6.299169301456702e-7,9.322432548711635e-7,-5.364937850151043e-7,-6.971017818220503e-6,4.3206766061502264e-5,3.93902506733019e-6,2.6546498042805642e-5,5.589992121355235e-5,7.174481677190625e-5,0.9894466690767886,0.8172988595448184,-0.0699995614367169,6.0939797725350004,-2.4483505628582e-4,-1.2350203926423674e-4,-3.43057492437797e-5,3.2428546584762718e-6,1.29989145604108e-5,1.4580925864400043e-5,1.4580925864400043e-5
1.86e-11,-2.419683417454496e-5,5.39665079080048e-7,5.876790623290455e-7,-1.4253990391927376e-6,-8.56620450802209e-6,2.0546004277084122e-5,4.500126040576837e-6,2.6391647233539294e-5,4.873476455741864e-5,5.335256184919251e-5,0.9790226061861469,0.6770645102680625,-0.0666966921885937,6.24389987268111,-2.3355560135863805e-4,-1.325643198853037e-4,-4.3958103543796836e-5,-1.658481283573212e-6,1.1337153558629081e-5,1.3615769142447998e-5,1.3615769142447998e-5
1.87e-11,-2.505810530399495e-5,4.277425039241588e-7,2.0394986837300506e-7,-2.3252282832946108e-6,-1.0004494657895671e-5,7.762675929895125e-6,5.621378227405944e-6,2.5513581990412007e-5,4.099206014884551e-5,3.5973080485569004e-5,0.9674908811710428,0.5543019753095706,-0.06264810979365443,6.370963253272957,-2.1607190641668146e-4,-1.378580999264772e-4,-5.287745407147969e-5,-6.840643273921561e-6,9.291021230732028e-6,1.2295096443341022e-5,1.2295096443341022e-5
1.88e-11,-2.5215180820803035e-5,2.95052828673521e-7,-2.108593763878824e-7,-3.2111770492552885e-6,-1.1231744242595625e-5,3.1272932038210863e-6,6.985260485178838e-6,2.3869500680938737e-5,3.2906670543598416e-5,2.054266051706388e-5,0.9551274390582727,0.45166404013297873,-0.05792252439209044,6.475255666010978,-1.9372287633743584e-4,-1.3904649337585749e-4,-6.068596851538051e-5,-1.2165157265845933e-5,6.874340079044854e-6,1.0610130127959989e-5,1.0610130127959989e-5
1.89e-11,-2.4671271946582147e-5,1.4350707416870987e-7,-6.469025175150592e-7,-4.056963950680298e-6,-1.2196867776328139e-5,3.848078963473799e-6,8.279031197764198e-6,2.1518455848224344e-5,2.4753555062201465e-5,7.895188107409327e-6,0.9422396789640444,0.37034163428319894,-0.05261385067629739,6.557637817447885,-1.6809817032695565e-4,-1.3604817714573699e-4,-6.701669821266769e-5,-1.7471116485344627e-5,4.116627415421636e-6,8.564271575669293e-6,8.564271575669293e-6
1.9e-11,-2.3480649036646336e-5,-2.397762860798219e-8,-1.0928385960159003e-6,-4.8354614361403135e-6,-1.2856319968368328e-5,6.831529309808934e-6,9.237004364399209e-6,1.858888713922164e-5,1.6846281355344256e-5,-1.425086878070679e-6,0.929149897299932,0.31009154006445433,-0.046839633622905906,6.619510429787301,-1.4083722917859724e-4,-1.2906826001398645e-4,-7.154361981121977e-5,-2.2579276364769264e-5,1.0640989915055929e-6,6.17470822678702e-6,6.17470822678702e-6
1.91e-11,-2.174431788909098e-5,-2.035376246756613e-7,-1.536138575537893e-6,-5.519595884564214e-6,-1.317904688483646e-5,9.38517071418638e-6,9.670389018537433e-6,1.5248799871945407e-5,9.52152005632209e-6,-7.287488327793931e-6,0.9161770891286928,0.2694412732546684,-0.0407377074602615,6.662624447043088,-1.1345735523322239e-4,-1.1859115827486488e-4,-7.401471746287156e-5,-2.729872020385973e-5,-2.2198988787174344e-6,3.473664958629843e-6,3.473664958629843e-6
1.92e-11,-1.9598512769757835e-5,-3.9047454787323904e-7,-1.9634330146340823e-6,-6.083593668064667e-6,-1.3151029699961152e-5,9.692739665962288e-6,9.482227244894067e-6,1.1682444189497583e-5,3.1073569546619724e-6,-1.0003613229959202e-5,0.903619294219514,0.24601119413425968,-0.03446099423378953,6.688952970985088,-8.723334608665183e-5,-1.0533510256296503e-4,-7.428324415591385e-5,-3.143641225327381e-5,-5.6552243056391194e-6,5.091743383065948e-7,5.091743383065948e-7
1.93e-11,-1.719826414718693e-5,-5.79410058688791e-7,-2.360914538313459e-6,-6.504570087569436e-6,-1.2778470918180326e-5,6.99849521303643e-6,8.667774209850289e-6,8.074192673731976e-6,-2.1196901186650057e-6,-1.0257630844146542e-5,0.8917385130021787,0.23688369360090308,-0.02817062755247975,6.700616316500259,-6.313353042591847e-5,-9.017606226710991e-5,-7.23316102141623e-5,-3.480946769116543e-5,-9.146276800365583e-6,-2.6547956182169835e-6,-2.6547956182169835e-6
1.94e-11,-1.4699233446820905e-5,-7.64473531436181e-7,-2.714816458054233e-6,-6.764353577790892e-6,-1.2088836013637546e-5,1.5254842063542204e-6,7.3028245944297285e-6,4.598033113794463e-6,-5.978936943499488e-6,-8.961139021832294e-6,0.8807496812081523,0.23895659939655425,-0.022027878735092276,6.699838431150516,-4.1805595341859385e-5,-7.405468328578327e-5,-6.82829064532178e-5,-3.725933791995225e-5,-1.2584571879242038e-5,-5.939047106851714e-6,-5.939047106851714e-6
1.95e-11,-1.2241104271785991e-5,-9.395144045494907e-7,-3.01198618037595e-6,-6.8513348208848975e-6,-1.1129329743198068e-5,-5.793652432252175e-6,5.523754911442419e-6,1.4101134052247518e-6,-8.419356027329785e-6,-7.072133204995376e-6,0.8708144453080252,0.24923538568425618,-0.01618560064829431,6.688911195958006,-2.3600166282378408e-5,-5.788205933600419e-5,-6.239685778197909e-5,-3.866647099733975e-5,-1.5852729118966805e-5,-9.250888463752799e-6,-9.250888463752799e-6
1.96e-11,-9.935175188059755e-6,-1.0983340381263578e-6,-3.2405572092085455e-6,-6.762058572212077e-6,-9.962866942891408e-6,-1.367420327704874e-5,3.503411034651214e-6,-1.3579380814383232e-6,-9.533219364858614e-6,-5.421882987141354e-6,0.8620397091189437,0.2650396134898671,-0.010780034409263405,6.670149280206297,-8.618596939209481e-6,-4.2458744053276754e-5,-5.504964737953919e-5,-3.8963528476663614e-5,-1.8829917609071137e-5,-1.2487062423859267e-5,-1.2487062423859267e-5
1.97e-11,-7.857674351401073e-6,-1.234935047008024e-6,-3.3906981510208334e-6,-6.502258578591248e-6,-8.662075575991436e-6,-2.0831357552739143e-5,1.4266000919104794e-6,-3.6060391358751956e-6,-9.544682177079855e-6,-4.586347827490144e-6,0.8544802811642784,0.28411854980544365,-0.005923816165797367,6.645828026356443,3.227879248359328e-6,-2.841725252316634e-5,-4.6699934248437457e-5,-3.814507538584462e-5,-2.1398604354734982e-5,-1.5537941847076788e-5,-1.5537941847076788e-5
1.98e-11,-6.049035581395919e-6,-1.3437876100014576e-6,-3.4553862316191477e-6,-6.08708386827159e-6,-7.302233798908853e-6,-2.6255304877478876e-5,-5.318807527842039e-7,-5.272709962701698e-6,-8.774594710763968e-6,-4.823869822674381e-6,0.8481445405442801,0.3046862433360085,-0.001700876716729819,6.618106609479484,1.2158436270858667e-5,-1.6192783237379905e-5,-3.784582832491338e-5,-3.627190277735162e-5,-2.3452211660892455e-5,-1.829292831137156e-5,-1.829292831137156e-5
1.99e-11,-4.518239686931383e-6,-1.4201109457551885e-6,-3.43112396602302e-6,-5.540372787852817e-6,-5.9542152614865695e-6,-2.936974998851903e-5,-2.224746014590375e-6,-6.340684114380182e-6,-7.588520356401444e-6,-6.083173370182289e-6,0.843001887953269,0.32539604047301446,0.001836324141386825,6.588945878827514,1.8470207664169468e-5,-6.02143136384867e-6,-2.8979040606927182e-5,-3.3468791200362184e-5,-2.4903051703886888e-5,-2.0646809659778806e-5,-2.0646809659778806e-5
2.0e-11,-3.2505498446776874e-6,-1.4601635101866122e-6,-3.3184989891590344e-6,-4.8929792318549495e-6,-4.678470344808394e-6,-3.0066907885984212e-5,-3.5442697911849533e-6,-6.839116122251941e-6,-6.3386709716835215e-6,-8.069869464697361e-6,0.8389908310931756,0.34527834495094,0.004667094096927167,6.560033556397082,2.2497498231988535e-5,2.0391375166238925e-6,-2.0542618516631142e-5,-2.9915474948267317e-5,-2.568972274445175e-5,-2.250664068553501e-5,-2.250664068553501e-5
2.01e-11,-2.2166561858141804e-6,-6.136946360152078e-7,-3.11205709584206e-6,-4.180184911548726e-6,-3.52082863476753e-6,-2.8639243606651098e-5,-4.428660142140773e-6,-6.840747817383038e-6,-5.3114270439830584e-6,-1.034905458141621e-5,0.8360268023316125,0.3636641038425184,0.006800508043141135,6.532728763009648,2.4583759074249663e-5,8.074116746243606e-6,-1.2897659127770822e-5,-2.583163607120372e-5,-2.578307175182791e-5,-2.3798543310576936e-5,-2.3798543310576936e-5
2.02e-11,-1.3813765298737862e-6,3.3518081738813824e-6,-2.7557315159662996e-6,-3.4377357520534755e-6,-2.510524902589661e-6,-2.5645296200301946e-5,-4.863082382040314e-6,-6.4533812346662425e-6,-4.690281863578611e-6,-1.2457674816213069e-5,0.8340091350169954,0.38011153375033657,0.008271537959589478,6.508034059676137,2.5064843496063946e-5,1.2269311980416131e-5,-6.3024894030895915e-6,-2.145772306930602e-5,-2.5189887135935512e-5,-2.4473717763898844e-5,-2.4473717763898844e-5
2.03e-11,-7.10528037824138e-7,1.2592421697688295e-5,-2.0716733582111494e-6,-2.69512067781654e-6,-1.6603892055680749e-6,-2.175231011185472e-5,-4.8760033616159024e-6,-5.8063277274115895e-6,-4.540135578120133e-6,-1.4002729496643892e-5,0.832826950945496,0.39434683328371173,0.009135905779691898,6.4865977961045695,2.4260525421107482e-5,1.4869519580039171e-5,-9.05496075988952e-7,-1.7034051156035337e-5,-2.3953691313691963e-5,-2.4512946348264806e-5,-2.4512946348264806e-5
2.04e-11,-1.7522408216297185e-7,2.8096155987950577e-5,-7.199275070638138e-7,-1.964780419376298e-6,-9.68670538512947e-7,-1.7593438239332528e-5,-4.531748028037983e-6,-5.033754396180045e-6,-4.814000086533718e-6,-1.4728409715841648e-5,0.8323639730592036,0.40622283556708977,0.009464314229697323,6.46874412235258,2.2470826306321106e-5,1.6142874495064235e-5,3.249418929003721e-6,-1.2780868081467975e-5,-2.215233355745062e-5,-2.3928972783187396e-5,-2.3928972783187396e-5
2.05e-11,2.4651250207954595e-7,4.9849023236803916e-5,1.771179505716008e-6,-1.2281184318266364e-6,-4.2159054345292134e-7,-1.36653887864221e-5,-3.9203077223288184e-6,-4.257671518720871e-6,-5.378576283468062e-6,-1.4544542629923377e-5,0.8325024421495404,0.4156940907525078,0.009336675756940268,6.454523815330956,1.9974156618923728e-5,1.6354132842871584e-5,6.20748494607143e-6,-8.881829860005722e-6,-1.9892488407403295e-5,-2.2766348062883225e-5,-2.2766348062883225e-5
2.06e-11,5.704352564217889e-7,7.70944872160013e-5,5.918819716713476e-6,-4.2220929329582567e-7,4.40584184284209e-9,-1.0277770706303076e-5,-3.1455500706991015e-6,-3.573482231076623e-6,-6.0518204031688795e-6,-1.3517872386102808e-5,0.8331263819687045,0.422803480589673,0.008836852151394783,6.443776819211897,1.702528065618759e-5,1.5747596084018896e-5,8.081506097415245e-6,-5.4726933483447e-6,-1.7301575119142345e-5,-2.109862154303906e-5,-2.109862154303906e-5
2.07e-11,8.083992882442654e-7,1.0863847479516216e-4,1.2180153723718959e-5,5.674329450733449e-7,3.415200148006742e-7,-7.551869274727413e-6,-2.3130527348134623e-6,-3.040519078032327e-6,-6.644089324228926e-6,-1.1834870144018022e-5,0.8341244446853738,0.4276742852661332,0.008048271278710727,6.43619721537221,1.385227574291363e-5,1.4538629125541077e-5,9.027986585964224e-6,-2.63614368601922e-6,-1.4517957032480394e-5,-1.902307935614798e-5,-1.902307935614798e-5
2.08e-11,9.716061475932516e-7,1.431461570994904e-4,2.0860024525957732e-5,1.9037106542844398e-6,6.30878061156253e-7,-5.456797579450982e-6,-1.518791393207855e-6,-2.6789677814088103e-6,-6.994824769029176e-6,-9.748817425822613e-6,0.8353925103070625,0.43050228414780534,0.007050636088610417,6.4313928520812285,1.0652660026403356e-5,1.2911661138213234e-5,9.224350799148766e-6,-4.027176103809138e-7,-1.1680496610233572e-5,-1.6653538342231583e-5,-1.6653538342231583e-5
2.09e-11,1.0741387812663093e-6,1.7938997255615398e-4,3.205468073835451e-5,3.782980818082126e-6,9.238410243853281e-7,-3.866098826762264e-6,-8.398207115640758e-7,-2.473293083916107e-6,-6.9986627776480916e-6,-7.524589332755846e-6,0.8368361406273395,0.4315443190929458,0.0059178091360607,6.428934419833008,7.589508008834815e-6,1.1022191612597465e-5,8.849757543956116e-6,1.243064551951618e-6,-8.9185973340605e-6,-1.4111941794197766e-5,-1.4111941794197766e-5
2.1e-11,1.1363042950467916e-6,2.1642515079246122e-4,4.564194479946227e-5,6.410295109411279e-6,1.2834106439339907e-6,-2.6177542911666093e-6,-3.27870539340361e-7,-2.3810418640146083e-6,-6.617721310079783e-6,-5.392369166288169e-6,0.8383729215261441,0.43110204023546234,0.004716853658400142,6.42839162799254,4.788593716794682e-6,9.000527137267083e-6,8.070906010510619e-6,2.352850791048766e-6,-6.34375402235384e-6,-1.1519635347801526e-5,-1.1519635347801526e-5
2.11e-11,1.1874265137906743e-6,2.5283813964065686e-4,6.130573224506543e-5,9.969628397170732e-6,1.7845446007325217e-6,-1.5640570454982819e-6,-6.438174209902008e-9,-2.3449738103752026e-6,-5.879908009818558e-6,-3.5174615439526683e-6,0.8399346751631758,0.4295016404369628,0.003508136878940392,6.429356698807303,2.337446586721771e-6,6.955544734049882e-6,7.033172481251721e-6,3.002678163777432e-6,-4.043384991786666e-6,-8.989209011509018e-6,-8.989209011509018e-6
2.12e-11,1.2677917796466562e-6,2.862262025222542e-4,7.856008222196157e-5,1.4594777401108215e-5,2.5123420980096796e-6,-6.03331829115686e-7,1.2847733495612903e-7,-2.3060317448894854e-6,-4.865748046593021e-6,-1.9886528487757227e-6,0.8414694835855128,0.4270718229873461,0.0023463417796922136,6.431457231920489,2.867990777563464e-7,4.977498254896582e-6,5.856570618101576e-6,3.2810241539565423e-6,-2.0773819748433317e-6,-6.617678800231411e-6,-6.617678800231411e-6
2.13e-11,1.4294584063904889e-6,3.145946392504392e-4,9.676356422137373e-5,2.0345436592097946e-5,3.557539520772261e-6,3.0862857666068983e-7,1.0432237754002358e-7,-2.2147591457612593e-6,-3.687992273881268e-6,-8.233165258077128e-7,0.8429434310883448,0.42412284442044906,0.001282178717528905,6.434361437181559,-1.3455975846249636e-6,3.1395687518125505e-6,4.635484959948939e-6,3.2781657324664467e-6,-4.774470051144272e-7,-4.481573076130397e-6,-4.481573076130397e-6
2.14e-11,1.7356357073681982e-6,3.3733664909411855e-4,1.1516262966578824e-4,2.7191281759679086e-5,5.009395012734224e-6,1.1646140769263962e-6,-3.462892020597655e-8,-2.0393279019927523e-6,-2.468917451781269e-6,1.5525843604900634e-8,0.8443419397841179,0.4209292690685605,3.645324674365055e-4,6.437778837494104,-2.569268472792235e-6,1.4983795715894706e-6,3.440901645946082e-6,3.0778674361105533e-6,7.5105171003164e-7,-2.634222904694796e-6,-2.634222904694796e-6
2.15e-11,2.258375359064648e-6,3.5493891750631166e-4,1.329871447067636e-4,3.5006341709606645e-5,6.946663588453086e-6,1.9235968216495895e-6,-2.353855749834156e-7,-1.7691913432464199e-6,-1.3198218095646964e-6,5.963352134902401e-7,0.8456705423440051,0.41771827269242257,-3.5727299244295784e-4,6.44145901569931,-3.4142047688514636e-6,9.39916077854155e-8,2.3239071826517668e-6,2.751896414375988e-6,1.6252338814453611e-6,-1.1052766245214773e-6,-1.1052766245214773e-6
2.16e-11,3.0744357606716678e-6,3.686083838688416e-4,1.4957235302806132e-4,4.357594410194815e-5,9.427866146336746e-6,2.5328372184307673e-6,-4.446206111813926e-7,-1.4143192007146855e-6,-3.260092490327874e-7,9.963167217004464e-7,0.8469549149254637,0.41466423437205685,-8.31448939860932e-4,6.44519010553679,-3.923839358287677e-6,-1.0500351018667028e-6,1.3194634142587007e-6,2.3573671271673804e-6,2.1795567807391885e-6,9.779215772402356e-8,9.779215772402356e-8
2.17e-11,4.259392903311864e-6,3.798961794952133e-4,1.6446765748932555e-4,5.261742668115595e-5,1.2482386692822174e-5,2.9481496487637072e-6,-6.161383610533292e-7,-1.0008017147264469e-6,4.610757121166851e-7,1.2833591620999039e-6,0.8482399929272666,0.41188925767530926,-0.0010023222258432741,6.448797790726548,-4.1486158918934916e-6,-1.9260335636781716e-6,4.498000138099617e-7,1.9365240277476447e-6,2.4600908149579175e-6,9.866048137738353e-7,9.866048137738353e-7
2.18e-11,5.880363947446364e-6,3.903839784893841e-4,1.7750463735172344e-4,6.181325689025421e-5,1.610403991712779e-5,3.147907519819684e-6,-7.164646386375516e-7,-5.641771701666529e-7,1.0245513795900559e-6,1.505174101591416e-6,0.8495880238859109,0.4094684007524877,-8.098529331153344e-4,6.452144801771091,-4.1407349396649325e-6,-2.540807820814035e-6,-2.7289250502495675e-7,1.518319167350852e-6,2.518895385646356e-6,1.587760128385156e-6,1.587760128385156e-6
2.19e-11,7.988039610707764e-6,4.0146816786735737e-4,1.8881252792620807e-4,7.085221941701508e-5,2.02485722883396e-5,3.1388202563103784e-6,-7.279531048192266e-7,-1.4206258376391563e-7,1.3769678185824296e-6,1.6860635557030656e-6,0.8510754836334514,0.4074379070576097,-1.9033127252963294e-4,6.455130417552423,-3.9503681562537325e-6,-2.913370681070434e-6,-8.44501917568539e-7,1.1210435114451627e-6,2.4090370546280445e-6,1.938242565085974e-6,1.938242565085974e-6
2.2e-11,1.0609023307260808e-5,4.1424799416792433e-4,1.9878453165863582e-4,7.947213202168082e-5,2.4836064739578374e-5,2.9538369076046762e-6,-6.492282146311107e-7,2.3244606292271524e-7,1.5514863271998491e-6,1.8300391105412605e-6,0.852788894873607,0.4058046420503626,9.216487192331567e-4,6.4576893201297505,-3.6233434163593068e-6,-3.0720238949869184e-6,-1.2676088867900806e-6,7.553090382924386e-7,2.1806150743001522e-6,2.0808759648372238e-6,2.0808759648372238e-6
2.21e-11,1.3739671187749988e-5,4.295017775407448e-4,2.080092460401334e-4,8.749692090984405e-5,2.9758444714169748e-5,2.644243153248309e-6,-4.932062977318373e-7,5.355176608362596e-7,1.5917518880281782e-6,1.927968935454937e-6,0.8548197329773319,0.4045551933642345,0.0025900285102002,6.459789266896639,-3.2000783640379055e-6,-3.051098451834888e-6,-1.550435458120769e-6,4.2681767537145443e-7,1.877970241879932e-6,2.060242642138351e-6,2.060242642138351e-6
2.22e-11,1.7342645267079523e-5,4.477231033256191e-4,2.1718652809235838e-4,9.486201222425972e-5,3.4891429593187644e-5,2.268883744708681e-6,-2.8328110793528036e-7,7.549179406152026e-7,1.542568037931861e-6,1.9661154479235932e-6,0.8572587628826367,0.4036635614360304,0.004873233764638579,6.461427334201225,-2.7154090342771066e-6,-2.8877186641049917e-6,-1.7058918107982455e-6,1.3854794798517377e-7,1.538079963484209e-6,1.9193556263558385e-6,1.9193556263558385e-6
2.23e-11,2.134718551026315e-5,4.6918583024691706e-4,2.2704650099547908e-4,1.0162449885979274e-4,4.010940833410967e-5,1.883462810843542e-6,-4.8476822346634e-8,8.899251336194057e-7,1.442860094489265e-6,1.933747542922879e-6,0.8601902957899984,0.4030969140860256,0.007819720904038673,6.462624834046686,-2.1989292175117593e-6,-2.6189184079562625e-6,-1.7505540788051329e-6,-1.0780378446705004e-7,1.1900057426423459e-6,1.6972305170388143e-6,1.6972305170388143e-6
2.24e-11,2.5653675011732104e-5,4.940100659636842e-4,2.3828570907779293e-4,1.079576868619449e-4,4.530121842337031e-5,1.532236208763637e-6,1.8156465743540693e-7,9.49284146728101e-7,1.3216367580984014e-6,1.8282565009655397e-6,0.863686953618821,0.40281937667319806,0.01146375081699692,6.46342130749277,-1.6755077179067886e-6,-2.2793447771069875e-6,-1.7035031956298706e-6,-3.111103869666216e-7,8.551701042415326e-7,1.4273734796000643e-6,1.4273734796000643e-6
2.25e-11,3.014246825562863e-5,5.222077894005542e-4,2.5152774169368117e-4,1.1413259283061081e-4,5.038462558472753e-5,1.2434012731406832e-6,3.809792547465891e-7,9.479449908003999e-7,1.1969191684720993e-6,1.6571197575194813e-6,0.8678055552731855,0.40279419236219816,0.015822075581488876,6.463868185371133,-1.1657536470038881e-6,-1.8996641971257484e-6,-1.5850493468282874e-6,-4.7068223204583044e-7,5.482001898028698e-7,1.137098146568919e-6,1.137098146568919e-6
2.26e-11,3.4686277384977034e-5,5.536939708273721e-4,2.673089025200295e-4,1.2049109040328545e-4,5.531759897905414e-5,1.028413913920587e-6,5.308773878511697e-7,9.034246755231276e-7,1.0770409243069915e-6,1.4369076743707502e-6,0.8725846750402261,0.402984776169724,0.020892176108920572,6.464022751049759,-6.863196449930968e-7,-1.5056684454043556e-6,-1.4154359241700867e-6,-5.865004641155533e-7,2.7807932113360503e-7,8.475147901286463e-7,8.475147901286463e-7
2.27e-11,3.916479534601432e-5,5.882554250623521e-4,2.860840297787297e-4,1.2741633128164113e-4,6.010512253888255e-5,8.845711747655357e-7,6.210300325898537e-7,8.325438086234369e-7,9.634069015255512e-7,1.1901469915968894e-6,0.8780442699097601,0.40335520871003194,0.026652534319197972,6.463942952106821,-2.500393062496072e-7,-1.1179856177555906e-6,-1.213649213706384e-6,-6.595881935501738e-7,4.938496913247417e-8,5.740017321304036e-7,5.740017321304036e-7
2.28e-11,4.3479806326240086e-5,6.254752109428498e-4,3.082439932549814e-4,1.3530576816872598e-4,6.480113827182455e-5,7.996430878993283e-7,6.500165885904743e-7,7.490697590123215e-7,8.53740350421165e-7,9.411595662022529e-7,0.8841875477586583,0.4038706112795002,0.03306518177743866,6.463683426727821,1.3403191350260925e-7,-7.52246140595307e-7,-9.964547944201718e-7,-6.923279822580616e-7,-1.365514441384118e-7,3.2696774427705473e-7,3.2696774427705473e-7
2.29e-11,4.756888924547248e-5,6.646166530453642e-4,3.3413472767315533e-4,1.4455082319368435e-4,6.950608685317353e-5,7.571669581076118e-7,6.240549171845023e-7,6.625152841731856e-7,7.44999915155703e-7,7.119902855031736e-7,0.8910049865856081,0.40449767042078716,0.0400804748867436,6.463292888669091,4.605713143148599e-7,-4.195381401019365e-7,-7.777468066301862e-7,-6.885979827488495e-7,-2.806638031318771e-7,1.1273759711217502e-7,1.1273759711217502e-7
2.3e-11,5.141599902481908e-5,7.044808357741014e-4,3.6406757607834804e-4,1.5552536579855415e-4,7.436121450001778e-5,7.411823671882293e-7,5.54908542068645e-7,5.780634989281825e-7,6.354312411425382e-7,5.192930169982385e-7,0.8984801599949699,0.40520539532295374,0.047643753336416204,6.462812803102485,7.278445315698827e-7,-1.2700305511529747e-7,-5.682449069013563e-7,-6.53672897265012e-7,-3.853912363247892e-7,-6.556844962402825e-8,-6.556844962402825e-8
2.31e-11,5.505768620798697e-5,7.424200881996578e-4,3.983013693515517e-4,1.6858298187989867e-4,7.954122495317244e-5,7.395761483688957e-7,4.5734835790254105e-7,4.973720152843459e-7,5.255428365498036e-7,3.726634640187755e-7,0.9065968198728687,0.4059660412121315,0.05570329386251485,6.462277124034407,9.374011718318198e-7,1.2154051406234946e-7,-3.755199970019549e-7,-5.939032372434311e-7,-4.5413324082281755e-7,-2.072459652039383e-7,-2.072459652039383e-7
2.32e-11,5.858440044794185e-5,7.736554426465653e-4,4.369639453207107e-4,1.840605013440793e-4,8.524690967581539e-5,7.456887791655175e-7,3.466364375696774e-7,4.198837389381378e-7,4.1808524461700343e-7,2.7450369399073567e-7,0.9153465687249638,0.4067560429468274,0.06421881730803286,6.4617127737653135,1.093595951652698e-6,3.250122323827104e-7,-2.0428564640998003e-7,-5.162357966152049e-7,-4.908834925530911e-7,-3.1335092579754473e-7,-3.1335092579754473e-7
2.33e-11,6.213708722367784e-5,7.927007249562529e-4,4.7991137522148e-4,2.0228269966965798e-4,9.169908571311888e-5,7.582827044731462e-7,2.3641405633058582e-7,3.442469474241561e-7,3.173138107766862e-7,2.211664116595818e-7,0.9247364403501317,0.40755678155954317,0.07316976833190701,6.461140528644375,1.2029657380853735e-6,4.845516559797723e-7,-5.686515613653946e-8,-4.276643298876717e-7,-4.999913145963799e-7,-3.861855169084211e-7,-3.861855169084211e-7
2.34e-11,6.589998382049023e-5,7.948117500420742e-4,5.265763242119078e-4,2.23561958640769e-4,9.913456848750444e-5,7.802995372366752e-7,1.3724200100450863e-7,2.6950871580518225e-7,2.2790638503531325e-7,2.049147461601405e-7,0.9347957973152026,0.4083550417061458,0.08256266678396304,6.460576020289358,1.2735257825238353e-6,6.030637588418792e-7,6.626299922834866e-8,-3.3470229312104557e-7,-4.859993228957522e-7,-4.2890943764347903e-7,-4.2890943764347903e-7
2.35e-11,7.009101748984227e-5,7.766166480400891e-4,5.75852788187903e-4,2.4818822330302835e-4,1.0780415087306571e-4,8.169938834462638e-7,5.5889861778423674e-8,1.9586432161737213e-7,1.5389458361066238e-7,2.1616337558064703e-7,0.9455821262361233,0.40914308854022297,0.09243700801385267,6.460030645045172,1.314063640883105e-6,6.848111322958859e-7,1.6592809400913911e-7,-2.429536597632582e-7,-4.5351525648886453e-7,-4.452485784630107e-7,-4.452485784630107e-7
2.36e-11,7.495141539716357e-5,7.36881767639948e-4,6.26025950097919e-4,2.764078768230396e-4,1.1797187147265749e-4,8.740290924911725e-7,-4.668648207687105e-9,1.2488556274517877e-7,9.787785379247849e-8,2.455229799161874e-7,0.9571855309540516,0.40991837372997975,0.10286942798193457,6.459512271471526,1.333506297052218e-6,7.350338650420416e-7,2.438022054329735e-7,-1.568303077225455e-7,-4.070906930235232e-7,-4.39270336980284e-7,-4.39270336980284e-7
2.37e-11,8.073602666741523e-5,6.771070317141901e-4,6.747450424604266e-4,3.083929969516101e-4,1.299144475212472e-4,9.559916500763651e-7,-4.4703299781037685e-8,5.927980260252517e-8,6.066095065496142e-8,2.853128528321026e-7,0.9697319456614115,0.41068295045995745,0.11397609955327134,6.459025723835879,1.3404184933858095e-6,7.595855923833176e-7,3.0204250467444496e-7,-7.943299115101027e-8,-3.5109487408422043e-7,-4.151993156097191e-7,-4.151993156097191e-7
2.38e-11,8.770547803338076e-5,6.015907839968155e-4,7.190470049190841e-4,3.4420370834907575e-4,1.4391972246226482e-4,1.0655822320102404e-6,-6.682710325599602e-8,2.3245035399164507e-9,4.1324929032043126e-8,3.3038690680926103e-7,0.9833852736656378,0.4114427217628861,0.12591354104700367,6.458573083672223,1.3426642919775307e-6,7.645858051387727e-7,3.4304810519272556e-7,-1.2584220955905562e-8,-2.8958488039626456e-7,-3.772555402619285e-7,-3.772555402619285e-7
2.39e-11,9.612074222744068e-5,5.167776078861062e-4,7.554541748085892e-4,3.8374619451186074e-4,1.602832870066077e-4,1.2035312302515398e-6,-7.497020853126175e-8,-4.283342032605968e-8,3.763869483777714e-8,3.7829010201479495e-7,0.9983487733235481,0.412206659697974,0.13887816064171965,6.4581538847590325,1.3472361147435756e-6,7.560993888837569e-7,3.693169261113117e-7,4.3019768572669774e-8,-2.261819382067104e-7,-3.29506687877752e-7,-3.29506687877752e-7
2.4e-11,1.0624012735488913e-4,4.3001117079527614e-4,7.801898469454269e-4,4.2672819666173374e-4,1.7930292160978276e-4,1.3691128318986734e-6,-7.342225012958495e-8,-7.382799149917748e-8,4.665924732274603e-8,4.2889146422343775e-7,1.0148660490806927,0.41298611719703987,0.15310491307457855,6.457765280697851,1.360231656281002e-6,7.398610387122571e-7,3.833748994436611e-7,8.758210746173526e-8,-1.6396712203481313e-7,-2.757338247749559e-7,-2.757338247749559e-7
2.41e-11,1.1831822318903193e-4,3.4891600472208677e-4,7.895785707194223e-4,4.7261367475810647e-4,2.0127099856344987e-4,1.56102390126081e-6,-6.608219583218563e-8,-8.953126630955224e-8,6.535723491832601e-8,4.837089527562226e-7,1.0332219697376217,0.4137943181768113,0.16886541163284852,6.45740224585376,1.3869429041995387e-6,7.210630596497571e-7,3.877459206747481e-7,1.219491219230835e-7,-1.054087040168826e-7,-2.193154600753127e-7,-2.193154600753127e-7
2.42e-11,1.3260605546461333e-4,2.806861926396702e-4,7.806871582939629e-4,5.205799031037931e-4,2.264653457464837e-4,1.7783606945458214e-6,-5.5987329042982627e-8,-9.023900715294256e-8,9.113241391704526e-8,5.451497592845686e-7,1.0537437504107323,0.41464606590038405,0.18646573980620815,6.457057839961454,1.4320145008422323e-6,7.042203682812975e-7,3.849347321583737e-7,1.4736424957214738e-7,-5.2329194397665214e-8,-1.631368557280972e-7,-1.631368557280972e-7
2.43e-11,1.4935163745986992e-4,2.298983352131718e-4,7.521431387108434e-4,5.694833551226706e-4,2.551392703193258e-4,2.021458602785861e-6,-4.5127894289691764e-8,-7.757654518899805e-8,1.2213612232082378e-7,6.158494788781544e-7,1.076802329796718,0.41555766549748274,0.2062440748768087,6.456723534541017,1.4996302045639525e-6,6.931179162053071e-7,3.774037267571532e-7,1.6526004026625414e-7,-5.91434371094614e-9,-1.0953082105858056e-7,-1.0953082105858056e-7
2.44e-11,1.6880025335526885e-4,1.973125928749436e-4,7.048799953251947e-4,6.178426485891911e-4,2.8751146172782807e-4,2.292436517125173e-6,-3.450232346565465e-8,-5.4175733234536256e-8,1.573778547557557e-7,6.982247862191039e-7,1.102814081543772,0.4165470224608446,0.22856810425241914,6.456389573620621,1.593694119729548e-6,6.90835655551214e-7,3.6753534167585866e-7,1.7710309083129185e-7,3.323941708260347e-8,-6.02534779608169e-8,-6.02534779608169e-8
2.45e-11,1.9119410151419264e-4,1.8049284840682147e-4,6.424723033049564e-4,6.638453288511586e-4,3.237562469964256e-4,2.5953821623294044e-6,-2.433624312866753e-8,-2.3212428959939425e-8,1.9664539672940273e-7,7.942781152575178e-7,1.1322428429731735,0.41763385951816784,0.25383211330375516,6.456045326944427,1.7179847985443085e-6,6.998369901453188e-7,3.575814745580301e-7,1.8429455643105255e-7,6.504724336099439e-8,-1.6494754687770554e-8,-1.6494754687770554e-8
2.46e-11,2.1677127297658927e-4,1.7489987091031848e-4,5.708196216405471e-4,7.05382815957837e-4,3.6399393707148644e-4,2.936203828338264e-6,-1.4378054543524504e-8,1.2092342785620178e-8,2.403026274521343e-7,9.056273610252739e-7,1.1656022397357448,0.4188399903095053,0.2824535678775981,6.455679592006217,1.8762724218306498e-6,7.221002981400891e-7,3.496082197759305e-7,1.8811955590167186e-7,8.983874992744923e-8,2.108034584502639e-8,2.108034584502639e-8
2.47e-11,2.4576431089448327e-4,1.751758836975958e-4,4.971700882205138e-4,7.401207802091041e-4,4.0827958663676407e-4,3.3222398474155446e-6,-4.191953430940533e-9,4.891376012396751e-8,2.890420193955168e-7,1.0336903388839437e-6,1.2034583283860991,0.4201895973248739,0.3148690048377154,6.455280809966004,2.0723997573350953e-6,7.592705973837e-7,3.4544727729313564e-7,1.8973327009974077e-7,1.0825309940809697e-7,5.226657737412507e-8,5.226657737412507e-8
2.48e-11,2.7839863470949944e-4,1.7634304740035646e-4,4.287390380924268e-4,7.656240229954155e-4,4.565864784684908e-4,3.7617510878665764e-6,6.609843181683493e-9,8.513961441743116e-8,3.436617341220713e-7,1.1799367503010787e-6,1.2464326467466433,0.421709479093087,0.3515290565461722,6.454837175880762,2.310335035564207e-6,8.128098273296781e-7,3.46664738682102e-7,1.9016980657842413e-7,1.21136829132366e-7,7.723793213256764e-8,7.723793213256764e-8
2.49e-11,3.1489077011898276e-4,1.7470019756292833e-4,3.7133359091567436e-4,7.795687597596229e-4,5.087784878989461e-4,4.263423236216517e-6,1.8227003786696116e-8,1.1952908811084642e-7,4.049158393970996e-7,1.346127195352791e-6,1.2952058087733955,0.42342925245891133,0.3928924225177655,6.454336641126426,2.5942086946868836e-6,8.841288052437844e-7,3.5455449781981817e-7,1.90361244650166e-7,1.2945258800740026e-7,9.646064270749383e-8,9.646064270749383e-8
2.5e-11,3.554455096175149e-4,1.6829407402376415e-4,3.2836460289873955e-4,7.800721860193373e-4,5.645637401147035e-4,4.835980640519412e-6,3.062804619341959e-8,1.5171603691818825e-7,4.734583220509642e-7,1.5344822421908855e-6,1.3505217433485854,0.42538151511701083,0.4394184968425041,6.453766821278916,2.9283462036561824e-6,9.746904193225595e-7,3.701585919345805e-7,1.9115755863908923e-7,1.34203980774396e-7,1.1060769938085557e-7,1.1060769938085557e-7
2.51e-11,4.00249833831941e-4,1.5694455942402984e-4,3.004605232630252e-4,7.661289836147873e-4,6.234209356131178e-4,5.4879713411810625e-6,4.3588283324030793e-8,1.8208681751311547e-7,5.498748517546623e-7,1.7477555800755084e-6,1.4131924841387453,0.4276019876252667,0.49155808964113173,6.4531148331886845,3.3173063240397547e-6,1.0860805976035365e-6,3.943117394633793e-7,1.9334213981222973e-7,1.3637872966759752e-7,1.2048116171691204e-7,1.2048116171691204e-7
2.52e-11,4.4945972537434515e-4,1.4189732295754112e-4,2.8569871805821117e-4,7.380667304713178e-4,6.844896111849181e-4,6.227733489743271e-6,5.677990176736087e-8,2.115795288939529e-7,6.347764554283909e-7,1.9892150604316776e-6,1.4841030020476298,0.4301296604255805,0.5497411790856452,6.45236708928634,3.7659287454648536e-6,1.2200497050419516e-6,4.2770334891345565e-7,1.9764137114787868e-7,1.369098322052428e-7,1.2694640940471529e-7,1.2694640940471529e-7
2.53e-11,5.031740500073967e-4,1.2524273984450507e-4,2.8031815692012175e-4,6.978537805910931e-4,7.464180226006804e-4,7.063504753225439e-6,6.988136279837757e-8,2.4145614749031703e-7,7.289194538365029e-7,2.262557279285044e-6,1.564214874547815,0.433006968621254,0.6143598550632133,6.451509075651247,4.279387430206534e-6,1.3785312679304539e-6,4.7094803434060707e-7,2.0472946175376187e-7,1.3665259472533648e-7,1.3088033102894505e-7,1.3088033102894505e-7
2.54e-11,5.613878048132454e-4,1.09265642431286e-4,2.796982333476419e-4,6.490758229004104e-4,8.071725735085844e-4,8.003593618149092e-6,8.267691140760022e-8,2.730929603623296e-7,8.333163921447997e-7,2.5717915654819527e-6,1.6545665730236443,0.43628000480536766,0.6857435738257083,6.450525134676238,4.863236408839857e-6,1.56364673172847e-6,5.24655390476988e-7,2.1523121730225952e-7,1.363744338951879e-7,1.3313360434147188e-7,1.3313360434147188e-7
2.55e-11,6.239161577993937e-4,9.587627915967113e-5,2.793716188401921e-4,5.964812969122863e-4,8.638403737680644e-4,9.056496981509112e-6,9.512567967761772e-8,3.078212895545349e-7,9.493111178070278e-7,2.9211271337768884e-6,1.7562668595794615,0.4399987578601929,0.7641226599050234,6.449398265652167,5.523423281250982e-6,1.7777041760033145e-6,5.894911993482448e-7,2.2972565918523786e-7,1.367540808821264e-7,1.34505865560346e-7,1.34505865560346e-7
2.56e-11,6.902828389929251e-4,8.622887858396326e-5,2.758660578160788e-4,5.451554747687319e-4,9.12509568878537e-4,1.0230823359892996e-5,1.0739077252279971e-7,3.4683388448226895e-7,1.0786040433794831e-6,3.314884522442359e-6,1.8704764467681891,0.4442173334013642,0.8495750483148893,6.448109949906329,6.266232867411146e-6,2.023195735358347e-6,6.66224777378214e-7,2.4875270926691976e-7,1.3838710905502049e-7,1.35731757323637e-7,1.35731757323637e-7
2.57e-11,7.595746676522526e-4,8.057566168970029e-5,2.672278565141213e-4,4.995349637030724e-4,9.483805217348277e-4,1.1534869590675306e-5,1.1982914105210898e-7,3.911564513810471e-7,1.2232270090554453e-6,3.7574326657954203e-6,1.998372258188773,0.44899407050701906,0.9419513682989024,6.446640003678913,7.0981114576311685e-6,2.3027933624208484e-6,7.557600838454656e-7,2.7282395269500575e-7,1.417953082794842e-7,1.374755378610831e-7,1.374755378610831e-7
2.58e-11,8.302807346380033e-4,7.834607798477033e-5,2.5315909348328994e-4,4.6253954669340315e-4,9.662957503899943e-4,1.2975711966910073e-5,1.329509963645802e-7,4.416715326267303e-7,1.3854775934144412e-6,4.253130349439774e-6,2.141089282591627,0.45439142351236694,1.0407758998644805,6.444966463542698,8.025315863774383e-6,2.6193362007716878e-6,8.591507622294688e-7,3.0243720028219745e-7,1.4743813208920334e-7,1.4033201079038738e-7,1.4033201079038738e-7
2.59e-11,9.00157762859828e-4,7.839513630809697e-5,2.3478830944522911e-4,4.350568128013273e-4,9.617917211882206e-4,1.4557728031465329e-5,1.4736194622872606e-7,4.991749138373504e-7,1.567827958825707e-6,4.806230179790556e-6,2.299638097742397,0.4604754362109428,1.1451269727105646,6.443065516756149,9.053338746704902e-6,2.9757961939780677e-6,9.776008888997421e-7,3.380935200869032e-7,1.5572508327061002e-7,1.4483184954619508e-7,1.4483184954619508e-7
2.6e-11,9.661814386250678e-4,7.933809208708738e-5,2.1417176192811425e-4,4.1590401631156205e-4,9.325141636249861e-4,1.6280577403497272e-5,1.6370183583206495e-7,5.64443078170164e-7,1.7728226125671157e-6,5.420689825460226e-6,2.4748016985149155,0.4673146142606824,1.253510211507323,6.440911502066209,1.0186089973211248e-5,3.3752030470270204e-6,1.1124535236646526e-6,3.803147715810034e-7,1.6702838070070685e-7,1.5144980252198045e-7,1.5144980252198045e-7
2.61e-11,0.0010246390985577567,7.988381142785913e-5,1.936704238926727e-4,4.0226212084367043e-4,8.794911324376135e-4,1.8136829907188222e-5,1.8259207529138683e-7,6.382929457287587e-7,2.002973585360854e-6,6.099834510537927e-6,2.6670213911704477,0.4749780179445307,1.3637494025416794,6.438477023039437,1.1424863242599037e-5,3.820507100009615e-6,1.2651681707990484e-6,4.2965947508823023e-7,1.816955330966428e-7,1.6061466427265817e-7,1.6061466427265817e-7
2.62e-11,0.0010713800343260147,7.909367932978766e-5,1.753567357652967e-4,3.904621240209534e-4,8.075940218224438e-4,2.010958468319194e-5,2.0459912466906266e-7,7.21620530145642e-7,2.2606525202254306e-6,6.8458306606320005e-6,2.8762844504168212,0.48353246215622764,1.4729277071872915,6.435733232096626,1.276717364437406e-5,4.314360906165207e-6,1.4372862731198514e-6,4.867349780149801e-7,2.0006155162927525e-7,1.7272021550877848e-7,1.7272021550877848e-7
2.63e-11,0.0011021774215556467,7.652103704536914e-5,1.6057734343632158e-4,3.76920546646018e-4,7.247755628294031e-4,2.2170487230455085e-5,2.302169949974712e-7,8.154113298537363e-7,2.5479698900833466e-6,7.658963470268143e-6,3.102022713697035,0.49303881404661526,1.5774109528091773,6.432650353901877,1.4205587410230805e-5,4.858808271514742e-6,1.6303814717052971e-6,5.522041626536469e-7,2.2246050998289977e-7,1.8813654162770212e-7,1.8813654162770212e-7
2.64e-11,0.0011131088594714214,7.221973528422609e-5,1.4974584097248288e-4,3.5898584836814926e-4,6.402632978682399e-4,2.4278452541182272e-5,2.59867180085592e-7,9.207206486818772e-7,2.8666250524734673e-6,8.536754719538084e-6,3.343022338798034,0.5035474874880379,1.672972561178837,6.429198516679247,1.5726654615995597e-5,5.4548822157993454e-6,1.845989342671277e-6,6.267852005792673e-7,2.4923606166718533e-7,2.0722123930663828e-7,2.0722123930663828e-7
2.65e-11,0.0011008714268222685,6.66412467924886e-5,1.4237843443814892e-4,3.3548664302276873e-4,5.623957739022955e-4,2.6379167781553963e-5,2.93911103010599e-7,1.038625619365775e-6,3.217709501989515e-6,9.472998631700225e-6,3.5973378293843923,0.515093304747803,1.7550198885345734,6.425348946774295,1.731000177155776e-5,6.102127502164668e-6,2.0855104235443207e-6,7.11242975959246e-7,2.8075039569417465e-7,2.3033003505625497e-7,2.3033003505625497e-7
2.66e-11,0.001063018346906544,6.046143814857425e-5,1.373298364280723e-4,3.068646171144567e-4,4.968773118005301e-4,2.840523834427358e-5,3.3266829374032154e-7,1.1701522328085664e-6,3.6014504952167335e-6,1.0456818609382347e-5,3.8622084177186204,0.5276899114319165,1.8189020296232274,6.4210755565785345,1.8927590238040637e-5,6.7980748323646404e-6,2.350081062797598e-6,8.063707494097396e-7,3.1739098188749e-7,2.5782629655008594e-7,2.5782629655008594e-7
2.67e-11,9.981938901000088e-4,5.43871453601082e-5,1.3314770954559702e-4,2.748997773364252e-4,4.459249130269202e-4,3.0276886990938058e-5,3.764330983614103e-7,1.3161805660023052e-6,4.016892396708418e-6,1.1471849755626196e-5,4.133997325318075,0.5413239289000508,1.8602663875286327,6.416356923390369,2.0543170808592032e-5,7.5377001463673185e-6,2.6404090334045135e-6,9.129604900057506e-7,3.595743386002884e-7,2.900888420276072e-7,2.900888420276072e-7
2.68e-11,9.064781510549747e-4,4.89891090955082e-5,1.2844824410263508e-4,2.421460347177551e-4,4.083663937460111e-4,3.190354582791222e-5,4.2548348309527496e-7,1.4773304865465127e-6,4.461526336845801e-6,1.2495640570603832e-5,4.408206625480135,0.5559491014093719,1.875427710485764,6.411178621629306,2.2112111328398124e-5,8.312905971597663e-6,2.9565745927558896e-6,1.0317602121293609e-6,4.0774595143866106e-7,3.275173632243542e-7,3.275173632243542e-7
2.69e-11,7.898792965098518e-4,4.459442795522049e-5,1.2222401506717598e-4,2.1125410885426004e-4,3.8045660161962276e-4,3.3187336136610495e-5,4.800770360189647e-7,1.6538293367996402e-6,4.930892420305762e-6,1.3499366521853731e-5,4.67964013759411,0.5714809355656403,1.861716263393046,6.405535833285896,2.3582002179684183e-5,9.112069518544577e-6,3.297802236193038e-6,1.1634167862206422e-6,4.6237538441746307e-7,3.705346851058373e-7,3.705346851058373e-7
2.7e-11,6.528419577590322e-4,4.1253030743132764e-5,1.1402325670602062e-4,1.8435709630118478e-4,3.570696431927633e-4,3.402982080352688e-5,5.404311800916066e-7,1.8453632471943222e-6,5.418191217767981e-6,1.4447982772053376e-5,4.942767418865708,0.5877927379844039,1.817776925932463,6.39943611471558,2.489460335916605e-5,9.91972183582666e-6,3.6622135118840502e-6,1.3084031962265089e-6,5.239455653735816e-7,4.195850010217114e-7,4.195850010217114e-7
2.71e-11,5.024792455450109e-4,3.8773722289531675e-5,1.0397784309823146e-4,1.6264756746555242e-4,3.3294628895367276e-4,3.43429428342464e-5,6.066865723355643e-7,2.0509152687854855e-6,5.913953034736612e-6,1.5301013355674156e-5,5.192273660059052,0.6047143730010119,1.7437948743524545,6.392902131111257,2.598958906553235e-5,1.0716454309244139e-5,4.046577179250601e-6,1.4669301954390634e-6,5.929352182545881e-7,4.7512715733866077e-7,4.7512715733866077e-7
2.72e-11,3.4822054317657213e-4,3.6810365390206496e-5,9.269488043336284e-5,1.462089728188429e-4,3.0375561743222845e-4,3.4063489965294596e-5,6.788544863195209e-7,2.2685966223385887e-6,6.405826185225468e-6,1.601423747983731e-5,5.423687952764558,0.622035192299119,1.6416246313472076,6.385974078471583,2.681006846119864e-5,1.147918015341029e-5,4.4460802527660215e-6,1.6388438341654843e-6,6.697934914357276e-7,5.376220363412596e-7,5.376220363412596e-7
2.73e-11,2.0075497106849632e-4,3.497043903295295e-5,8.105506602760878e-5,1.3409966707243022e-4,2.6682358397241894e-4,3.316824628316998e-5,7.56750604019775e-7,2.4954819993764643e-6,6.878559736088741e-6,1.6542514136261832e-5,5.633918691744423,0.6395121595471833,1.514797955220044,6.378711410058822,2.7309137151973608e-5,1.2181884200361672e-5,4.8541521880452585e-6,1.8235124484676944e-6,7.549060387159484e-7,6.07513127835091e-7,6.07513127835091e-7
2.74e-11,7.044602416755418e-5,3.291738930468987e-5,6.997500620159689e-5,1.2463757322128257e-4,2.2146919882696568e-4,3.168534330152937e-5,8.399191342963887e-7,2.727465813593359e-6,7.314268258453761e-6,1.6843813855376244e-5,5.821534540077752,0.6568831569115301,1.3683847912787286,6.3711934074485015,2.745607870887931e-5,1.2796948747607313e-5,5.262383314757099e-6,2.0197094367817134e-6,8.485521992351313e-7,6.851995242912706e-7,6.851995242912706e-7
2.75e-11,-3.437811844077936e-5,3.044390556441995e-5,6.019005584082259e-5,1.1580294788037426e-4,1.6896252079418082e-4,2.969731897051111e-5,9.27552650225896e-7,2.9591630839026144e-6,7.693066812704008e-6,1.6884191821269524e-5,5.986712893541695,0.673884094700985,1.208686117323512,6.363518137725033,2.7240647447880482e-5,1.3297037829035707e-5,5.66058430305907e-6,2.22550144794948e-6,9.508535460107097e-7,7.710008636239305e-7,7.710008636239305e-7
2.76e-11,-1.0879902532628831e-4,2.7503247063703515e-5,5.21018545953261e-5,1.0566699811153591e-4,1.1217114353913234e-4,2.7333358001378326e-5,1.0184146249597658e-6,3.183885144771066e-6,7.994141273464146e-6,1.664302236946914e-5,6.130890540378414,0.6902672543899475,1.0427560331048806,6.355799463141999,2.6674267608555333e-5,1.3657376759427106e-5,6.037031267685141e-6,2.4381551836063138e-6,1.0617149735495718e-6,8.651142220864146e-7,8.651142220864146e-7
2.77e-11,-1.5199261894451344e-4,2.4197154855093757e-5,4.5715268446678005e-5,9.27631291341718e-5,5.499070100134478e-5,2.4751403946350762e-5,1.1107734065352373e-6,3.3937246974315988e-6,8.19726255238367e-6,1.6117476172307447e-5,6.2562381735472785,0.7058177570321376,0.8777871743516059,6.348162028836072,2.5787821473915986e-5,1.385812298904334e-5,6.378926772516193e-6,2.654079266724889e-6,1.1807606918526947e-6,9.675636663323022e-7,9.675636663323022e-7
2.78e-11,-1.670660338333481e-4,2.0728988164469094e-5,4.066794198458284e-5,7.634040543967176e-5,1.66470534909358e-6,2.2113979873975427e-5,1.2023582134731364e-6,3.5797841272085917e-6,8.284663691489298e-6,1.53251194872415e-5,6.365111202976308,0.7203653809988273,0.7204406024066085,6.340734510076882,2.462662073527413e-5,1.3886440127226398e-5,6.673078977413546e-6,2.8688195681877167e-6,1.307268956044604e-6,1.078144129378841e-6,1.078144129378841e-6
2.79e-11,-1.601179562470406e-4,1.7337513091405646e-5,3.6336574517772114e-5,5.646847933165745e-5,-4.390160655272941e-5,1.9563430927593968e-5,1.2903493310015753e-6,3.7325726170082752e-6,8.243091002068107e-6,1.4303740593146064e-5,6.4596067432622215,0.7337900328642063,0.5762370635579745,6.3336417715661675,2.324382450388405e-5,1.3737895855789766e-5,6.906762472485115e-6,3.077125819560741e-6,1.4401109768955188e-6,1.1963624642153292e-6,1.1963624642153292e-6
2.8e-11,-1.387998168217027e-4,1.4229257667070774e-5,3.19906240875471e-5,3.399275289418297e-5,-7.873438108595283e-5,1.7202347331283678e-5,1.3714154541931068e-6,3.842579394361977e-6,8.065742206748521e-6,1.310803671324732e-5,6.541302890173983,0.7460206321088642,0.4491273124218067,6.326996877332322,2.1693802877981635e-5,1.3416911901978284e-5,7.068682616208094e-6,3.2731031986998534e-6,1.5777010133023468e-6,1.3213798765687708e-6,1.3213798765687708e-6
2.81e-11,-1.107719446261657e-4,1.1525600127649354e-5,2.6958162685789087e-5,1.0362674074796769e-5,-1.0120457349782794e-4,1.5083309035777396e-5,1.4418102629479017e-6,3.90100265385097e-6,7.753748961009658e-6,1.180348972441781e-5,6.611195963990674,0.7570285585496036,0.34131761329500093,6.320894005567076,2.0026750051085322e-5,1.2936173471229444e-5,7.14993090685444e-6,3.4504543455325962e-6,1.7179658243811231e-6,1.4519612934779565e-6,1.4519612934779565e-6
2.82e-11,-8.243107894442478e-5,9.235711467038228e-6,2.0770150183043938e-5,-1.2627598103181271e-5,-1.1120004681544542e-4,1.3209489064171993e-5,1.4975369928895167e-6,3.900579585792014e-6,7.316875219380586e-6,1.0458424474625871e-5,6.669801981861074,0.7668177705026255,0.2533588889685165,6.315403226330588,1.8285358996602162e-5,1.2315108319284037e-5,7.144802244981653e-6,3.6028053920770386e-6,1.8583420677424757e-6,1.5864383545114937e-6,1.5864383545114937e-6
2.83e-11,-5.815031986468039e-5,7.259604032567092e-6,1.3257095328450966e-5,-3.313843609023789e-5,-1.1003512461136165e-4,1.1544916292112087e-5,1.5345833964786484e-6,3.8364289183089895e-6,6.773197210040495e-6,9.135690632504287e-6,6.717359219120491,0.7754140473037963,0.184443577408975,6.310567805754592,1.650376666790493e-5,1.1577719300290833e-5,7.0513524737793624e-6,3.7240956347683797e-6,1.9958094895192596e-6,1.7226933241592432e-6,1.7226933241592432e-6
2.84e-11,-4.008996287694689e-5,5.41848954172082e-6,4.583589056899976e-6,-4.9574541022739016e-5,-1.0012688938650849e-4,1.0031076170527304e-5,1.5492200433607527e-6,3.706791852832578e-6,6.147693741298984e-6,7.885515399721731e-6,6.754060895824498,0.7828555496616786,0.13281657434006144,6.306404273697331,1.4708437411640613e-5,1.0750157672373557e-5,6.871607054657134e-6,3.808996945421464e-6,2.1269655900948178e-6,1.8581710104183614e-6,1.8581710104183614e-6
2.85e-11,-2.8482892399290314e-5,3.5038919552106513e-6,-4.781123452657258e-6,-6.082038602561601e-5,-8.451499204062044e-5,8.605476587913536e-6,1.5383431835801451e-6,3.5135485916646965e-6,5.469874975333171e-6,6.74081680286405e-6,6.780256983666634,0.7891861846258047,0.09620243581434734,6.3029050295280395,1.292029202874783e-5,9.858438347112947e-6,6.611383564602119e-6,3.853318857444715e-6,2.2481438174115315e-6,1.9899244877522866e-6,1.9899244877522866e-6
2.86e-11,-2.221231477235696e-5,1.3335253524045286e-6,-1.4146878092671713e-5,-6.638663736344403e-5,-6.633111165526418e-5,7.217929988741592e-6,1.4998310936485048e-6,3.262401642033886e-6,4.770768803423094e-6,5.715720743430345e-6,6.796585057589788,0.7944523488807483,0.07217240408877726,6.300042863925892,1.115725951083023e-5,8.92662756397884e-6,6.27975136962438e-6,3.854351148460216e-6,2.355572487453299e-6,2.114697953624338e-6,2.114697953624338e-6
2.87e-11,-1.9484433635487102e-5,-1.198715045983062e-6,-2.2722385723729324e-5,-6.644843889239644e-5,-4.832605774021691e-5,5.841394191751927e-6,1.4328723794866233e-6,2.962654925679492e-6,4.079720998356263e-6,4.807334716084429e-6,6.8040145685702,0.7987027503936192,0.05840804185412793,6.297776523025017,9.436511139424197e-6,7.97570292420702e-6,5.88820861941192e-6,3.8110993393024306e-6,2.4455661268319283e-6,2.2290464950316485e-6,2.2290464950316485e-6
2.88e-11,-1.8433567265519102e-5,-4.089333073388168e-6,-2.9748088244065853e-5,-6.177560006580984e-5,-3.25375614368413e-5,4.4758640811353764e-6,1.3382188509030802e-6,2.626574957645706e-6,3.421514424003218e-6,4.00016813523072e-6,6.803810722037196,0.8019903650655307,0.05285112994101989,6.296056375817739,7.775869153977537e-6,7.0231310820740955e-6,5.449697934703436e-6,3.724379987712008e-6,2.514735599001502e-6,2.3294882421856754e-6,2.3294882421856754e-6
2.89e-11,-1.7556728370888183e-5,-7.215104632753952e-6,-3.461848666635227e-5,-5.3574127631069625e-5,-2.0139879213812308e-5,3.145542889434102e-6,1.218316695853108e-6,2.2683873046385483e-6,2.8142603010452504e-6,3.272104346982697e-6,6.7974394466638834,0.8043752738818315,0.05375451685399804,6.294829362553252,6.194180704143654e-6,6.08306620996352e-6,4.977599947650564e-6,3.5967604334898705e-6,2.56019915538338e-6,2.412679896188382e-6,2.412679896188382e-6
2.9e-11,-1.5938030486858432e-5,-1.0347949684924428e-5,-3.6973688803836735e-5,-4.3273884867482134e-5,-1.147123715982427e-5,1.890936150639841e-6,1.0772791322215471e-6,1.903025213444056e-6,2.2683712750470864e-6,2.6006177428369163e-6,6.786442287654952,0.8059271544065223,0.05966292618189891,6.29404265789436,4.710731997349197e-6,5.166971257041121e-6,4.484835796634762e-6,3.4323487844345746e-6,2.5797743186237043e-6,2.4756026325144458e-6,2.4756026325144458e-6
2.91e-11,-1.3276714760532258e-5,-1.3191482023355454e-5,-3.674648992875558e-5,-3.2304728851754444e-5,-6.199035381800884e-6,7.583408277667109e-7,9.206813005183188e-7,1.5447943471593326e-6,1.7867231509018488e-6,1.96801308553091e-6,6.772309967042555,0.806726498507869,0.06935674564877607,6.293645809820409,3.3439878956615644e-6,4.284419356516162e-6,3.983179020097938e-6,3.236460641284307e-6,2.572130867096328e-6,2.515742616652674e-6,2.515742616652674e-6
2.92e-11,-9.76875133833702e-6,-1.5431821464115557e-5,-3.415991359339981e-5,-2.1901615137400347e-5,-3.562656486361971e-6,-2.1063803037191442e-7,7.551818922546478e-7,1.2061373969246168e-6,1.3658938254450547e-6,1.3647952989921754e-6,6.756377609285175,0.8068640801576297,0.0817878807594182,6.293591438873773,2.110048098353565e-6,3.4438451998873573e-6,3.482831787807245e-6,3.0152055711754903e-6,2.536888340240793e-6,2.5312494114590285e-6,2.5312494114590285e-6
2.93e-11,-5.908620869699934e-6,-1.6792791374305992e-5,-2.9679222276855577e-5,-1.2968917844183742e-5,-2.6309063316808915e-6,-9.873420157125685e-7,5.880022905837169e-7,8.966697488805489e-7,9.981803087616717e-7,7.907580634814094e-7,6.739755648178916,0.8064386758668247,0.09602802973913455,6.293834837955845,1.0212107598918527e-6,2.6530740411236188e-6,2.9922702089029994e-6,2.7750456956435692e-6,2.4746471253872424e-6,2.521056740001024e-6,2.521056740001024e-6
2.94e-11,-2.2767651923125665e-6,-1.708515358121136e-5,-2.3930222403992283e-5,-6.018843311152379e-6,-2.5222380910189544e-6,-1.5607129369153958e-6,4.2631823038399975e-7,6.226139236778815e-7,6.739751249525193e-7,2.538884375012053e-7,6.723300692992094,0.8055534370793165,0.11123940586664569,6.294332959048836,8.494918002308156e-8,1.9195396420400266e-6,2.5183187013785416e-6,2.5223794362265446e-6,2.3869495580151983e-6,2.4849533806811024e-6,2.4849533806811024e-6
2.95e-11,6.361040266201767e-7,-1.6241031187959197e-5,-1.760073140106211e-5,-1.1825247115845733e-6,-2.5552316296438327e-6,-1.9379525253961344e-6,2.766364572852481e-7,3.86694229337924e-7,3.840523952807524e-7,-2.323893399916664e-7,6.707622234520834,0.8043115581349374,0.12666860402768737,6.295043297138391,-6.965279450547668e-7,1.2501900615366203e-6,2.0663820543582637e-6,2.263195647697122e-6,2.2761754734454946e-6,2.4235970347007995e-6,2.4235970347007995e-6
2.96e-11,2.5380385366392855e-6,-1.4327755125250391e-5,-1.1343471300462542e-5,1.7210255930538147e-6,-2.3182312695089994e-6,-2.1416908483123625e-6,1.4423577389821011e-7,1.88476803860603e-7,1.2137181879839236e-7,-6.528441095604145e-7,6.693115405126946,0.8028119507440977,0.1416576705687334,6.295923097591529,-1.3261086167388537e-6,6.511526723779479e-7,1.6407502023057484e-6,2.0028288678503803e-6,2.145384058060262e-6,2.3384701271216313e-6,2.3384701271216313e-6
2.97e-11,3.3707445426263218e-6,-1.1539376937872998e-5,-5.696393661578553e-6,3.081023737272645e-6,-1.665629047199227e-6,-2.2048002599174627e-6,3.2746182129997196e-8,2.5068732789304183e-8,-1.1786296797371289e-7,-9.940879157551191e-7,6.680007608710994,0.8011455443396007,0.1556631691636313,6.296929155750662,-1.8111019897106511e-6,1.2727452050298215e-7,1.244895100172219e-6,1.745828197134104e-6,1.998119525858988e-6,2.2317827930568284e-6,2.2317827930568284e-6
2.98e-11,3.281138573500483e-6,-8.16820302664553e-6,-1.031347692005234e-6,3.381052602005327e-6,-6.609233267701822e-7,-2.164275434479679e-6,-5.607814400602562e-8,-1.079633101693024e-7,-3.339883181627555e-7,-1.2475077506519935e-6,6.668407446871517,0.7993926298955898,0.16827392995171467,6.29801829074665,-2.1622348164949437e-6,-3.183334973720366e-7,8.816980424395422e-7,1.4959338740505785e-6,1.8382012594182937e-6,2.1063338328895535e-6,2.1063338328895535e-6
2.99e-11,2.551702262535687e-6,-4.562127083452557e-6,2.4645411179216657e-6,3.0969922524950556e-6,5.077386482989534e-7,-2.0555349397251503e-6,-1.223639236127309e-7,-2.1562006854694278e-7,-5.244349410584596e-7,-1.410990056976733e-6,6.658347148208747,0.7976214159148007,0.1792203931356254,6.299148402673624,-2.3925263629016294e-6,-6.846371697168614e-7,5.535734462988677e-7,1.2561402012236518e-6,1.6695192223804642e-6,1.965344396093484e-6,1.965344396093484e-6
3.0e-11,1.5154019367708673e-6,-1.0756546667295912e-6,4.7768765899242e-6,2.621781298476758e-6,1.6147571518357215e-6,-1.908162580812086e-6,-1.679063851848941e-7,-3.026020851295588e-7,-6.84844356653791e-7,-1.4892609851025663e-6,6.649813551251064,0.7958877303803598,0.1883718919950601,6.300279896546408,-2.516227221595146e-6,-9.728304655748341e-7,2.624847380717812e-7,1.02881352970339e-6,1.4958527994259497e-6,1.8122810420173731e-6,1.8122810420173731e-6
3.01e-11,4.779985675904056e-7,1.976980652317383e-6,6.028559135998416e-6,2.2238987035025197e-6,2.4679601531507703e-6,-1.7436189562445071e-6,6.520574208650625e-7,-3.6224533983102655e-7,-8.10329925557386e-7,-1.4929644995001173e-6,6.642766524795066,0.7942356277756444,0.1957217693007635,6.301377195869487,-2.5479528296191623e-6,-1.1862711689188366e-6,9.873363405468422e-9,8.15830709244461e-7,1.3207263380915655e-6,1.6506844527139269e-6,1.6506844527139269e-6
3.02e-11,-3.3665831684045434e-7,4.359273140751235e-6,6.431000212612595e-6,2.0387785773598043e-6,2.9523358885368273e-6,-1.5749469080519441e-6,4.565335939205167e-6,-3.316606267125872e-7,-8.958193991096492e-7,-1.4368162575390576e-6,6.637146721526589,0.7926985699959906,0.2013630459334454,6.302410074739982,-2.5020730566917937e-6,-1.330218615400705e-6,-2.0346130929293958e-7,6.187065849371672e-7,1.147308476750274e-6,1.484017634596724e-6,1.484017634596724e-6
3.03e-11,-8.116336886937696e-7,5.93541376770356e-6,6.232599818898898e-6,2.0865370563635313e-6,3.044233905333224e-6,-1.4080786085268266e-6,1.3724807096582429e-5,-2.0981502909333196e-8,-9.334583422873502e-7,-1.3372428085989422e-6,6.632876317411247,0.7913008454624779,0.20545899378230925,6.303354597917114,-2.392352865640695e-6,-1.4114252659765866e-6,-3.7748728172590153e-7,4.3868740128684005e-7,9.783559148413248e-7,1.3155434590763542e-6,1.3155434590763542e-6
3.04e-11,-9.33659771875427e-7,6.676647679291307e-6,5.673576848414789e-6,2.306105812750685e-6,2.8005185036824583e-6,-1.2440928166182246e-6,2.9117466272910974e-5,9.258886984056896e-7,-9.051973018505803e-7,-1.2098181670892137e-6,6.629856836256642,0.7900589551439755,0.20821331818273428,6.3041935524643495,-2.2317886087651665e-6,-1.4376516615878994e-6,-5.130304917149173e-7,2.7679820010450774e-7,8.16196633404802e-7,1.148236585095038e-6,1.148236585095038e-6
3.05e-11,-7.689516565329159e-7,6.651867801200601e-6,4.953332408411306e-6,2.5951921594018157e-6,2.3313916538299677e-6,-1.0816833788878638e-6,5.0730973838689793e-5,2.9993234794197734e-6,-7.710340779649255e-7,-1.0666020588401444e-6,6.6279675402830565,0.7889828004107425,0.2098439419443472,6.304916359591072,-2.03255581270921e-6,-1.4171754061282409e-6,-6.118023907435138e-7,1.338440132543786e-7,6.627434972094523e-7,9.847299771798737e-7,9.847299771798737e-7
3.06e-11,-4.28238375965542e-7,6.0057546811281895e-6,4.213047019613002e-6,2.846970060128553e-6,1.7669489917404537e-6,-9.191586990434759e-7,7.781322953259746e-5,6.7359194555969745e-6,-4.5662217295791603e-7,-9.13311316746853e-7,6.627066599313906,0.78807662678963,0.21056299772895581,6.305518551788431,-1.805976831509657e-6,-1.3583519979373042e-6,-6.76351993176878e-7,1.0374616581180128e-8,5.195271094251526e-7,8.27292107634845e-7,8.27292107634845e-7
3.07e-11,-3.10983533888055e-8,4.929351914410877e-6,3.5329281655629145e-6,2.9772810404737838e-6,1.22641021585684e-6,-7.554525624421674e-7,1.0917710377562972e-4,1.2611130298899193e-5,1.5435133552301664e-7,-7.462621079859932e-7,6.626995787601976,0.7873397852417958,0.21056402390682968,6.306000975098507,-1.5624266151795104e-6,-1.2692635864347605e-6,-7.099457874842739e-7,-9.337079026089672e-8,3.877368011814987e-7,6.778280467022373e-7,6.778280467022373e-7
3.08e-11,3.2256243701680577e-7,3.628507731082294e-6,2.94101181332198e-6,2.93951682034111e-6,7.962124181728139e-7,-5.898484698739184e-7,1.4349655399572894e-4,2.0945312752530268e-5,1.2184693279243036e-6,-5.492415630992128e-7,6.627588182323824,0.7867674510059787,0.21001591037443237,6.306368922127712,-1.311117820838231e-6,-1.1574668807733956e-6,-7.163917685878302e-7,-1.7752014524934875e-7,2.6826041909600666e-7,5.378962720768435e-7,5.378962720768435e-7
3.09e-11,5.694734220670598e-7,2.2951749420501406e-6,2.4289982940446424e-6,2.727483174503974e-6,5.197501217184419e-7,-4.2037424205628114e-7,1.7955369215137316e-4,3.184619775340642e-5,2.9197650400328062e-6,-2.9080282197940816e-7,6.6286774982646675,0.7863514785915583,0.20906211853790205,6.306631414693989,-1.0597394008233855e-6,-1.0298288671381058e-6,-6.998315356068896e-7,-2.426090301954473e-7,1.6171655848078146e-7,4.087331587614637e-7,4.087331587614637e-7
3.1e-11,6.875567965991805e-7,1.0853674711848235e-6,1.970319958660532e-6,2.3688505016173513e-6,3.983671682440492e-7,-2.4109067838202723e-7,2.1641320473689133e-4,4.519832676851949e-5,5.447385800102203e-6,7.724734932510141e-8,6.63010737829288,0.7860815650572607,0.2078232150189236,6.306800834016126,-8.139627914568366e-7,-8.924228432495439e-7,-6.645261684045063e-7,-2.895924945870555e-7,6.847638228603295e-8,2.9127848341024114e-7,2.9127848341024114e-7
3.11e-11,6.901382462989857e-7,1.0594213771848354e-7,1.536320577865912e-6,1.913015099552052e-6,4.008713764502958e-7,-3.875333535380472e-8,2.5266969187424286e-4,6.0687407531833506e-5,8.968139867656297e-6,6.193428796169974e-7,6.631739119020261,0.785946842395241,0.2064007830147346,6.306893040888088,-5.768726852103997e-7,-7.504500367110931e-7,-6.146580368436039e-7,-3.198220261354403e-7,-1.1324520036589146e-8,1.8619746249603342e-7,1.8619746249603342e-7
3.12e-11,6.13637497389778e-7,-5.893482461100924e-7,1.107749984133251e-6,1.4173415845194104e-6,4.776455105549866e-7,2.1046581689418944e-7,2.8592636310644485e-4,7.782471791917893e-5,1.3599308017516e-5,1.4130384829028017e-6,6.633456801243475,0.7859379297047546,0.20488117919620477,6.306928041296937,-3.4841843304759057e-7,-6.081544434439272e-7,-5.541634028493081e-7,-3.3498824580488146e-7,-7.778119768263579e-8,9.389733395377507e-8,9.389733395377507e-8
3.13e-11,5.030793287695145e-7,-9.955980170475818e-7,6.803575419328703e-7,9.350611519648542e-7,5.75351214510296e-7,5.433949456321766e-7,3.1419169327352286e-4,9.596232269755711e-5,1.938604864478583e-5,2.5431365165108957e-6,6.635169430986322,0.7860493597729558,0.20333820860561647,6.3069311428404164,-1.2500885236601146e-7,-4.687095009227308e-7,-4.866017935798215e-7,-3.3703561566560705e-7,-1.3121678220158657e-7,1.4538804395420572e-8,1.4538804395420572e-8
3.14e-11,3.9921002065557423e-7,-1.1464432515042557e-6,2.6484580281741973e-7,5.069100831382506e-7,6.490174481608978e-7,1.010633385680514e-6,3.3685914447001463e-4,1.143375244533672e-4,2.628617781904681e-5,4.093460606822572e-6,6.636810304844755,0.7862821721078361,0.20183441663090654,6.306934428971235,1.0062052305768424e-7,-3.3407230571152083e-7,-4.15059859796648e-7,-3.28059190778364e-7,-1.7217742255641188e-7,-5.195555831434735e-8,-5.195555831434735e-8
3.15e-11,3.2975082484546866e-7,-1.1004153473221999e-6,-1.1744705338180005e-7,1.5727416123558857e-7,6.695970717263627e-7,1.6750649016749268e-6,3.544130370885648e-4,1.3216961608853684e-4,3.416466852657843e-5,6.137156955025771e-6,6.638334264448541,0.786646358900715,0.20042120567546326,6.306978271576662,3.3915781568675043e-7,-2.0482069427913275e-7,-3.420816111199286e-7,-3.1019482052554515e-7,-2.0142051882531525e-7,-1.0589292326495384e-7,-1.0589292326495384e-7
3.16e-11,3.0580483275346027e-7,-9.266774811263266e-7,-4.4117288005620894e-7,-1.0553790488982076e-7,6.264725368451855e-7,2.6078146876806395e-6,3.6805593111889667e-4,1.487830183473117e-4,4.280029785623694e-5,8.726760135655669e-6,6.639713734104746,0.7871627851510707,0.19913829392145427,6.307112529280676,6.040171790542789e-7,-8.000647784028505e-8,-2.69614660054555e-7,-2.855133450891143e-7,-2.1989349323815238e-7,-1.4779855637166582e-7,-1.4779855637166582e-7
3.17e-11,3.230472808705384e-7,-6.92438796903211e-7,-6.838750262749699e-7,-2.8604069469885455e-7,5.255718825872461e-7,3.881766956833782e-6,3.793333410104545e-4,1.6371705167853907e-4,5.19058129430555e-5,1.1885472416971558e-5,6.640934440871579,0.7878641976813581,0.1980131266092031,6.307397057764737,9.101919211704484e-7,4.29295573701659e-8,-1.9896366261464334e-7,-2.5592681032568656e-7,-2.2870212040356683e-7,-1.783982565513433e-7,-1.783982565513433e-7
3.18e-11,3.6634372732372647e-7,-4.5361821858957406e-7,-8.31495349622386e-7,-3.968172168745167e-7,3.845192979461235e-7,5.5632155340519945e-6,3.898208583106977e-4,1.767946614579367e-4,6.116043378949952e-5,1.5601141187389903e-5,6.641991544147439,0.7887949998020475,0.1970607602651099,6.307901201088556,1.2727325832610753e-6,1.681317725031374e-7,-1.3074690601412917e-7,-2.2311137313055038e-7,-2.290691893786377e-7,-1.985932158872469e-7,-1.985932158872469e-7
3.19e-11,4.1597787736249683e-7,-2.494885679711284e-7,-8.814488627185252e-7,-4.53671233330725e-7,2.2652659755748818e-7,7.702643222314875e-6,4.0090896576896383e-4,1.881382769533028e-4,7.025049065396078e-5,1.9824220120351924e-5,6.642886626750545,0.7900095979849705,0.19628453323678838,6.3087020416434285,1.7049993338331973e-6,3.01150868933899e-7,-6.485865274892434e-8,-1.8844828035386565e-7,-2.2228567968661881e-7,-2.0942690334539947e-7,-2.0942690334539947e-7
3.2e-11,4.5371222058310183e-7,-1.0123691861754592e-7,-8.429481396151974e-7,-4.7173737417773405e-7,7.458709095008235e-8,1.0325941417274914e-5,4.1369164368042574e-4,1.9813618001636189e-4,7.891173870171021e-5,2.44705305686586e-5,6.643625701225668,0.7915693115882445,0.19567758794722848,6.309881352217751,2.2169001640612287e-6,4.48587662758497e-7,-4.46672546197713e-10,-1.5298182970600593e-7,-2.0965751630099896e-7,-2.1204478120476324e-7,-2.1204478120476324e-7
3.21e-11,4.673267938825057e-7,-1.3755071372717961e-8,-7.34903783826972e-7,-4.63104033135102e-7,-5.2906133439853446e-8,1.3427519947800129e-5,4.289428615208158e-4,2.0737372275090332e-4,8.696620428273514e-5,2.942893633916882e-5,6.644218130696852,0.7935380530274037,0.1952250889353437,6.311521396841457,2.8133628353837356e-6,6.17561059816885e-7,6.4080431484568e-8,-1.1739202626774494e-7,-1.924512803446288e-7,-2.076486280519835e-7,-2.076486280519835e-7
3.22e-11,4.529072045579944e-7,2.0403233374162172e-8,-5.821798152193515e-7,-4.3601313263660374e-7,-1.4456581548319557e-7,1.6966667271522653e-5,4.4715290399643975e-4,2.1654879989589735e-4,9.434749333166324e-5,3.4573228259345496e-5,6.644676195739724,0.7959772015974357,0.1949068320483069,6.313699938196418,3.4932889179083255e-6,8.150328027483801e-7,1.3099950485143656e-7,-8.197983462341878e-8,-1.7184207425015134e-7,-1.974478477501461e-7,-1.974478477501461e-7
3.23e-11,4.14801930271309e-7,1.6079218186251512e-8,-4.1118950587072295e-7,-3.953221132257287e-7,-1.9643693184556505e-7,2.0868185048285578e-5,4.6859342627227334e-4,2.2639037978832574e-4,1.0111096479250657e-4,3.977676265529306e-5,6.64501497243405,0.7989402726014505,0.19469988357826534,6.31648499314524,4.2491970704080264e-6,1.047052359649378e-6,2.0315828504895596e-7,-4.6664234736997275e-8,-1.488662408438179e-7,-1.8261037166888152e-7,-1.8261037166888152e-7
3.24e-11,3.6369614153207157e-7,-9.347643708448557e-9,-2.457839665604548e-7,-3.4370405874934415e-7,-2.1085620568956745e-7,2.502776632166141e-5,4.933834487569333e-4,2.3759419105518086e-4,1.0742830861325254e-4,4.4927891216736056e-5,6.645252212258533,0.8024680892607682,0.19458091843166325,6.319929998976935,5.067681775233186e-6,1.3180103740694784e-6,2.837920257187709e-7,-1.0992176034573936e-8,-1.243810177479243e-7,-1.6421567471967734e-7,-1.6421567471967734e-7
3.25e-11,3.13568684688729e-7,-3.9925495531612374e-8,-1.0416583351038264e-7,-2.8302773005405514e-7,-1.9438284175638044e-7,2.9321889668577635e-5,5.215350291698322e-4,2.507829547519988e-4,1.1356904548846637e-4,4.994408632502118e-5,6.6454080050176625,0.8065851715903184,0.1945280203129469,6.324070082962837,5.930703287502946e-6,1.630003135573971e-6,3.762734114758301e-7,2.5835706535575987e-8,-9.903265382722684e-8,-1.432121391468366e-7,-1.432121391468366e-7
3.26e-11,2.783877339207604e-7,-6.374655672950572e-8,2.765882737760978e-9,-2.154658403520779e-7,-1.5547258707223978e-7,3.3621279258819325e-5,5.529645164075715e-4,2.6649177995307125e-4,1.19873614580968e-4,5.478294076231902e-5,6.645504127146621,0.811297953027431,0.1945218321957294,6.328920052288094,6.817602208875932e-6,1.9824096479432167e-6,4.838101005045832e-7,6.491978570321218e-8,-7.323414083335458e-8,-1.2038064242021828e-7,-1.2038064242021828e-7
3.27e-11,2.6929013785597705e-7,-7.410173996576508e-8,7.158032323206371e-8,-1.4406893564274056e-7,-1.0244876600898724e-7,3.78063676629068e-5,5.874616621144373e-4,2.851738447218048e-4,1.2672366872261602e-4,5.9448837513449526e-5,6.6455630964116175,0.8165952307788387,0.19454606984699005,6.334474544422038,7.707619696005983e-6,2.3717654341349125e-6,6.091165252454006e-7,1.0759307760947465e-7,-4.71535488928281e-8,-9.630592339736751e-8,-9.630592339736751e-8
3.28e-11,2.9274586522500494e-7,-6.934616947392401e-8,1.052229430894942e-7,-7.275023400712757e-8,-4.211581225096895e-8,4.178281835988513e-5,6.246144104489258e-4,3.0721788887469725e-4,1.3451492038772162e-4,6.399489851837057e-5,6.6456070449823565,0.8224509781156518,0.1945875095766583,6.340710523038738,8.582623283271724e-6,2.7919844661149727e-6,7.540966212567764e-7,1.5532827665523303e-7,-2.0713935247500584e-8,-7.135705086648624e-8,-7.135705086648624e-8
3.29e-11,3.4991159456886124e-7,-5.1835640921145266e-8,1.1109429156633936e-7,-5.800331569745738e-9,2.0869947296915863e-8,4.549510195889218e-5,6.636933779777068e-4,3.3296737509733713e-4,1.4363661106063283e-4,6.852064849270812e-5,6.645656572217838,0.8288293401777611,0.19463561919706307,6.347592011303343,9.429704770031315e-6,3.234936739937716e-6,9.195797821236924e-7,2.09622008563559e-7,6.3942132073437866e-9,-4.567817492792311e-8,-4.567817492792311e-8
3.3e-11,4.3709938188971975e-7,-2.6372303678235904e-8,9.87997166538477e-8,5.284375180097943e-8,8.395509257958866e-8,4.8936396796867865e-5,7.03509681646119e-4,3.627310974420672e-4,1.5445979990618807e-4,7.316650053169785e-5,6.6457297440646785,0.8356913505209935,0.19468201536599633,6.355076671172408,1.0243337670750214e-5,3.6913406394621296e-6,1.1051519739167918e-6,2.718624459173822e-7,3.4687209315334466e-8,-1.919062045221821e-8,-1.919062045221821e-8
3.31e-11,5.470803037390743e-7,1.4219075031679344e-9,7.803330761808023e-8,1.0032365772492687e-7,1.4618157745929904e-7,5.215365553328828e-5,7.414282560749723e-4,3.967656856330502e-4,1.6733447969223731e-4,7.810656233861247e-5,6.64584137502773,0.8430026920931073,0.19471990761887886,6.363123612182208,1.1026853738734036e-5,4.151884255678341e-6,1.3091169316729056e-6,3.431909602424298e-7,6.484874981161224e-8,8.392819554058415e-9,8.392819554058415e-9
3.32e-11,6.708353007677772e-7,2.647689763071938e-8,5.694124025683649e-8,1.3536894105622049e-7,2.0747808090844265e-7,5.5247440255031285e-5,7.726839768398338e-4,4.351977528445373e-4,1.8259300261419577e-4,8.354131616603528e-5,6.646002674455599,0.8507417194420439,0.19474364214424003,6.3717016837040585,1.1793107548567705e-5,4.608455995663195e-6,1.528609176292173e-6,4.243723128647731e-7,9.767741806277526e-8,3.754092530731255e-8,3.754092530731255e-8
3.33e-11,7.993564970986931e-7,4.519328467380896e-8,4.114972602750002e-8,1.5846701117226146e-7,2.679891313313967e-7,5.836693725514532e-5,7.918024707660715e-4,4.7788401832476627e-4,2.0055473671867617e-4,8.969143805498601e-5,6.64622127652774,0.8589069749142262,0.1947484015261763,6.380797490769175,1.2564324512599815e-5,5.055348181019621e-6,1.7598628386525236e-6,5.156901292748505e-7,1.340229521761216e-7,6.88646292321669e-8,6.88646292321669e-8
3.34e-11,9.251723066309166e-7,5.5845290129234776e-8,3.348058055718619e-8,1.7167245084726196e-7,3.2760945006285146e-7,6.170126713581089e-5,7.94044124266615e-4,5.242608934672676e-4,2.2152573856429761e-4,9.67934477232887e-5,6.646501616424814,0.867523563672992,0.1947300636765622,6.39042247345719,1.3371247456198146e-5,5.490301028205172e-6,1.9986204829463812e-6,6.168843741737772e-7,1.7471469788206705e-7,1.0306630755093787e-7,1.0306630755093787e-7
3.35e-11,1.043387448742149e-6,5.8517955534405756e-8,3.424493655013557e-8,1.781252077805755e-7,3.857983128122809e-7,6.54686743668277e-5,7.760288539191376e-4,5.7323079864066e-4,2.4578878509401566e-4,1.0509715812791353e-4,6.646845573387324,0.8766479722629589,0.19468518358962555,6.400618580115788,1.4251787964620144e-5,5.915277934787699e-6,2.2406473222995842e-6,7.271449122490362e-7,2.2048731348575866e-7,1.4088018680412788e-7,1.4088018680412788e-7
3.36e-11,1.1521608711312001e-6,5.47052919085464e-8,4.192231612610188e-8,1.814074235819202e-7,4.416609040787608e-7,6.99053292067484e-5,7.364990010592083e-4,6.230938950668894e-4,2.7358241020789925e-4,1.1486423814745185e-4,6.647253279444704,0.8863711789637828,0.19461104004153004,6.411462305108082,1.5249435213982768e-5,6.336902283176599e-6,2.4823014434400546e-6,8.451701111043182e-7,2.7191023236778176e-7,1.830076212531848e-7,1.830076212531848e-7
3.37e-11,1.2526616886312058e-6,4.672960985057313e-8,5.4003911526714845e-8,1.848898128113483e-7,4.942194867158351e-7,7.525528937584914e-5,6.769172150966824e-4,6.715228647194468e-4,3.050704642413425e-4,1.2636682087101026e-4,6.647723990483524,0.8968201604424081,0.1945056858660304,6.42306710388348,1.6411670855242074e-5,6.766534086858486e-6,2.72110236650861e-6,9.692923822078304e-7,3.2932831124016763e-7,2.3005228147350078e-7,2.3005228147350078e-7
3.38e-11,1.3486263121219501e-6,3.7137173239520095e-8,6.779925621326098e-8,1.912023755433467e-7,5.427658984047618e-7,8.176270929559297e-5,6.015401062601863e-4,7.155878471564799e-4,3.403050054194081e-4,1.3988508113701688e-4,6.64825693028273,0.9081581017315,0.1943679512850591,6.435584396007134,1.778858916111493e-5,7.220013321567594e-6,2.9562398934153387e-6,1.0976645122194422e-6,3.9282123228121585e-7,2.824612775883771e-7,2.824612775883771e-7
3.39e-11,1.4456808638371459e-6,2.8191808314685194e-8,8.105999969380717e-8,2.0192066378114148e-7,5.871881168122639e-7,8.966677102234655e-5,5.167784171647358e-4,7.518533923156975e-4,3.7918522152442037e-4,1.55703019936215e-4,6.6488520422980875,0.9205837333571648,0.19419736926290895,6.449203487288474,1.9431842403191502e-5,7.71713748404485e-6,3.1889728611015504e-6,1.2284927954939782e-6,4.6218841269071243e-7,3.4047869554741195e-7,3.4047869554741195e-7
3.4e-11,1.550593840306613e-6,2.1539479856395645e-8,9.234508753555242e-8,2.1750196317673092e-7,6.281898652512253e-7,9.919919006735396e-5,4.299608414041733e-4,7.765892185859321e-4,4.2141436520397454e-4,1.74102177450812e-4,6.649510611916063,0.9343302394116536,0.193994013907252,6.4641507719053655,2.1393943048544898e-5,8.280967439570673e-6,3.422881880422366e-6,1.360296559670964e-6,5.369643739469017e-7,4.0411777465596997e-7,4.0411777465596997e-7
3.41e-11,1.6705942477582626e-6,1.8066132343718105e-8,1.0112088621962912e-7,2.374501209533396e-7,6.67361997081303e-7,1.1058365580467511e-4,3.4872116662133275e-4,7.861598136103e-4,4.6645652194210875e-4,1.9535347505352898e-4,6.65023574801261,0.9496641141158085,0.1937582624313038,6.4806885220888715,2.3727877279621514e-5,8.93706467251986e-6,3.6639590448889734e-6,1.4921697215970026e-6,6.164668633902492e-7,4.731569122610121e-7,4.731569122610121e-7
3.42e-11,1.8128432919864606e-6,1.7928580132555392e-8,1.0764431555397363e-7,2.606450300753602e-7,7.071057392190671e-7,1.24036290831851e-4,2.8028532239198997e-4,7.776492112531046e-4,5.134965823745408e-4,2.1970773783612876e-4,6.651032733013597,0.9668842196614685,0.1934905047564353,6.499113461300226,2.648693369395254e-5,9.712754940828345e-6,3.9205378889913735e-6,1.6240191937384004e-6,6.998767840184798e-7,5.471628768383531e-7,5.471628768383531e-7
3.43e-11,1.9840965669131754e-6,2.0710142188061366e-8,1.1270933322349339e-7,2.857498197475919e-7,7.50441099497088e-7,1.3976618818319588e-4,2.2927677501094669e-4,7.496623312423819e-4,5.614098120278286e-4,2.47385641223315e-4,6.651909263349635,0.9863211516031639,0.19319083113335087,6.519755181264756,2.9724634049573724e-5,1.0636491626129054e-5,4.203085402270502e-6,1.7567574611816492e-6,7.863455728857125e-7,6.255421974838503e-7,6.255421974838503e-7
3.44e-11,2.19054945564443e-6,2.5640967201578165e-8,1.1734571455016339e-7,3.116070572466185e-7,8.007530704786025e-7,1.5797528527961366e-4,1.965063141728571e-4,7.030609840889431e-4,6.087492307067724e-4,2.7856786435480433e-4,6.652875607211795,1.0083368865742144,0.19285872765207893,6.542974339148075,3.349466877166241e-5,1.1737362615209586e-5,4.523891968100246e-6,1.8924321149924186e-6,8.751225303952988e-7,7.076189391465126e-7,7.076189391465126e-7
3.45e-11,2.437827964171891e-6,3.182584020019495e-8,1.2254759865502613e-7,3.375514864856481e-7,8.615322509746972e-7,1.7885719042477608e-4,1.7958014503075163e-4,6.413062092655806e-4,6.537572328013425e-4,3.133860448005519e-4,6.6539447052644505,1.0333245997461085,0.19249280391451032,6.569160487551979,3.785078097982379e-5,1.3044754084150972e-5,4.896702936773202e-6,2.0342827372136023e-6,9.656921836499324e-7,7.927343062969539e-7,7.927343062969539e-7
3.46e-11,2.73107283862515e-6,3.8435518258833515e-8,1.2908457443419127e-7,3.6359462012735725e-7,9.361574255595056e-7,2.0259498826670806e-4,1.7398290725148337e-4,5.701676418209177e-4,6.944046430505292e-4,3.519145099989078e-4,6.65513223468696,1.0617085116630238,0.19209056876515032,6.598729363439516,4.28465952664063e-5,1.458815924724936e-5,5.336336605948831e-6,2.1867241394985295e-6,1.0579104213608592e-6,8.803611047803305e-7,8.803611047803305e-7
3.47e-11,3.075065108654647e-6,4.483609776519204e-8,1.3741815124837956e-7,3.90468247464053e-7,1.0277501725535267e-6,2.2935838097371897e-4,1.7435626669855028e-4,4.967829287429433e-4,7.28461830111086e-4,3.941615229698612e-4,6.656456650004808,1.0939436527622557,0.1916482610854766,6.632119491633229,4.853543141878977e-5,1.639710425959636e-5,5.858328334804105e-6,2.355263293057343e-6,1.1521280735443229e-6,9.702243618492346e-7,9.702243618492346e-7
3.48e-11,3.4743520036868304e-6,5.0649607749086224e-8,1.4771858321011777e-7,4.1954258927038274e-7,1.1391112564409548e-6,2.59300618590881e-4,1.7569713773837504e-4,4.2830875914822434e-4,7.536164738109042e-4,4.4005700433124916e-4,6.657939207688396,1.1305154938285558,0.19116073502408637,6.669788021686705,5.497015395346313e-5,1.850115841856107e-5,6.478631023609385e-6,2.546364183052535e-6,1.2492918523673954e-6,1.0624186022918845e-6,1.0624186022918845e-6
3.49e-11,3.933348023340046e-6,5.575417097459072e-8,1.599564485270956e-7,4.5265531724591784e-7,1.272730402227804e-6,2.9255539591642167e-4,1.7426017716678661e-4,3.705627262557647e-4,7.67665765940283e-4,4.894318229234881e-4,6.659603976775517,1.1719394344072216,0.19062139368850722,6.71220576898897,6.220306131795705e-5,2.0929999532569636e-5,7.213390481066536e-6,2.7672794009625593e-6,1.3510149604969137e-6,1.1575125239479924e-6,1.1575125239479924e-6
3.5e-11,4.456401240023556e-6,6.02415451523748e-8,1.7403273549661595e-7,4.918974563088499e-7,1.4308485074961496e-6,3.292331693728458e-4,1.68039533800648e-4,3.270330050792651e-4,7.688107472972997e-4,5.419823449611275e-4,6.661477835221224,1.2187601053806585,0.19002216253804932,6.759851410692144,7.028569815837761e-5,2.3713512355647463e-5,8.07880253988363e-6,3.0258691055380063e-6,1.4596128897754149e-6,1.2566330844232612e-6,1.2566330844232612e-6
3.51e-11,5.047825000456429e-6,6.43531974166967e-8,1.8991046673838372e-7,5.394014105976095e-7,1.6155458800450054e-6,3.694151999883672e-4,1.5680676512786003e-4,2.9847306889061885e-4,7.560481919739222e-4,5.972132612146091e-4,6.663590450749344,1.271550259464717,0.189353493164464,6.813204629123108,7.926827903862414e-5,2.6881900313658307e-5,9.091048902150456e-6,3.3304270593368116e-6,1.578103548717835e-6,1.3615231383526068e-6,1.3615231383526068e-6
3.52e-11,5.7118969458210245e-6,6.841418373886891e-8,2.077180842145771e-7,5.971671848970626e-7,1.828831203426781e-6,4.131421696435064e-4,1.4177508719631458e-4,2.8310338683096677e-4,7.29588346028274e-4,6.54351731778464e-4,6.665974244278161,1.3309086374624086,0.1886043891658703,6.87273764491076,8.919815454930328e-5,3.046577936396463e-5,1.0266301350301756e-5,3.689530224458598e-6,1.710174406916234e-6,1.474569474138378e-6,1.474569474138378e-6
3.53e-11,6.452819372376098e-6,7.277875228440107e-8,2.2780672366901828e-7,6.669487212357987e-7,2.0727116439901125e-6,4.603926125222954e-4,1.2502592676112435e-4,2.772911302255258e-4,6.911545501059693e-4,7.122272847382434e-4,6.668664331496095,1.3974555718592736,0.18776244769954267,6.938904006435604,1.0011645112725384e-4,3.449618957232027e-5,1.1620778651249588e-5,4.111923599565731e-6,1.8601223963653462e-6,1.5988010451393428e-6,1.5988010451393428e-6
3.54e-11,7.274617857701149e-6,7.779479471203343e-8,2.5075666222807984e-7,7.50206827603355e-7,2.349232023626115e-6,5.11044922188264e-4,1.0886053909834844e-4,2.7649943818909816e-4,6.439972751437019e-4,7.691180446140216e-4,6.671698431514636,1.4718242164611082,0.18681391253377716,7.012122704256303,1.1205171179922449e-4,3.9004399336873656e-5,1.3170835471177728e-5,4.606446406815557e-6,2.0327745268886803e-6,1.737860011734411e-6,1.737860011734411e-6
3.55e-11,8.180930941580949e-6,8.378785133517735e-8,2.773396539606698e-7,8.481216036784604e-7,2.6604774114599966e-6,5.648159783797626e-4,9.522675425429673e-5,2.762803889885892e-4,5.925201601118638e-4,8.22581884707337e-4,6.675116718397269,1.5546442301534027,0.18574373686927542,7.092754735042049,1.2500915770207921e-4,4.4021288496563537e-5,1.4933055210231648e-5,5.182000069050614e-6,2.233398351176926e-6,1.8959505826537678e-6,1.8959505826537678e-6
3.56e-11,9.174616871776342e-6,9.106061685016957e-8,3.0845159049600427e-7,9.61647653061861e-7,3.008536511711021e-6,6.21170945918611e-4,8.53283733346343e-5,2.731116291370106e-4,5.415537511801778e-4,8.693286466837459e-4,6.678961569998742,1.646513708242006,0.1845356571512604,7.181068389734313,1.3895432352559864e-4,4.957598858003361e-5,1.692430579913634e-5,5.8475530164957425e-6,2.467611492654766e-6,2.077772318358599e-6,2.077772318358599e-6
3.57e-11,1.0257082318755792e-5,9.990139915247919e-8,3.4503312570725866e-7,1.0915905069206314e-6,3.395421576522466e-6,6.792049926085946e-4,7.946729268788988e-5,2.6493171042281887e-4,4.954538251365193e-4,9.052439968814815e-4,6.683277138764837,1.7479546553704952,0.18317228318906278,7.277189325959054,1.5379072197221699e-4,5.5693358065544544e-5,1.9161696738198736e-5,6.612172163217779e-6,2.7412984859981257e-6,2.288445386745737e-6,2.288445386745737e-6
3.58e-11,1.1427237135385305e-5,1.1059472002751431e-7,3.8799485044299594e-7,1.238682171293777e-6,3.822934433428108e-6,7.375110599001782e-4,7.711096902669593e-5,2.513041792794633e-4,4.572714230405394e-4,9.257176676468597e-4,6.688108634076029,1.859348222649653,0.18163521594568408,7.381032816839698,1.6933333243151463e-4,6.238983401014997e-5,2.1662346768504218e-5,7.4850654126027106e-6,3.0605413109403115e-6,2.5334351914351298e-6,2.5334351914351298e-6
3.59e-11,1.2680019989336447e-5,1.2342869836259985e-7,4.381593427959841e-7,1.4036363031366688e-6,4.292459566946481e-6,7.940681285907908e-4,7.713191290221028e-5,2.332237013043079e-4,4.2821543776484674e-4,9.263973281066273e-4,6.6935011741550285,1.980849376307983,0.17990521296763523,7.49221950368816,1.8528314259241434e-4,6.966731794448973e-5,2.4442838770932427e-5,8.475613060317917e-6,3.4315673781259575e-6,2.8184828526743317e-6,2.8184828526743317e-6
3.6e-11,1.4004543726208799e-5,1.3869625212427652e-7,4.962263923706623e-7,1.587167620388589e-6,4.804658058299281e-6,8.462048153890295e-4,7.813861007423534e-5,2.1265196637246163e-4,4.075345020283893e-4,9.043240995368431e-4,6.699498053537348,2.1122872256421132,0.17796243248695595,7.609982983312042,2.0121169771485824e-4,7.75051224052364e-5,2.7518212938325447e-5,9.593357876043422e-6,3.860715469608988e-6,3.1495462811515886e-6,3.1495462811515886e-6
3.61e-11,1.5382082412457564e-5,1.5668969074456022e-7,5.627613593885675e-7,1.7899643494890338e-6,5.359036450582154e-6,8.906992953840991e-4,7.88111037041931e-5,1.919191249262773e-4,3.928306355482095e-4,8.591310005353982e-4,6.70613830119638,2.253065977861094,0.17578679927774896,7.73308641866795,2.1656635670429266e-4,8.585066927659692e-5,3.0900350064510005e-5,1.0847914113838917e-5,4.354416305254152e-6,3.532754123663581e-6,3.532754123663581e-6
3.62e-11,1.6784332603228525e-5,1.7769028821518002e-7,6.382011648135714e-7,2.0126060621861513e-6,5.953378798487232e-6,9.240535362916543e-4,7.8167521005723e-5,1.731379529700891e-4,3.807156478481261e-4,7.93770835575767e-4,6.71345349415496,2.402089300419724,0.17335854504430281,7.8597725864375825,2.3070419473687938e-4,9.461049405256377e-5,3.4595647932911056e-5,1.2248746322229337e-5,4.919180025671549e-6,3.974371740383289e-6,3.974371740383289e-6
3.63e-11,1.8172550991879182e-5,2.019555275430605e-7,7.228685762886017e-7,2.2554223502601776e-6,6.5830627897771884e-6,9.429259238154145e-4,7.57145599569077e-5,1.5775458752064316e-4,3.676466030306363e-4,7.14309561038557e-4,6.721463946494728,2.5577333553388737,0.17065897823739873,7.987772643496005,2.42954650376017e-4,1.0364388376821034e-4,3.860201484992976e-5,1.380476316988164e-5,5.561578037114365e-6,4.480774656787155e-6,4.480774656787155e-6
3.64e-11,1.949819582621783e-5,2.2970677358188122e-7,8.169835845820887e-7,2.5182915460971082e-6,7.240330715035092e-6,9.446421554152208e-4,7.146765305036079e-5,1.463125591691162e-4,3.507380427124352e-4,6.287214540512883e-4,6.730174592044224,2.717887791961731,0.16767152662606008,8.114390280734035,2.5270099469626694e-4,1.1276175815360884e-4,4.290539633082683e-5,1.552367501239581e-5,6.288201650206344e-6,5.058420731536435e-6,5.058420731536435e-6
3.65e-11,2.0705506400880335e-5,2.6111930066927784e-7,9.206607528401494e-7,2.800384723395828e-6,7.913643478702231e-6,9.276635365419102e-4,6.585722167745846e-5,1.3845036601784568e-4,3.283583598671631e-4,5.451082284867577e-4,6.739571070495646,2.88007026743062,0.16438306578280204,8.236661114309735,2.5946357892585466e-4,1.2173287950528973e-4,4.74762837031021e-5,1.7411082729646487e-5,7.10557544301059e-6,5.713807857565247e-6,5.713807857565247e-6
3.66e-11,2.1736054500458264e-5,2.963151897511109e-7,1.0338832817507276e-6,3.0998698166368895e-6,8.587292843282268e-6,8.91897174844093e-4,5.955972881729966e-5,1.3310014635799661e-4,3.003808917607655e-4,4.700023908484787e-4,6.749616647603271,3.0416033579051343,0.16078549686703555,8.351567959677237,2.62967138012634e-4,1.30298137967833e-4,5.226686459095218e-5,1.9469303929269497e-5,8.020000467866349e-6,6.453399896714537e-6,6.453399896714537e-6
3.67e-11,2.2534802154055024e-5,3.353580218923988e-7,1.1564479338457334e-6,3.413603976730449e-6,9.241462438681178e-6,8.387786158223576e-4,5.330256042004019e-5,1.288161965691425e-4,2.6806106489713974e-4,4.0729003353447894e-4,6.760250598831585,3.1998290131193343,0.1568774727796309,8.456278243638561,2.631795892659115e-4,1.381918621905968e-4,5.7209586288257676e-5,2.169600080939637e-5,9.037302926915157e-6,7.2835006169850234e-6,7.2835006169850234e-6
3.68e-11,2.3056761141453793e-5,3.7824694181388363e-7,1.2878796717952926e-6,3.7368574349058654e-6,9.852895386355585e-6,7.711178914012074e-4,4.7689763163958424e-5,1.241434906171652e-4,2.33613691105971e-4,3.5795480394974343e-4,6.771388545007335,3.352328777018025,0.15266610440558906,8.548364815542962,2.603171544061868e-4,1.451674131973332e-4,6.221784820677473e-5,2.4082744775173036e-5,1.0162469544558805e-5,8.210054864485804e-6,8.210054864485804e-6
3.69e-11,2.3273108971821755e-5,4.249068959720178e-7,1.4273206246241368e-6,4.063125430711892e-6,1.0396241937656817e-5,6.92749652962033e-4,4.3083745414671815e-5,1.1793982828731423e-4,1.9963280746811818e-4,3.205306241323201e-4,6.7829249716511955,3.4971181793070807,0.14816842411492218,8.625976044083497,2.5481699524214835e-4,1.5102323217275397e-4,6.718929498210437e-5,2.6613722107096307e-5,1.1399162960410984e-5,9.238359419685441e-6,9.238359419685441e-6
3.7e-11,2.317563723711977e-5,4.751719074339818e-7,1.5734043862836674e-6,4.384091243450473e-6,1.0846036616309205e-5,6.080574569609915e-4,3.9560367805339314e-5,1.095875693946471e-4,1.685126432589892e-4,2.919795767263777e-4,6.794737844427467,3.632789212469814,0.143412358150093,8.68793240074061,2.472829991187294e-4,1.556252781984617e-4,7.201177947609759e-5,2.9264833722818247e-5,1.2749129381051878e-5,1.0372674120103836e-5,1.0372674120103836e-5
3.71e-11,2.2778674929516827e-5,5.287592411132789e-7,1.72413298090616e-6,4.689798378272654e-6,1.1179116847168603e-5,5.214544078715043e-4,3.693612499636578e-5,9.906458487693407e-5,1.4199860776188471e-4,2.6868444066897624e-4,6.806694916713139,3.758583710697195,0.13843697492129914,8.73374096334721,2.3841358410284116e-4,1.5892238240022434e-4,7.657158578636364e-5,3.200345175870765e-5,1.421153512364362e-5,1.1615737373001403e-5,1.1615737373001403e-5
3.72e-11,2.2118070747678627e-5,5.852341912247858e-7,1.8767790789880748e-6,4.9690707532729815e-6,1.1377176221050713e-5,4.369022165444089e-4,3.4850542202888314e-5,8.687950840603283e-5,1.209420190778159e-4,2.473088008893915e-4,6.818661071491749,3.874391393367564,0.1332918365654205,8.763533282979322,2.2892284495963284e-4,1.60952254015209e-4,8.076305248992076e-5,3.4789053819951203e-5,1.5782295289063582e-5,1.2968208506342282e-5,1.2968208506342282e-5
3.73e-11,2.1247339120100482e-5,6.43967780497317e-7,2.0278389567560156e-6,5.21018681052539e-6,1.1429075286128365e-5,3.5753951782218556e-4,3.287735560356926e-5,7.39049471156371e-5,1.0527300887765406e-4,2.2537780382966726e-4,6.830505892772403,3.980678034812693,0.12803538084278074,8.777943588167668,2.1946740040016196e-4,1.618374227296282e-4,8.449841702409877e-5,3.757486064824787e-5,1.7453481683706258e-5,1.4428080498359336e-5,1.4428080498359336e-5
3.74e-11,2.023157328804957e-5,7.040925343301202e-7,2.173060989317934e-6,5.40177106634955e-6,1.1332530991868025e-5,2.854676653814695e-4,3.063566410870834e-5,6.115860020974696e-5,9.415740983013093e-5,2.015335187487663e-4,6.8421106446379385,4.078359830270064,0.12273238511715,8.777951780935739,2.1058996688958954e-4,1.6177199949269055e-4,8.771658459272972e-5,4.031046580808785e-5,1.9212912515362113e-5,1.5990127138829278e-5,1.5990127138829278e-5
3.75e-11,1.9140110071863513e-5,7.644641889171203e-7,2.307569228770345e-6,5.533822151679145e-6,1.10948778599012e-5,2.2171081821494953e-4,2.787645405135417e-5,4.958493004368411e-5,8.627267385974187e-5,1.75499781602794e-4,6.853373948236536,4.1686473551142535,0.11745069320861608,8.764718232135607,2.0268680036738187e-4,1.610015093315728e-4,9.038963547255302e-5,4.2945289298967015e-5,2.104402802112711e-5,1.7645464390595414e-5,1.7645464390595414e-5
3.76e-11,1.803911994490607e-5,8.236391397946285e-7,2.4260916137698732e-6,5.598759016905604e-6,1.0732728865236972e-5,1.6633384879730852e-4,2.4528783816190694e-5,3.9881268034519594e-5,8.012663077355889e-5,1.4784204176713703e-4,6.864215664155264,4.252884905488353,0.11225749668040715,8.73943504485665,1.960007246842236e-4,1.5979896386070764e-4,9.25262010831754e-5,4.5432539957584105e-5,2.2926140594827867e-5,1.9381312357548246e-5,1.9381312357548246e-5
3.77e-11,1.698525554577199e-5,8.798780732775246e-7,2.5232883224305276e-6,5.592345497720571e-6,1.0270537307666169e-5,1.1867487087018659e-4,2.0700834658744136e-5,3.2396136770205234e-5,7.434912620457585e-5,1.1962613924068038e-4,6.874578765703478,4.332408145425608,0.10721553448905151,8.703212251937337,1.9063617940688092e-4,1.5844065538140055e-4,9.41712989826443e-5,4.7733263500366395e-5,2.4835114707298224e-5,2.1181038474954165e-5,2.1181038474954165e-5
3.78e-11,1.6021235042739904e-5,9.311851010667724e-7,2.594159476284602e-6,5.514354214300287e-6,9.73823935365942e-6,7.763507199155533e-5,1.6641338089701992e-5,2.7108767141698136e-5,6.790561447248771e-5,9.207131937533649e-5,6.8844292734522305,4.408436035334255,0.10237959541259617,8.657009092619028,1.865890448497667e-4,1.571848500210956e-4,9.540273213527994e-5,4.982000696459836e-5,2.674448402879573e-5,2.302454283219129e-5,2.302454283219129e-5
3.79e-11,1.5173826785218219e-5,9.75388622930496e-7,2.6344954244170564e-6,5.368856036230935e-6,9.168305555078597e-6,4.1968534004065625e-5,1.2674502980347204e-5,2.3681420556977947e-5,6.0207344631465965e-5,6.626701873591268e-5,6.893754560819928,4.4820041063929486,0.09779367224217266,8.601612008085272,1.8378263168084048e-4,1.5625574468669707e-4,9.632463482806006e-5,5.167965738811826e-5,2.8626957034278456e-5,2.488901391192961e-5,2.488901391192961e-5
3.8e-11,1.445423456219902e-5,1.0102651869838546e-6,2.641320181052462e-6,5.164068401350949e-6,8.592619639756951e-6,1.0526069207430575e-5,9.125327463551526e-6,2.1563263730894664e-5,5.111830721886696e-5,4.2990876505424244e-5,6.902560496370173,4.55393755093427,0.09348903160709726,8.537653897729301,1.8210200097148235e-4,1.5583393779775064e-4,9.705910657546322e-5,5.331511001335022e-5,3.045620663150504e-5,2.6750041080314467e-5,2.6750041080314467e-5
3.81e-11,1.3860461427558654e-5,1.033701292128818e-6,2.6132720622735088e-6,4.91175731973742e-6,8.039617673804374e-6,-1.757530360108065e-5,6.2519224835842975e-6,2.0117921533606623e-5,4.087924861124091e-5,2.2635674297620953e-5,6.910867943950683,4.624856068741433,0.08948334361823787,8.465664412687397,1.8142100589032905e-4,1.5605349055998068e-4,9.773706455210439e-5,5.474557301242004e-5,3.220879330194636e-5,2.8583024634878966e-5,2.8583024634878966e-5
3.82e-11,1.3380937612452462e-5,1.0438812288675715e-6,2.5508671549086983e-6,4.626253350720543e-6,7.53205950186475e-6,-4.286705249604608e-5,4.197867339826275e-6,1.874675488685109e-5,2.998073400469621e-5,5.2305004315802274e-6,6.918709102619108,4.695198839440733,0.08578088202968677,8.386138831578378,1.8161926059100553e-4,1.5700464537979453e-4,9.848944814658077e-5,5.600549592850889e-5,3.386604304869717e-5,3.0364782051056085e-5,3.0364782051056085e-5
3.83e-11,1.2998579879411758e-5,1.0394827833716421e-6,2.4566016098885695e-6,4.323199490268511e-6,7.0856818085831016e-6,-6.552226332686575e-5,2.9718914067411096e-6,1.6985356183887083e-5,1.901994590962043e-5,-9.471922686466248e-6,6.926124058406488,4.765257440889675,0.08237368046416975,8.299612994205651,1.82588917829277e-4,1.5874057646026422e-4,9.943974410827659e-5,5.7142287687850636e-5,3.5415696513922065e-5,3.20752171431575e-5,3.20752171431575e-5
3.84e-11,1.269450762914121e-5,1.0198581165827153e-6,2.3348669455980245e-6,4.0181882849006215e-6,6.7088244842126785e-6,-8.541107483401725e-5,2.455783800913408e-6,1.4559733498767932e-5,8.57122508601419e-6,-2.1874630311088934e-5,6.933157773454196,4.8352064464728315,0.07924343256542948,8.206733177874316,1.8423320247033166e-4,1.6128624474522123e-4,1.0069851222781941e-4,5.82131387808273e-5,3.685316555628964e-5,3.3698902699936835e-5,3.3698902699936835e-5
3.85e-11,1.2450839443277635e-5,9.851754193324598e-7,2.1916761002850633e-6,3.725459537157352e-6,6.402960923307687e-6,-1.0219733947061734e-4,2.435739370918146e-6,1.1398751534173808e-5,-9.089695607777547e-7,-3.241337141181897e-5,6.939857590287788,4.905124924042613,0.07636386645934877,8.10831196462264,1.8645988885336497e-4,1.6464750251351612e-4,1.0236023967658422e-4,5.928135938584782e-5,3.8182275854283475e-5,3.522642990207672e-5,3.522642990207672e-5
3.86e-11,1.2252272978717085e-5,9.364987222049193e-7,2.034223265735894e-6,3.4568164431319043e-6,6.163928581997226e-6,-1.1545494268613279e-4,2.6483837051944512e-6,7.608367226921724e-6,-9.133049413616843e-6,-4.1455234169337216e-5,6.94627120910486,4.975006162341697,0.07370331109891334,8.005363523597767,1.8917331144892625e-4,1.6881896487931e-4,1.04502500103224e-4,6.041267919663431e-5,3.941543261063285e-5,3.66553996342293e-5,3.66553996342293e-5
3.87e-11,1.208644432786845e-5,8.757886573953403e-7,1.8703234467433792e-6,3.2208798561173553e-6,5.9835710524677665e-6,-1.2478453270678267e-4,2.831021078539784e-6,3.419439411495307e-6,-1.5989893054228508e-5,-4.923383453607906e-5,6.952445022154869,5.044756808020402,0.07122720014183653,7.899114076450795,1.9226817543090125e-4,1.737897205009106e-4,1.0718709636895627e-4,6.167192506283356e-5,4.057321261987701e-5,3.799096882663955e-5,3.799096882663955e-5
3.88e-11,1.1943310838874355e-5,8.058155587618677e-7,1.707794376328643e-6,3.0227450405629976e-6,5.851477991879181e-6,-1.2991494210601724e-4,2.766227387522539e-6,-8.763212025538606e-7,-2.1517581302327455e-5,-5.582631271541305e-5,6.9584226672583185,5.114189558960617,0.06890031751914728,7.790985663400678,1.9562757091405307e-4,1.7954656466656518e-4,1.1046266236171269e-4,6.312040903332439e-5,4.168345036566436e-5,3.9245913893092e-5,3.9245913893092e-5
3.89e-11,1.1813962747324544e-5,7.299869783583738e-7,1.5538510424268514e-6,2.864043088327136e-6,5.756542696924654e-6,-1.307773366186084e-4,2.3133179564725494e-6,-4.988237989314038e-6,-2.5854411842834724e-5,-6.116891322224521e-5,6.9642436865859985,5.183015232411421,0.06668866343267844,7.68255386064944,1.991264021779035e-4,1.8607498893291708e-4,1.1436810829696108e-4,6.481423940216405e-5,4.277993967364537e-5,4.044022634371715e-5,4.044022634371715e-5
3.9e-11,1.1689325497947119e-5,6.521029734412638e-7,1.4145803760160283e-6,2.743351195693204e-6,5.688136135620811e-6,-1.2754396264390676e-4,1.422711304824676e-6,-8.675476008305107e-6,-2.91825906641957e-5,-6.510169259408638e-5,6.9699422330570595,5.250840268760814,0.06456089503675559,7.575482910191273,2.0264013348234312e-4,1.9335856504238094e-4,1.1893631314720179e-4,6.680363237402977e-5,4.390090905612861e-5,4.160030555218509e-5,4.160030555218509e-5
3.91e-11,1.1559170396431844e-5,5.760626480224718e-7,1.2945511448881484e-6,2.6568519158556275e-6,5.636800697077176e-6,-1.206277409183627e-4,1.3293826113935017e-7,-1.1776432800541937e-5,-3.1677371344171973e-5,-6.742938298497915e-5,6.975545836880051,5.3171746347091755,0.062489359516432245,7.471444625169884,2.0605753019833472e-4,2.0137756637241848e-4,1.2419757733267726e-4,6.913317370436292e-5,4.508744451344355e-5,4.275785404522548e-5,4.275785404522548e-5
3.92e-11,1.141172817529711e-5,5.055527762415381e-7,1.1965940145307267e-6,2.5991178039727705e-6,5.594474083571539e-6,-1.1064429346830533e-4,-1.4467457746272163e-6,-1.4217266448604613e-5,-3.347076214393964e-5,-6.798463025213991e-5,6.981074310315291,5.381452942989586,0.060450779926264714,7.372029909542447,2.092951284737362e-4,2.1010766623517753e-4,1.3018251607480847e-4,7.184287660668068e-5,4.638202779600857e-5,4.394860688902572e-5,4.394860688902572e-5
3.93e-11,1.1234031335394855e-5,4.4375263432611405e-7,1.121762554414785e-6,2.5638968590328347e-6,5.554343047184317e-6,-9.834400456416535e-5,-3.163028623872005e-6,-1.6002347488915856e-5,-3.46342822295987e-5,-6.668136908808356e-5,6.986538914222616,5.443068856469897,0.058426672544862605,7.278663084241325,2.1231066122562225e-4,2.1951936337055375e-4,1.3692426067554614e-4,7.496981697184261e-5,4.782733369391954e-5,4.5211036431401046e-5,4.5211036431401046e-5
3.94e-11,1.1012933863620622e-5,3.930877881578576e-7,1.0694617442401696e-6,2.544793813895462e-6,5.510483285417846e-6,-8.452715600435403e-5,-4.8484994816593215e-6,-1.7192326939787123e-5,-3.518064094867634e-5,-6.354942600966081e-5,6.991941925398139,5.501420037391088,0.05640357037364565,7.192528883177645,2.1511270698191173e-4,2.2957846403006421e-4,1.4446000445592004e-4,7.855010481758663e-5,4.946539197482281e-5,4.65851669925891e-5,4.65851669925891e-5
3.95e-11,1.0736605598841694e-5,3.550596394918293e-7,1.0377101521195763e-6,2.5357770124154e-6,5.457458932367953e-6,-6.995828423827918e-5,-6.349271507655008e-6,-1.7876790236430955e-5,-3.508047040907637e-5,-5.874584508112275e-5,6.997276725853707,5.555958594868544,0.05437310664945057,7.114519855645541,2.1776441695341432e-4,2.4024756865154907e-4,1.5283205232826785e-4,8.26209697262754e-5,5.1337174775439584e-5,4.8111613545605943e-5,4.8111613545605943e-5
3.96e-11,1.0396199552569374e-5,3.3016788563797617e-7,1.0234884204702117e-6,2.5314824936956022e-6,5.390034220834712e-6,-5.529533973196862e-5,-7.545969817609809e-6,-1.814816722906196e-5,-3.428789643891381e-5,-5.25431148342654e-5,7.002528487613982,5.606240636666738,0.05233198318426647,7.045208438483477,2.203801970958294e-4,2.514881467752629e-4,1.620885894104371e-4,8.722278928249053e-5,5.34826255635431e-5,4.98309281951601e-5,4.98309281951601e-5
3.97e-11,9.987358523026552e-6,3.1793115825617956e-7,1.0231216341584959e-6,2.527327584427574e-6,5.303099660674042e-6,-4.1044880197861336e-5,-8.365670467885242e-6,-1.808202655452575e-5,-3.276798096243418e-5,-4.529862797332418e-5,7.007675458596826,5.651968403196809,0.050281819827235105,6.984844015946405,2.2311544745918293e-4,2.632625065928824e-4,1.722843691440946e-4,9.240096025158625e-5,5.59411075101221e-5,5.17833035318291e-5,5.17833035318291e-5
3.98e-11,9.511263433332974e-6,3.1699879226306186e-7,1.0326465986166164e-6,2.519478475095041e-6,5.191848799566914e-6,-2.7547698696582547e-5,-8.784379675924932e-6,-1.7726610961263317e-5,-3.051978643925683e-5,-3.7412626801422655e-5,7.012690779697477,5.693019542316763,0.04822886088844723,6.933371829597763,2.2615060958588215e-4,2.7553482590710456e-4,1.83481441731453e-4,9.820758766614794e-5,5.8752221956124605e-5,5.400864801234681e-5,5.400864801234681e-5
3.99e-11,8.975018009559437e-6,3.2533578954507083e-7,1.0481255741531994e-6,2.5047349818908966e-6,5.052174312743537e-6,-1.4992118077822232e-5,-8.821378809039e-6,-1.7102034890899523e-5,-2.759063014365172e-5,-2.9283130391864092e-5,7.017544694325223,5.729460097675154,0.04618350682372751,6.8904683383525605,2.2967159373665948e-4,2.8827043281006934e-4,1.9574991531096485e-4,1.0470303308414152e-4,6.19569342177947e-5,5.654702004219194e-5,5.654702004219194e-5
4.0e-11,8.391290658009271e-6,3.404551599747484e-7,1.0658830346973126e-6,2.480399096704397e-6,4.881197477967936e-6,-3.446736422384617e-6,-8.527956711489375e-6,-1.6207471193848915e-5,-2.4079497348809e-5,-2.1265821831241414e-5,7.022206961558821,5.7615402697170115,0.044159646335139226,6.855586811168694,2.33849006061047e-4,3.014327027981133e-4,2.091685858873461e-4,1.1195740895240754e-4,6.559894456153239e-5,5.943938778118058e-5,5.943938778118058e-5
4.01e-11,7.777267554603246e-6,3.5966798149561107e-7,1.0826584297914774e-6,2.4441832407378436e-6,4.677812875624328e-6,7.098094374866905e-6,-7.973578303082503e-6,-1.5033255622673058e-5,-2.0130019687067594e-5,-1.3644893109071124e-5,7.026649260881202,5.789674446068295,0.04217378343006673,6.828007373745221,2.3881846584626485e-4,3.1497724870173274e-4,2.2382510812738138e-4,1.2005212445745627e-4,6.972625503419132e-5,6.272867258785309e-5,6.272867258785309e-5
4.02e-11,7.153084664458361e-6,3.8032206369282676e-7,1.095682681583306e-6,2.394193165577364e-6,4.44312489896453e-6,1.6690223320116358e-5,-7.232413561986862e-6,-1.3574297019437781e-5,-1.591542201768246e-5,-6.617987695166364e-6,7.030847382742203,5.814408936460834,0.04024398138038559,6.806886965024287,2.446638141853594e-4,3.2884348472350455e-4,2.3981522370821118e-4,1.2908157734657974e-4,7.439290464263374e-5,6.646103548807687e-5,6.646103548807687e-5
4.03e-11,6.539980547505659e-6,4.000046438871251e-7,1.1026968253712694e-6,2.328994567405624e-6,4.18067313775341e-6,2.538444303053523e-5,-6.372509500746313e-6,-1.1841464968943809e-5,-1.1619075045667719e-5,-2.953540870804957e-7,7.034783032044867,5.836382000962323,0.038388674901672575,6.7913061676198865,2.5140436195080304e-4,3.429441105565849e-4,2.5724042591833917e-4,1.391550478363142e-4,7.966087197201755e-5,7.068737661577638e-5,7.068737661577638e-5
4.04e-11,5.9584361761910215e-6,4.166920882112621e-7,1.1019364049032157e-6,2.247747456991015e-6,3.8963837521765945e-6,3.3223534167338316e-5,-5.448939881869518e-6,-9.868545493567982e-6,-7.414634977475445e-6,5.2892269777665886e-6,7.038445123676633,5.856281045151937,0.03662542703785941,6.7803112426251015,2.589867121569135e-4,3.571535565215836e-4,2.7620332086085306e-4,1.5039878925707709e-4,8.560217145222493e-5,7.546503465431433e-5,7.546503465431433e-5
4.05e-11,5.426543447533309e-6,4.2883869416706025e-7,1.0921047485963573e-6,2.1503731555702246e-6,3.5982341822886784e-6,4.023145244010524e-5,-4.501246492662317e-6,-7.713624691006149e-6,-3.4492744145191125e-6,1.0159812826263713e-5,7.041830510517091,5.874801371914467,0.034969723091218444,6.7729506928669725,2.6728127953384623e-4,3.7129692840968254e-4,2.9679984595397895e-4,1.6295823029774045e-4,9.230119341457863e-5,8.085969376594929e-5,8.085969376594929e-5
4.06e-11,4.9587810800936385e-6,4.354058312919718e-7,1.0723529741745229e-6,2.037708807133308e-6,3.2956684640764443e-6,4.64158395925968e-5,-3.5545995906846917e-6,-5.4550714277238145e-6,1.6756665794269077e-7,1.4376587663523881e-5,7.0449441447560455,5.892609854322701,0.03343389740141057,6.768306251482772,2.7608349348397243e-4,3.8514145083945673e-4,3.191074288370358e-4,1.7700010860590155e-4,9.985735609061743e-5,8.69475261606088e-5,8.69475261606088e-5
4.07e-11,4.565291848906558e-6,4.358403799242897e-7,1.0422762163326077e-6,1.9116047214677237e-6,2.998840655122315e-6,5.177576538660479e-5,-2.623499894895149e-6,-3.1833748974865025e-6,3.368846319030948e-6,1.8015251893298056e-5,7.047798724328297,5.910315611318906,0.032026279226474816,6.7655184253974845,2.85119779847136e-4,3.983927543519969e-4,3.4316813370483885e-4,1.9271424432009513e-4,1.0838814814241849e-4,9.381761654297246e-5,9.381761654297246e-5
4.08e-11,4.251667290494496e-6,4.3001666934694207e-7,1.0019262754161774e-6,1.7749297505058331e-6,2.717787824994473e-6,5.631065594658589e-5,-1.7165867435258623e-6,-9.90769692467172e-7,6.128278432941946e-6,2.1150552941324796e-5,7.050413912297764,5.928448499803662,0.030750623158068743,6.763806755062674,2.940586371543634e-4,4.106984510803578e-4,3.6896589960654325e-4,2.1031452906278392e-4,1.1803264237923559e-4,1.015747280301143e-4,1.015747280301143e-4
4.09e-11,4.019171644296881e-6,4.1815833152095725e-7,9.518327320862804e-7,1.631466564279026e-6,2.4616389301196356e-6,6.002737413625364e-5,-8.411939980091826e-7,1.0392217103734146e-6,8.45371485222086e-6,2.3845532574144307e-5,7.052815236101682,5.947445193781066,0.02960586099025753,6.762484919291891,3.025272360663426e-4,4.2166110316227894e-4,3.9639723241702583e-4,2.300385398736064e-4,1.2895555446870583e-4,1.1034247618765687e-4,1.1034247618765687e-4
4.1e-11,3.86528727556224e-6,4.007557006911843e-7,8.930192055538286e-7,1.485698390416899e-6,2.237952753238844e-6,6.294389651281444e-5,-6.630916611349946e-9,2.8404463811594475e-6,1.0377503473378057e-5,2.614664097653896e-5,7.0550327769342545,5.967641925049904,0.02858618033586831,6.7609708128763595,3.1013372617808585e-4,4.3086169014614514e-4,4.252353517739163e-4,2.5214497317709906e-4,1.4135190350124727e-4,1.2026697730658474e-4,1.2026697730658474e-4
4.11e-11,3.784443899971966e-6,3.784911406188027e-7,8.269997709308011e-7,1.3425075442571288e-6,2.052251249335588e-6,6.508950046749478e-5,7.743539305931832e-7,4.369669457217047e-6,1.1945917282595121e-5,2.8083762831533352e-5,7.057099750820327,5.989272639065181,0.02768140520587031,6.758791796089646,3.164946368583995e-4,4.378928814018193e-4,4.550890879527857e-4,2.7690781471723493e-4,1.5545230113917733e-4,1.3152102731203575e-4,1.3152102731203575e-4
4.12e-11,3.768801822487214e-6,3.521798769876547e-7,7.55742682018725e-7,1.2068204909313521e-6,1.9077804117539008e-6,6.650247323981238e-5,1.485963729192136e-6,5.608441833463262e-6,1.3209482017330003e-5,2.967356479372308e-5,7.059051066914702,6.0124713231441795,0.026877629146763095,6.755585452217456,3.212653837105955e-4,4.423988932248205e-4,4.8536010433550183e-4,3.0460580561461186e-4,1.7152884621235648e-4,1.4430884585752823e-4,1.4430884585752823e-4
4.13e-11,3.8089882075945053e-6,3.227286305305146e-7,6.815937868814544e-7,1.0832419744914081e-6,1.8054960080472117e-6,6.722688714435483e-5,2.1112157830481995e-6,6.561446451661941e-6,1.4215484742969069e-5,3.0924423447031695e-5,7.060921930082512,6.03727748718092,0.026158034950982206,6.751096354587713,3.2417019683780754e-4,4.441159087275379e-4,5.152055600607154e-4,3.355053341151273e-4,1.899015197620671e-4,1.5887138070940166e-4,1.5887138070940166e-4
4.14e-11,3.894725285321e-6,2.911096249514972e-7,6.071591277014026e-7,9.757210967837862e-7,1.744242259139393e-6,6.730992900279998e-5,2.634622498383382e-6,7.2520694130182674e-6,1.5003284235177297e-5,3.18414369877564e-5,7.062746537735155,6.063644090618416,0.025503827412169874,6.745169491682853,3.250263490065364e-4,4.429048418106786e-4,5.435180425897693e-4,3.69834405805486e-4,2.109448404956878e-4,1.75492100477192e-4,1.75492100477192e-4
4.15e-11,4.015330037028485e-6,2.583441979828833e-7,5.351536665418237e-7,8.872857443692038e-7,1.7210719103881775e-6,6.68007464418894e-5,3.044949984687358e-6,7.716297694556904e-6,1.5602417820217668e-5,3.2430507127137666e-5,7.064556907531752,6.091447490834242,0.024895206571865253,6.737741089829911,3.2375716727368165e-4,4.387677802856163e-4,5.689395587306389e-4,4.077448966039033e-4,2.3509431701437708e-4,1.9450309178832814e-4,1.9450309178832814e-4
4.16e-11,4.160097619289497e-6,2.2548874065752288e-7,4.682294051781608e-7,8.198702191185331e-7,1.7316479394826443e-6,6.575099746618453e-5,3.3373928306157786e-6,7.996143054592089e-6,1.6033020355076556e-5,3.270102852014878e-5,7.066381863514272,6.120499146421874,0.02431231670049496,6.728827589211444,3.203896598927576e-4,4.31841725085015e-4,5.899292254735592e-4,4.4926002488572325e-4,2.6285186269742156e-4,2.1629109101535662e-4,2.1629109101535662e-4
4.17e-11,4.318600074646925e-6,1.9361609803421038e-7,4.0880022515279805e-7,7.742467947947508e-7,1.770669749361838e-6,6.421652336997347e-5,3.5147072375947343e-6,8.13365963292711e-6,1.6307797605591005e-5,3.266719552585742e-5,7.068246202655106,6.150558803559452,0.023736118500421156,6.718513474443886,3.150358858183805e-4,4.223684647388759e-4,6.049011408606924e-4,4.942041846927401e-4,2.9478872645482244e-4,2.413027724396628e-4,2.413027724396628e-4
4.18e-11,4.480936142037583e-6,1.6378758381485497e-7,3.5888193038773347e-7,7.500578192985033e-7,1.8322775789164058e-6,6.22590518124747e-5,3.58711154927238e-6,8.166327369410784e-6,1.6434732384671612e-5,3.2348238311318165e-5,7.0701700598446875,6.181348742505541,0.023149146203967616,6.706938557931639,3.078618164643572e-4,4.1064655885103476e-4,6.124354267299159e-4,5.421135252189434e-4,3.3154348506853607e-4,2.700481057684694e-4,2.700481057684694e-4
4.19e-11,4.637959380238827e-6,1.3701381551119058e-7,3.199641782099787e-7,7.459331843166516e-7,1.9104043795008665e-6,5.994674229723742e-5,3.571030403960068e-6,8.124199601349958e-6,1.6419808061262942e-5,3.176800521889028e-5,7.072168484969715,6.212568434675364,0.02253612519178702,6.69428519425628,2.9905192255873356e-4,3.9697817629749584e-4,6.115400123655582e-4,5.921290021186884e-4,3.7381100731413025e-4,3.030997619376148e-4,3.030997619376148e-4
4.2e-11,4.781495394028037e-6,1.1420594946364986e-7,2.9292672014192855e-7,7.596700471471169e-7,1.9990606793068235e-6,5.7352749383180525e-5,3.486973964745392e-6,8.028844295083086e-6,1.6269245498678596e-5,3.095424806102572e-5,7.074251239307622,6.243908761441974,0.021884437955499554,6.6807657974270604,2.887801763929694e-4,3.8162708307384305e-4,6.019086666697536e-4,6.428808440669642e-4,4.2231571047438e-4,3.4108520072027095e-4,3.4108520072027095e-4
4.21e-11,4.904541162109141e-6,9.612187634977521e-8,2.780065185564848e-7,7.884482674986736e-7,2.0925517231114094e-6,5.45516904932444e-5,3.356973559830236e-6,7.89381015136988e-6,1.5990995202845878e-5,2.9937813518329685e-5,7.076422809340968,6.275064876391814,0.021184435926116088,6.6666109597560155,2.771970758538763e-4,3.648021583422167e-4,5.840961396526294e-4,6.923867591892339e-4,4.7775850265418076e-4,3.846659630578747e-4,3.846659630578747e-4
4.22e-11,5.0014264500392635e-6,8.331395620068565e-8,2.748159282780308e-7,8.290558802739928e-7,2.1856353573199876e-6,5.1614728587625376e-5,3.202028219679937e-6,7.72616055098776e-6,1.559544637638967e-5,2.8751781766097542e-5,7.078682624834414,6.305746919395812,0.02042960184605104,6.652058435209764,2.644373677273415e-4,3.4667306919134306e-4,5.595320578293062e-4,7.380068966087952e-4,5.40721261469593e-4,4.3449553065947965e-4,4.3449553065947965e-4
4.23e-11,5.067913245431296e-6,7.608558624213828e-8,2.8240627999347526e-7,8.781031230818562e-7,2.2736331003430517e-6,4.860461924943937e-5,3.0399619406451923e-6,7.528550527827955e-6,1.5095470337496698e-5,2.7430492729476215e-5,7.081025456250212,6.335688114917405,0.01961657243244487,6.637343238970769,2.5064572327639567e-4,3.274133028318266e-4,5.303318445376436e-4,7.765224213880372e-4,6.115058316903135e-4,4.911427370276691e-4,4.911427370276691e-4
4.24e-11,5.101215206941718e-6,7.446323498353952e-8,2.993667141747476e-7,9.322097216435701e-7,2.352506307795593e-6,4.557227207529579e-5,2.883972926659925e-6,7.301360456176482e-6,1.4505994341176853e-5,2.60083954381314e-5,7.083441956536156,6.3646502368981634,0.018745034729696568,6.622689105524111,2.3601038696246778e-4,3.0725478760038787e-4,4.989274888313072e-4,8.044162642132235e-4,6.898783077175315e-4,5.549624700981705e-4,5.549624700981705e-4
4.25e-11,5.099933073937804e-6,7.818872940555762e-8,3.239454982449219e-7,9.88156872345616e-7,2.4189059590149852e-6,4.255602336528457e-5,2.742005245092367e-6,7.044513930113483e-6,1.3843312270190069e-5,2.4518737812897063e-5,7.085919306133106,6.392426872199895,0.01781751238425494,6.608301515273205,2.2079073981981048e-4,2.8653233518141457e-4,4.676076867470749e-4,8.184064253665031e-4,7.746898293336917e-4,6.25891109469147e-4,6.25891109469147e-4
4.26e-11,5.0639190395585675e-6,8.673393487379438e-8,3.5418044655612206e-7,1.0430014251130084e-6,2.470200359038933e-6,3.9583993740691376e-5,2.6169224385810872e-6,6.758758280410106e-6,1.3124303986224398e-5,2.299223714619191e-5,7.088441919038649,6.418845224535389,0.01683906044491673,6.594362428354222,2.0532568062397042e-4,2.656979185388656e-4,4.380956741596412e-4,8.161886119544455e-4,8.633662850211981e-4,7.031458885524662e-4,7.031458885524662e-4
4.27e-11,4.99409740325345e-6,9.933701513808838e-8,3.8802623559182236e-7,1.0941543489487392e-6,2.504481726562527e-6,3.667887453616793e-5,2.507338261352959e-6,6.4463380730373185e-6,1.2365682433173688e-5,2.1455972321586893e-5,7.090992171956787,6.443767268682136,0.015816889224052808,6.581026753533687,1.9001563641808035e-4,2.452941197840924e-4,4.1128621728340933e-4,7.971974402040186e-4,9.513262847336967e-4,7.848260470824587e-4,7.848260470824587e-4
4.28e-11,4.892275435788607e-6,1.1505670856630905e-7,4.234688921998281e-7,1.1394283327569435e-6,2.5205512767466654e-6,3.386360741500435e-5,2.4088790404229177e-6,6.111117030861593e-6,1.158333911641148e-5,1.9932761838732346e-5,7.093551126610758,6.467090865065612,0.014759939013370894,6.568420446802979,1.7527980346391316e-4,2.2588968995018846e-4,3.8721299009915295e-4,7.630716306875924e-4,0.001031526855952702,8.674662563867549e-4,8.674662563867549e-4
4.29e-11,4.760974916615005e-6,1.3283893327875858e-7,4.5862092584359614e-7,1.177060455562458e-6,2.5178831514701885e-6,3.1166013090138293e-5,2.315621592099495e-6,5.758286295311096e-6,1.0791826291049908e-5,1.8441211024043544e-5,7.096099224838427,6.488751042257366,0.013678427688457225,6.556640008169978,1.6149872984211347e-4,2.0799317192686262e-4,3.652428296485208e-4,7.175243778019386e-4,0.0010945358603930723,9.456922971012077e-4,9.456922971012077e-4
4.3e-11,4.60330224013017e-6,1.5158881994953468e-7,4.917938710803087e-7,1.20571568118727e-6,2.496569721537394e-6,2.8620652426665346e-5,2.22146662871754e-6,5.3938330374328205e-6,1.0003998686583588e-5,1.6996442225922227e-5,7.098616944475243,6.508721185109182,0.012583392197445484,6.545753058792418,1.4895758117479946e-4,1.9196836056719667e-4,3.444209955034398e-4,6.655312058931655e-4,0.001129651336484167,0.0010122528176361725,0.0010122528176361725
4.31e-11,4.422857416139444e-6,1.7024107189143983e-7,5.215479055713014e-7,1.224476048696749e-6,2.4572532235421883e-6,2.6267013723211394e-5,2.1212592441695725e-6,5.023939048865703e-6,9.230831155955521e-6,1.5611314876280005e-5,7.101085409142507,6.527013490194685,0.011486242584778898,6.535799658154589,1.3780562232256548e-4,1.7797537504524806e-4,3.2384728363901515e-4,6.120670402933642e-4,0.0011273425024167908,0.0010587504583618951,0.0010587504583618951
4.32e-11,4.223665516131036e-6,1.878222992942344e-7,5.467203897293985e-7,1.2328193526368167e-6,2.401050213889963e-6,2.41442592730863e-5,2.0115403979117666e-6,4.654445880113503e-6,8.481420665113816e-6,1.4297768653902826e-5,7.10348694598356,6.543677899837477,0.010398343826640635,6.526794069119215,1.2804264269004716e-4,1.6595345406502583e-4,3.029623792108035e-4,5.608616590457121e-4,0.0010824845547054692,0.0010772156864415892,0.0010772156864415892
4.33e-11,4.01010372471423e-6,2.0350045937173445e-7,5.664365113805435e-7,1.2305901819161476e-6,2.3294751503024888e-6,2.22838644255359e-5,1.8908907085141644e-6,4.2904750120851355e-6,7.763163729758143e-6,1.3067847217031746e-5,7.105805582687181,6.558798859517422,0.009330636881193323,6.51872678313985,1.1953501034888081e-4,1.556490431869102e-4,2.8166608567001104e-4,5.136474744870307e-4,9.969038762238397e-4,0.0010622070980508154,0.0010622070980508154
4.34e-11,3.786796644554786e-6,2.1661846042268047e-7,5.801057618794685e-7,1.217965547764516e-6,2.244367450850352e-6,2.0702188200705162e-5,1.759896868071323e-6,3.936240758721334e-6,7.082072586478688e-6,1.1934017275245985e-5,7.10802747063142,6.57248962661491,0.008293306629566951,6.511566747089554,1.1205556205302868e-4,1.466796824017822e-4,2.6025562482775657e-4,4.701442770213317e-4,8.796380512134384e-4,0.0010126326443179448,0.0010126326443179448
4.35e-11,3.558462140192376e-6,2.2671103203169328e-7,5.874078899760289e-7,1.1954169322460777e-6,2.1478232328710866e-6,1.9395103590280532e-5,1.620822149512053e-6,3.5950491306298385e-6,6.443161269198578e-6,1.0908580458826625e-5,7.110141217143542,6.584884377202192,0.007295501374305983,6.505263847519267,1.0533542678899005e-4,1.3861493566392707e-4,2.3923542485565795e-4,4.286991597730749e-4,7.445353947792056e-4,9.324142757892955e-4,9.324142757892955e-4
4.36e-11,3.329706766351412e-6,2.3350583122723435e-7,5.882715033489833e-7,1.1636702818926466e-6,2.0421296731947124e-6,1.8336269420752007e-5,1.4770911056969328e-6,3.2694429235839364e-6,5.850807544517743e-6,1.0002234165864286e-5,7.112138108999021,6.596128856950894,0.0063451065984125275,6.499751772448866,9.911393088197152e-5,1.3105284574338585e-4,2.1908586035982691e-4,3.8725209047993175e-4,6.064317285551573e-4,8.2964199014045e-4,8.2964199014045e-4
4.37e-11,3.104788420576758e-6,2.369112217133217e-7,5.828478368592797e-7,1.1236651078298035e-6,1.9296977224071907e-6,1.747962853640522e-5,1.332704494390775e-6,2.9614336619841305e-6,5.308990010763223e-6,9.2220967128905e-6,7.1140122127473,6.606370657229197,0.0054485747582988285,6.494951364959187,9.317514171279361e-5,1.236743861314526e-4,2.0007765718335467e-4,3.442351933528195e-4,4.7773305974103253e-4,7.146181517435079e-4,7.146181517435079e-4
4.38e-11,2.8873784742495716e-6,2.3699410081661825e-7,5.714815541784552e-7,1.076513365742157e-6,1.8129885988484149e-6,1.6765586779066196e-5,1.191687167648846e-6,2.6727542404781464e-6,4.821318867795548e-6,8.569694002008715e-6,7.115760345268203,6.615750278141264,0.0046108126480090186,6.490774508134884,8.736506810646432e-5,1.1626703541941621e-4,1.8218788708454416e-4,2.991255638820287e-4,3.6654955038646506e-4,5.976274130716041e-4,5.976274130716041e-4
4.39e-11,2.6803617806133544e-6,2.339515247792587e-7,5.546798999075631e-7,1.023458223452771e-6,1.6944313202554977e-6,1.6129404151873742e-5,1.0576449246850004e-6,2.4050704286092623e-6,4.390823411751965e-6,8.039454447771798e-6,7.117381918791711,6.624393955925665,0.0038351277772996034,6.48712845924276,8.158989861760635e-5,1.0871855431984771e-4,1.6512975213136397e-4,2.5256154569874476e-4,2.76462142968949e-4,4.8717878651404525e-4,4.8717878651404525e-4
4.4e-11,2.4857088147762788e-6,2.2807975037703213e-7,5.330811113979147e-7,9.658323269592024e-7,1.5763320390731817e-6,1.5509866691473946e-5,9.334728923321971e-7,2.160102582414008e-6,4.019520202404625e-6,7.618160477773135e-6,7.118878676189416,6.632408848457722,0.003123234668544933,6.483920418137695,7.580081981509713e-5,1.0099003283947339e-4,1.4846968422614913e-4,2.0609732438527776e-4,2.0736495954128017e-4,3.8907269241047294e-4,3.8907269241047294e-4
4.41e-11,2.304441056336211e-6,2.197437829818788e-7,5.074227252001444e-7,9.050149328582467e-7,1.4607801080523954e-6,1.48563991108227e-5,8.21224370581386e-7,1.9396284825813537e-6,3.7078478565898334e-6,7.285586345912157e-6,7.120254342163483,6.639880705056752,0.002475320571486727,6.481062009453658,6.997356966498886e-5,9.308122461166825e-5,1.3178324864780342e-4,1.6175564668458636e-4,1.5673416750245346e-4,3.062634408550305e-4,3.062634408550305e-4
4.42e-11,2.1366924182677133e-6,2.0934974337972897e-7,4.785102425586856e-7,8.423874326114595e-7,1.3495593507332863e-6,1.4133346481014586e-5,7.221206103768392e-7,1.7453614945189431e-6,3.4541005240952153e-6,7.016274784550891e-6,7.121514221993966,6.646873721582974,0.0018901676930109775,6.478473310607708,6.40906523919416e-5,8.500067301159313e-5,1.1479871805881824e-4,1.2154422335349857e-4,1.2086345342397421e-4,2.3927758869830382e-4,2.3927758869830382e-4
4.43e-11,1.9818511486267746e-6,1.9732148760833365e-7,4.4718652174291836e-7,7.792873920570029e-7,1.244074828406899e-6,1.3320991020821261e-5,6.366623047879537e-7,1.5787221685038169e-6,3.25400867264219e-6,6.782144868123085e-6,7.1226647807452315,6.653431998273337,0.0013653258591690347,6.476086082044566,5.81316910815776e-5,7.674916152708663e-5,9.748975178965725e-5,8.705879418322012e-5,9.583380146285314e-5,1.8690600419634778e-4,1.8690600419634778e-4
4.44e-11,1.8387529619269133e-6,1.8408206812910982e-7,4.143022246206823e-7,7.169621691930737e-7,1.1453048439469426e-6,1.241371782694934e-5,5.647943539143951e-7,1.4405425855832214e-6,3.100596799582428e-6,6.55544768383597e-6,7.123713232474476,6.659581923740729,8.973260756008502e-4,6.473845947120723,5.2073853870947894e-5,6.831938351799272e-5,8.009884504745664e-5,5.9238184465191377e-5,7.814943172112098e-5,1.4694024915460344e-4,1.4694024915460344e-4
4.45e-11,1.705890318080755e-6,1.700399116370486e-7,3.806876563423386e-7,6.565242313180993e-7,1.053785027302661e-6,1.1416370743005024e-5,5.060765080517707e-7,1.3307578095713417e-6,2.9843965525000327e-6,6.311535428978836e-6,7.124667162277663,6.665334894110921,4.819223874131872e-4,6.471713404535198,4.590084593206311e-5,5.97092967594847e-5,6.309370557627502e-5,3.82854202862006e-5,6.506435312921338e-5,1.1680690646282894e-4,1.1680690646282894e-4
4.46e-11,1.5816054971146694e-6,1.5557907185146133e-7,3.471264012758241e-7,5.989111781978391e-7,9.696267710610086e-7,1.0340106630839713e-5,4.598220185990083e-7,1.2481449006092738e-6,2.894022523335884e-6,6.030987635228453e-6,7.125534195813991,6.670689984802909,1.1434738882252658e-4,6.469663704628876,3.9616511079941356e-5,5.0942815139508865e-5,4.707428509429042e-5,2.3732683257642324e-5,5.466630904117349e-5,9.403027631177475e-5,9.403027631177475e-5
4.47e-11,1.4642447966619128e-6,1.4105262039281935e-7,3.143312702373964e-7,5.448539137779505e-7,8.925671259084893e-7,9.19893965929087e-6,4.2518152879924916e-7,1.1901655194420568e-6,2.8170439393490586e-6,5.700815255799938e-6,7.126321723192116,6.675636443119938,-2.1043386902961194e-4,6.467685750011151,3.32580783237584e-5,4.208997892291931e-5,3.265646876600394e-5,1.4607211198278314e-5,4.579725382577454e-5,7.651087836045445e-5,7.651087836045445e-5
4.48e-11,1.3522645133785347e-6,1.2677815841279845e-7,2.8292321310757313e-7,4.948562120454427e-7,8.220427410882695e-7,8.007749470576959e-6,4.0116665908198357e-7,1.152953466509314e-6,2.7410263209298413e-6,5.3146861137806205e-6,7.127036678256994,6.680156083010402,-4.974858427425199e-4,6.4657802663889274,2.6904513259949745e-5,3.327950336849298e-5,2.0359419280106534e-5,9.647763752240875e-6,3.7884923640373595e-5,6.264296250950229e-5,6.264296250950229e-5
4.49e-11,1.2442924674146495e-6,1.1303453379273241e-7,2.5341397890134604e-7,4.4918805952358374e-7,7.572775458420242e-7,6.781959306544457e-6,3.8662366509171637e-7,1.1314658396930622e-6,2.6545863664277362e-6,4.872323797689152e-6,7.127685371093494,6.684225781863653,-7.516922294697606e-4,6.463957519846685,2.0676948100252634e-5,2.4699066440653616e-5,1.0518803981318086e-5,7.5240099353279e-6,3.074634410320471e-5,5.131203105441704e-5,5.131203105441704e-5
4.5e-11,1.1391583149235183e-6,1.0005908412401214e-7,2.26193372340599e-7,4.0789375764227507e-7,6.973731505453612e-7,5.5385422991938696e-6,3.8017933425829806e-7,1.1197898683656132e-6,2.5483067275398367e-6,4.378376428395546e-6,7.1282733708268795,6.6878202801034785,-9.77582044108988e-4,6.462234835310089,1.4730246751805869e-5,1.6582017234709846e-5,3.2397940378027752e-6,7.021222747932993e-6,2.4406383265465886e-5,4.1817764106384336e-5,4.1817764106384336e-5
4.51e-11,1.0359097503761287e-6,8.804503592571517e-8,2.015219129642153e-7,3.7081409551752813e-7,6.413923639685904e-7,4.29762840391889e-6,3.801871091381751e-7,1.1115718604456237e-6,2.415392131306382e-6,3.8411036090793045e-6,7.128805436734024,6.6909153802131165,-0.0011791969403796504,6.4606341125966456,9.236868294028033e-6,9.182495834056979e-6,-1.6059186053811479e-6,7.166916091594113e-6,1.8956438171026775e-5,3.376322275112913e-5,3.376322275112913e-5
4.52e-11,9.338296508936218e-7,7.713901563489081e-8,1.7952951701737203e-7,3.376202865831112e-7,5.884292200472108e-7,3.0838433914878016e-6,3.8470069767021883e-7,1.1005149559780268e-6,2.252004233244088e-6,3.2711878939655254e-6,7.129285497108113,6.693491472793337,-0.0013600012191352638,6.459179462998115,4.3658700949807965e-6,2.7435370574188783e-6,-4.343787934790547e-6,7.29134478787822e-6,1.4462667927094238e-5,2.6941754870301675e-5,2.6941754870301675e-5
4.53e-11,8.324625977005172e-7,6.743891295695503e-8,1.6022048985523433e-7,3.078561143739744e-7,5.376625960260669e-7,1.9266254824328294e-6,3.914958279609305e-7,1.080882201020942e-6,2.0572750889625204e-6,2.680864028984952e-6,7.129716676090599,6.69553713735362,-0.0015228331699311069,6.457895022663756,2.608456972860384e-7,-2.535867736043138e-6,-5.432187268684929e-6,7.0272005396538e-6,1.0921400038616734e-5,2.12418665153232e-5,2.12418665153232e-5
4.54e-11,7.316504495067499e-7,5.899253832647792e-8,1.4348466797225936e-7,2.8098407572860835e-7,4.88393922239805e-7,8.590803754163391e-7,3.981500584339029e-7,1.047942509321367e-6,1.8330533364166026e-6,2.083413434765187e-6,7.130101367995089,6.6970524276076535,-0.0016698944706641126,6.456802955632669,-2.979290163295381e-6,-6.528709779940053e-6,-5.385289123857486e-6,6.2632797098046786e-6,8.251969540075358e-6,1.657979382493234e-5,1.657979382493234e-5
4.55e-11,6.315685004226803e-7,5.1797605302479384e-8,1.2911404655077477e-7,2.5643132578199783e-7,4.4007185071362307e-7,-8.464592682102018e-8,4.0217805764542964e-7,9.983086692063868e-7,1.5834716549835105e-6,1.492935472458037e-6,7.130441356246573,6.698051393931297,-0.001802773304638299,6.455921646613859,-5.313416245927307e-6,-9.198007727756154e-6,-4.698257339835091e-6,5.071446019973715e-6,6.314019687437671e-6,1.286107414046201e-5,1.286107414046201e-5
4.56e-11,5.327485798365825e-7,4.580353612613134e-8,1.1682375073941325e-7,2.336318491578461e-7,3.923076478928383e-7,-8.730872347203228e-7,4.012080844517343e-7,9.30135830170844e-7,1.3144333673038132e-6,9.24216433730064e-7,7.130737970278171,6.698563436257058,-0.0019224964323195173,6.45526409900648,-6.763202224551687e-6,-1.0602081884263479e-5,-3.7872414133611106e-6,3.626115180723935e-6,4.936379365007477e-6,9.966724294766235e-6,9.966724294766235e-6
4.57e-11,4.360746179047954e-7,4.091544413556919e-8,1.0627583758458828e-7,2.1206231268806554e-7,3.4488452527217927e-7,-1.4815789947027383e-6,3.9317675587200916e-7,8.431715859105912e-7,1.0331015230790653e-6,3.924921382676981e-7,7.1309922693622125,6.698633212024969,-0.002029605361644562,6.454836586463248,-7.409497058495372e-6,-1.0886603264014559e-5,-2.9519964822018658e-6,2.1318823650950178e-6,3.946956399312533e-6,7.756701729723744e-6,7.756701729723744e-6
4.58e-11,3.4273984859860405e-7,3.7000417344971424e-8,9.710421357533499e-8,1.912702361739272e-7,2.9776252885900057e-7,-1.895961080699144e-6,3.765150684162317e-7,7.386701742624348e-7,7.474426015938281e-7,-8.705807468510386e-8,7.131205238432165,6.698319018563643,-0.0021242516849004777,6.454637641255496,-7.381115235017917e-6,-1.0265285711114653e-5,-2.363564184027278e-6,7.693583217941022e-7,3.196542029695819e-6,6.082720723635917e-6,6.082720723635917e-6
4.59e-11,2.5416193077834944e-7,3.389595308373261e-8,8.893895066748804e-8,1.708941897361313e-7,2.5107862847973844e-7,-2.1151030298614975e-6,3.5029953636651716e-7,6.191994311577725e-7,4.6583968443390625e-7,-5.001552316739122e-7,7.131377978468759,6.697689787461296,-0.0022063063771894527,6.454657484444352,-6.8382193545831565e-6,-8.992878997164561e-6,-2.0745234040694046e-6,-3.3667539292466334e-7,2.5730521148948743e-6,4.803551263099689e-6,4.803551263099689e-6
4.6e-11,1.7186099838815451e-7,3.142012003451329e-8,8.142847311217729e-8,1.5067649369100144e-7,2.0513998696184646e-7,-2.1517214428234182e-6,3.143477164478333e-7,4.883774899998505e-7,1.9675760429885878e-7,-8.345555352085684e-7,7.13151187368846,6.69682102708995,-0.002275477320053013,6.454878000062942,-5.953188367849871e-6,-7.335090265938067e-6,-2.0457410005528582e-6,-1.127815309083858e-6,2.005833893294489e-6,3.7979079594976863e-6,3.7979079594976863e-6
4.61e-11,9.7313857149337e-8,2.938279549785497e-8,7.425842429647882e-8,1.304692693501517e-7,1.6040761415506647e-7,-2.0312932350652208e-6,2.6924596542160316e-7,3.5057630959620787e-7,-5.1576228361059716e-8,-1.0813214356662304e-6,7.131608719853439,6.695790191714877,-0.0023314286254491967,6.455273323634564,-4.89197545151927e-6,-5.540114615725367e-6,-2.1817677572235585e-6,-1.6058826377056934e-6,1.4618417219387103e-6,2.9722798987452514e-6,2.9722798987452514e-6
4.62e-11,3.180330495196931e-8,2.7597177355637522e-8,6.716643872819116e-8,1.1023469258745352e-7,1.1746800937578935e-7,-1.7892298814070267e-6,2.1630720125547445e-7,2.106223609505795e-7,-2.715126971740097e-7,-1.2360029071425135e-6,7.131670802295589,6.694672018129301,-0.0023738947174639074,6.455811057579631,-3.798543774828181e-6,-3.81568810416179e-6,-2.36703216250154e-6,-1.8164170498830302e-6,9.366144761394437e-7,2.2630591788627818e-6,2.2630591788627818e-6
4.63e-11,-2.371640064724969e-8,2.589072240064098e-8,5.995246347463672e-8,9.004005892960822e-8,7.699191794498375e-8,-1.4667893898996208e-6,1.5746581135179909e-7,7.351403234126684e-8,-4.563652348989438e-7,-1.2994852624544888e-6,7.131700918060468,6.693534346986029,-0.0024027818652970333,6.456454052314016,-2.784165315013506e-6,-2.3142317829342817e-6,-2.496427614733105e-6,-1.8282623132553947e-6,4.431800352814686e-7,1.6337944096018517e-6,1.6337944096018517e-6
4.64e-11,-6.871894374634115e-8,2.4114718346328066e-8,5.248463026606503e-8,7.004795552237196e-8,3.968161492862619e-8,-1.1064045847697552e-6,9.512409319907392e-8,-5.583605110975166e-8,-6.00832168026656e-7,-1.278299792118562e-6,7.1317023430013355,6.692434846083392,-0.002418250207142732,6.45716261623235,-1.922375291827297e-6,-1.1270559235833394e-6,-2.4962060403812193e-6,-1.7145456749013112e-6,1.5193008493590287e-9,1.0692165129872764e-6,1.0692165129872764e-6
4.65e-11,-1.0315682279983314e-7,2.215184193730908e-8,4.4700932835871484e-8,5.050162822962055e-8,6.21062029938014e-9,-7.471669278500413e-7,3.1968751927726226e-8,-1.7283442004435248e-7,-7.014219080765389e-7,-1.1842811752098571e-6,7.131678750682676,6.691418899945605,-0.0024207704142042747,6.457896955283976,-1.2493969401802395e-6,-2.870629470868854e-7,-2.3336733171318926e-6,-1.5385166228938964e-6,-3.696507314194534e-7,5.679036216783468e-7,5.679036216783468e-7
4.66e-11,-1.2745817297712428e-7,1.9921263022626918e-8,3.6607103922113764e-8,3.1705658905220196e-8,-2.2838173379857214e-8,-4.2112518197044443e-7,-2.9223217541253437e-8,-2.734206885373732e-7,-7.568217043595196e-7,-1.033570729724976e-6,7.131634094703076,6.690518754419864,-0.002411151020213619,6.458619605992499,-7.690568737948346e-7,2.2181496613087343e-7,-2.0164996726861185e-6,-1.3457157320151593e-6,-6.579806425012929e-7,1.3521589822285883e-7,1.3521589822285883e-7
4.67e-11,-1.424725341083041e-7,1.738109000773175e-8,2.8271132671956976e-8,1.4002373711401764e-8,-4.70288393996839e-8,-1.5086669739797762e-7,-8.577200609208216e-8,-3.5426581079966073e-7,-7.681397176100289e-7,-8.450817639123013e-7,7.131572468914598,6.689753837569043,-0.002390534925384348,6.4592976219790375,-4.6070639531383195e-7,4.509272164661781e-7,-1.5841430158834205e-6,-1.1622182336503365e-6,-8.595224951800535e-7,-2.2237108860255407e-7,-2.2237108860255407e-7
4.68e-11,-1.493760669433926e-7,1.4528181406705352e-8,1.9814857008410117e-8,-2.2550588665223317e-9,-6.611620349753457e-8,5.140599434664757e-8,-1.3526254230846888e-7,-4.129531397916247e-7,-7.389560823570455e-7,-6.386380379772332e-7,7.131497960761411,6.689132044454954,-0.002360366380129319,6.459904304352277,-2.8848371473887555e-7,4.716459305413528e-7,-1.094760507228285e-6,-9.975055497360031e-7,-9.7831765287442e-7,-5.009906827724272e-7,-5.009906827724272e-7
4.69e-11,-1.4955190321128856e-7,1.139554311588019e-8,1.140305521578153e-8,-1.673123675109726e-8,-8.007143653646561e-8,1.8335438918182232e-7,-1.7568353346483334e-7,-4.481332731637097e-7,-6.7514098242337e-7,-4.33050268948958e-7,7.131414511717524,6.688651689750892,-0.0023223324896763796,6.460420325437216,-2.1036716017479485e-7,3.609538059458381e-7,-6.11063477144177e-7,-8.499544148476011e-7,-1.0244442172655189e-6,-7.01146783691444e-7,-7.01146783691444e-7
4.7e-11,-1.444634362457679e-7,8.047673993906667e-9,3.2304875174516904e-9,-2.913665273163106e-8,-8.908621499955254e-8,2.5081291460601617e-7,-2.0553371318965937e-7,-4.596367222700447e-7,-5.844322073026251e-7,-2.443999345697166e-7,7.13132579601067,6.688303803809377,-0.00227828557626722,6.460834173003893,-1.8580537260620868e-7,1.8970082661456234e-7,-1.8800680088713079e-7,-7.129427435809968e-7,-1.0114445040771914e-6,-8.278658144834086e-7,-8.278658144834086e-7
4.71e-11,-1.3553734554825649e-7,4.574308168551293e-9,-4.4925767290157795e-9,-3.92528021127993e-8,-9.355518973055361e-8,2.6534793898522665e-7,-2.2389415064751764e-7,-4.485245853179419e-7,-4.758040328993511e-7,-8.47562415710386e-8,7.13123512510421,6.688074469931868,-0.0022301542771258945,6.46114192551968,-1.8116949546083722e-7,1.4588372790906743e-8,1.357643466920515e-7,-5.79999460054169e-7,-9.538762308425846e-7,-8.897836356740003e-7,-8.897836356740003e-7
4.72e-11,-1.2406953133917004e-7,1.083037161532223e-9,-1.1555671547416068e-8,-4.6951731238950965e-8,-9.403950212506807e-8,2.4154170734820527e-7,-2.3046713967959647e-7,-4.1705840094352924e-7,-3.5869535761106005e-7,3.85277567374396e-8,7.13114538145148,6.687946960568877,-0.002179851852129083,6.46134644497661,-1.7275574860295008e-7,-1.2583530219302255e-7,3.418963024573578e-7,-4.4807326967151185e-7,-8.654558590863104e-7,-8.977365993901793e-7,-8.977365993901793e-7
4.73e-11,-1.1116187101092054e-7,-2.3087079738135634e-9,-1.7763447561097506e-8,-5.220789846005266e-8,-9.121656983969239e-8,1.9444216100845566e-7,-2.2558255374548472e-7,-3.685767235905395e-7,-2.421904041270169e-7,1.228928816424534e-7,7.131058981443449,6.687903511366924,-0.0021291897853307515,6.4614561317884665,-1.4749184615893552e-7,-2.1154216873194444e-7,4.3193934612330375e-7,-3.1867056332633057e-7,-7.579753626941386e-7,-8.633282039901973e-7,-8.633282039901973e-7
4.74e-11,-9.769193976669803e-8,-5.481858377193045e-9,-2.2950003403356062e-8,-5.510100160225067e-8,-8.582292136557496e-8,1.375171929341598e-7,-2.1017217447902604e-7,-3.072768625336833e-7,-1.3425492546334783e-7,1.7007698173677856e-7,7.13097786467918,6.687926657352535,-0.0020798035006717925,6.461483419306905,-1.0181145082665794e-7,-2.385875991628511e-7,4.2355004597271957e-7,-1.9716648018863254e-7,-6.40938871114147e-7,-7.977797691557755e-7,-7.977797691557755e-7
4.75e-11,-8.431264101165207e-8,-8.323667775559962e-9,-2.699118135094127e-8,-5.580946633845891e-8,-7.859727953509539e-8,8.131024212966684e-8,-1.8571210646469607e-7,-2.3791367889395123e-7,-4.112302102877969e-8,1.8517589155559114e-7,7.13090350492345,6.688000130815593,-0.0020330951084365032,6.461443191583729,-3.933162616584155e-8,-2.1493257582648944e-7,3.446591006978907e-7,-9.093931832816464e-8,-5.217181229242405e-7,-7.111992603011429e-7,-7.111992603011429e-7
4.76e-11,-7.147488370942703e-8,-1.073503563380207e-8,-2.981381651541904e-8,-5.459541825396199e-8,-7.023039126792053e-8,3.284491241734585e-8,-1.5413365737452104e-7,-1.6544067361552467e-7,3.30938236996672e-8,1.7544525929901574e-7,7.130836937386956,6.688109376069001,-0.0019901958634539465,6.461351289551354,3.1998304841224357e-8,-1.5560006630333437e-7,2.2705456301426895e-7,-7.095111913544256e-9,-4.059718955897654e-7,-6.122575598834869e-7,-6.122575598834869e-7
4.77e-11,-5.9464458077042784e-8,-1.2636823781915338e-8,-3.140110952903492e-8,-5.1782988977714736e-8,-6.132648946155604e-8,-4.302869888062623e-9,-1.1770442054286604e-7,-9.462908250085218e-8,8.653827424353757e-8,1.4904156327852979e-7,7.130778797109164,6.6882417681198625,-0.0019519487736256178,6.461223233800104,1.0268741233613327e-7,-7.808151231368174e-8,1.0062489937016638e-7,4.953255101352061e-8,-2.980988932046864e-7,-5.081686936889825e-7,-5.081686936889825e-7
4.78e-11,-4.844412594658147e-8,-1.3974827165191837e-8,-3.1793605882399534e-8,-4.773256397163652e-8,-5.237910924329777e-8,-2.943673303246184e-8,-7.888380163573391e-8,-2.970610791912925e-8,1.1948086006659694e-7,1.1388220090023684e-7,7.130729363971205,6.6883866313133,-0.0019189098355730965,6.461073244658625,1.6399857321380453e-7,1.3570604576292886e-9,-1.0879097343886043e-8,7.76375891313678e-8,-2.0156753394206273e-7,-4.0483450164273927e-7,-4.0483450164273927e-7
4.79e-11,-3.8493340087352227e-8,-1.4723102850396044e-8,-3.108567821296954e-8,-4.2813948956882286e-8,-4.376168093362984e-8,-4.388994869455368e-8,-4.016053958785103e-8,2.59474602935383e-8,1.3397371831172677e-7,7.67599716370966e-8,7.130688610911011,6.688535144875114,-0.0018913649015947756,6.4609135908127495,2.0950134509336307e-7,7.012580625773428e-8,-9.215970695936775e-8,7.97528241804559e-8,-1.1905798804867764e-7,-3.070258053837916e-7,-3.070258053837916e-7
4.8e-11,-2.9640392536866937e-8,-1.4885429203093245e-8,-2.9417865692715614e-8,-3.738136845595639e-8,-3.573127772405771e-8,-5.010488765862599e-8,-3.883223310080948e-9,7.000714382027993e-8,1.3334997774557958e-7,4.2787773728087594e-8,7.130656252978941,6.688680201703539,-0.0018693583057340234,6.460754253654809,2.3581745707954332e-7,1.2046170249509104e-7,-1.367879799458187e-7,6.1675742224635e-8,-5.24344624443915e-8,-2.185139733288888e-7,-2.185139733288888e-7
4.81e-11,-2.188453670629851e-8,-1.4494766355447634e-8,-2.696585993646092e-8,-3.17527456391331e-8,-2.844240514382614e-8,-5.0814189953799285e-8,2.79024202565148e-8,1.0130135071104873e-7,1.216496969318157e-7,1.5187121517578547e-8,7.130631795758488,6.688816261801645,-0.001852729100056614,6.460602861249752,2.4264280231561475e-7,1.4944676943684026e-7,-1.4607042558085527e-7,3.1256958509994044e-8,-2.6211726477774132e-9,-1.4211951101576705e-7,-1.4211951101576705e-7
4.82e-11,-1.5208155051192745e-8,-1.3610720001189461e-8,-2.3927273187679076e-8,-2.6194946126841066e-8,-2.1966943340739834e-8,-4.8435842602421036e-8,5.3594374516176065e-8,1.1978899959215865e-7,1.0305473139300584e-7,-4.619960560329653e-9,7.130614582277626,6.688939218406445,-0.0018411509911088002,6.460464825910585,2.3222825377324952e-7,1.5820227739499298e-7,-1.2690922600663834e-7,-3.1022692356380043e-9,3.052337430420085e-8,-7.969126627817554e-8,-7.969126627817554e-8
4.83e-11,-9.580930640880652e-9,-1.2315165083490412e-8,-2.0507529182039463e-8,-2.091574190578807e-8,-1.63163061059681e-8,-4.472827461902957e-8,7.213891625017883e-8,1.2642817135782773e-7,8.140367948450268e-8,-1.6694259370392424e-8,7.130603837839215,6.689046277237638,-0.001834172677793508,6.460343612958332,2.085454616780701e-7,1.506212818655471e-7,-8.925070518655855e-8,-3.3892529946439526e-8,4.8249558928434187e-8,-3.206017312037831e-8,-3.206017312037831e-8
4.84e-11,-4.959011152583016e-9,-1.0706348118132165e-8,-1.690625063846838e-8,-1.606232197489876e-8,-1.1462447706807833e-8,-4.06928650065136e-8,8.308740951421868e-8,1.2295921743995728e-7,5.98373703774092e-8,-2.2135050673481308e-8,7.13059871226256,6.689135839207102,-0.0018312561071652542,6.4602410732331865,1.7635892890498265e-7,1.3198150807774988e-7,-4.36516818347784e-8,-5.55981774592334e-8,5.2825566488165866e-8,9.789212110930244e-10,9.789212110930244e-10
4.85e-11,-1.2823211123762109e-9,-8.891935399922843e-9,-1.3305378656731685e-8,-1.1725386066356677e-8,-7.355326719584242e-9,-3.666901632289689e-8,8.65986062698484e-8,1.1163502137092919e-7,4.0599684570330615e-8,-2.2604582951724918e-8,7.130598318952641,6.6892073742176965,-0.0018318110225407557,6.46015778488379,1.4038483727650203e-7,1.0770814463851577e-7,6.505610417180603e-10,-6.529362101782663e-8,4.730237266864166e-8,2.061294055801732e-8,2.061294055801732e-8
4.86e-11,1.5273542289953487e-9,-6.98158644839572e-9,-9.859974896666067e-9,-7.947310909268956e-9,-3.935584413105514e-9,-3.25452259979754e-8,8.338587385129659e-8,9.493501113198464e-8,2.4992613435370915e-8,-1.9901556166780085e-8,7.130601770106745,6.689261276672377,-0.001835224949560898,6.460093366934579,1.0465610733465893e-7,8.245707138949042e-8,3.695769322648633e-8,-6.269688180976963e-8,3.516459880163912e-8,2.886115862886655e-8,2.886115862886655e-8
4.87e-11,3.56585516567203e-9,-5.0796881412940495e-9,-6.692275590806658e-9,-4.7326268963614826e-9,-1.142285646012474e-9,-2.8007688939408582e-8,7.46152869515287e-8,7.529786457189437e-8,1.3462561721140085e-8,-1.5637694343892378e-8,7.130608207319673,6.689298699577077,-0.0018408883677648756,6.460046744422624,7.21474200126638e-8,5.958720295037344e-8,6.158556120647629e-8,-4.9755321117525104e-8,1.9924819369952333e-8,2.8334578811638223e-8,2.8334578811638223e-8
4.88e-11,4.943146764590328e-9,-3.278872636801562e-9,-3.889147841020469e-9,-2.0590834397692264e-9,1.0835732120308209e-9,-2.276158699615474e-8,6.176641945499836e-8,5.490139377669101e-8,5.779922933614677e-9,-1.1041998212813339e-8,7.130616826912056,6.689321371141768,-0.0018482152151823418,6.460016359647105,4.465586026563507e-8,4.1004242662873174e-8,7.369983935114736e-8,-2.991521901408845e-8,4.730293312995612e-9,2.193176982357252e-8,2.193176982357252e-8
4.89e-11,5.777249557443919e-9,-1.654858971247424e-9,-1.5027051411537827e-9,1.1213707002246947e-10,2.798562612597196e-9,-1.6683070515520845e-8,4.64720236430237e-8,3.5508315567672416e-8,1.2672694254214168e-9,-6.890113843231805e-9,7.1306268994941995,6.689331403519815,-0.00185665908240915,6.460000334570643,2.289050538628129e-8,2.7298149880996317e-8,7.470317668550941e-8,-7.2600922700758395e-9,-7.954085263945226e-9,1.251430350395359e-8,1.251430350395359e-8
4.9e-11,6.186690446117147e-9,-2.6301263004680507e-10,4.464767269975596e-10,1.8280571700149199e-9,4.057929902542902e-9,-9.885382429009841e-9,3.035492208153597e-8,1.838538713290178e-8,-9.67143832578531e-10,-3.535693446536098e-9,7.130637783566591,6.689331106517508,-0.0018657255123406592,6.45999659511438,6.700991245329274e-9,1.8066547416304028e-8,6.739635576942499e-8,1.4305740979726658e-8,-1.6541063133664078e-8,2.6095524228502944e-9,2.6095524228502944e-9
4.91e-11,6.2828483318667e-9,8.63172303542384e-10,1.9643049350368853e-9,3.137893516591765e-9,4.9170641846005755e-9,-2.705007690575069e-9,1.48800637659587e-8,4.292608299536985e-9,-1.8260173546449015e-9,-1.0088530993933995e-9,7.130648933299604,6.689322819360307,-0.0018749807889165409,6.460002969454594,-4.6299898857800605e-9,1.2313484415088107e-8,5.5119958020006984e-8,3.169209703691784e-8,-2.0374571049599934e-8,-5.817395382942626e-9,-5.817395382942626e-9
4.92e-11,6.163487718288703e-9,1.7116725025598573e-9,3.077112950017926e-9,4.08942544756474e-9,5.432406065669057e-9,4.370568498630372e-9,1.2369278111415822e-9,-6.4695379106200934e-9,-2.073305490294957e-9,8.559881554442768e-10,7.13065990097161,6.689308771274229,-0.0018840575296017812,6.460017270583904,-1.2095991861152637e-8,8.830634108544902e-9,4.10339240427163e-8,4.2998298079989386e-8,-1.9648214379575306e-8,-1.1494994315600624e-8,-1.1494994315600624e-8
4.93e-11,5.908415836249846e-9,2.2898202161986282e-9,3.825394454753655e-9,4.727400040237265e-9,5.661333592947627e-9,1.080446728020082e-8,-9.737208945656686e-9,-1.3972460467988728e-8,-2.2483473834348624e-9,2.295967648221738e-9,7.130670334824122,6.689290977584504,-0.0018926573371028856,6.460037369767417,-1.6725327186035812e-8,6.4974839956215335e-9,2.7627183859855436e-8,4.7612463862872194e-8,-1.5217597779839314e-8,-1.38701590212433e-8,-1.38701590212433e-8
4.94e-11,5.577694737249299e-9,2.6208426668248642e-9,4.257980742220431e-9,5.093401370839519e-9,5.6609820672229015e-9,1.6112705463572697e-8,-1.7588415955102412e-8,-1.8551222050525042e-8,-2.6417012874601467e-9,3.522863438292053e-9,7.130679973277603,6.689271173310459,-0.0019005507431941475,6.460061263479896,-1.9414472577294467e-8,4.469866232327841e-9,1.648403510144587e-8,4.607086494640285e-8,-8.34945797688948e-9,-1.3035506564091739e-8,-1.3035506564091739e-8
4.95e-11,5.212323836400949e-9,2.7395355736532785e-9,4.427115841109651e-9,5.226533169389192e-9,5.486284221613084e-9,1.9944699719042213e-8,-2.2232950024970573e-8,-2.0694294052441697e-8,-3.3211299912386097e-9,4.665353139680165e-9,7.130688636526198,6.689250781842812,-0.0019075746993908564,6.460087133031738,-2.0841690944562918e-8,2.255427607037077e-9,8.280201834189756e-9,3.974917731982297e-8,-4.5507570486678446e-10,-9.582210674806296e-9,-9.582210674806296e-9
4.96e-11,4.836890763744221e-9,2.6875949675557754e-9,4.38466563394436e-9,5.164317921903596e-9,5.187702705518128e-9,2.2128952019452105e-8,-2.3906424894290747e-8,-2.0946198864277524e-8,-4.190644246477294e-9,5.751428438146355e-9,7.13069621649844,6.689230912965608,-0.0019136279271712276,6.460113394021892,-2.1450488435154826e-8,-3.0403394650342235e-10,2.946448803701226e-9,3.047300773825176e-8,7.149023205448885e-9,-4.410536904767356e-9,-4.410536904767356e-9
4.97e-11,4.463437035938203e-9,2.5091092752118186e-9,4.179496068113097e-9,4.9433635561460074e-9,4.809161660551933e-9,2.2680854925090295e-8,-2.3085908429041054e-8,-1.9832707430870178e-8,-5.063999857536143e-9,6.723519168039931e-9,7.130702666055493,6.689212382611824,-0.0019186645156966404,6.460138732183779,-2.148306776429297e-8,-3.111798222773473e-9,-7.695751070911784e-11,2.0131654626520013e-8,1.3421253783752502e-8,1.4677332549798645e-9,1.4677332549798645e-9
4.98e-11,4.095720097570626e-9,2.246633335004021e-9,3.855898380319662e-9,4.599543861694001e-9,4.386593256656477e-9,2.177789957834488e-8,-2.039769167800725e-8,-1.7812634992306216e-8,-5.735987407335887e-9,7.474010564083459e-9,7.130707988129747,6.68919574634363,-0.0019226862250692773,6.460162122925822,-2.104076427965416e-8,-5.922996625184982e-9,-1.5682032492215478e-9,1.03612427432339e-8,1.7699020770108973e-8,7.104694863760214e-9,7.104694863760214e-9
4.99e-11,3.7331524721864995e-9,1.9381438220309263e-9,3.452841017480484e-9,4.167634585724258e-9,3.947343787668257e-9,1.971295556161884e-8,-1.6523670634405675e-8,-1.5255241204541993e-8,-6.039193030655548e-9,7.887630041491216e-9,7.130712225318009,6.6891813393653345,-0.0019257339982052721,6.460182833474678,-2.0150434957344938e-8,-8.449575342958869e-9,-2.291276032472738e-9,2.337367991130901e-9,1.97247825085737e-8,1.1747577573992664e-8,1.1747577573992664e-8
5.0e-11,3.373910703325669e-9,1.615032230705272e-9,3.0037909292795115e-9,3.680506907018241e-9,3.510484959362978e-9,1.683830341021158e-8,-1.211771199618211e-8,-1.2438503083291572e-8,-5.87938416435507e-9,7.879010386030796e-9,7.130715450264186,6.689169317479896,-0.0019278791914095195,6.460200408473911,-1.8821129764707646e-8,-1.0443028038410799e-8,-2.836870434528906e-9,-3.3103439441468e-9,1.960510571040194e-8,1.4914524188190725e-8,1.4914524188190725e-8
5.01e-11,3.0170065765565776e-9,8.491345676644396e-7,1.296514498951316e-8,3.296348254460394e-9,3.0894750082872033e-9,1.3512108294425653e-8,-7.74046870101606e-9,-9.561447346035199e-9,-5.248088370243784e-9,7.417530277634442e-9,7.1307177570196805,6.6891596953139585,-0.001929214995644964,6.460214641679102,-1.7082173273964164e-8,-1.1744803161242732e-8,-3.5476235851617286e-9,-6.4734270293583836e-9,1.772234974706958e-8,1.641420560440874e-8,1.641420560440874e-8
5.02e-11,2.6638394860027702e-9,4.7761698378522065e-6,9.874631705131037e-8,4.312372360071663e-9,2.7119886600371012e-9,1.0055927561663172e-8,-3.8174522375987955e-9,-6.76330560318517e-9,-4.215352565109721e-9,6.536075624324261e-9,7.130719253501616,6.689152379946665,-0.0019298484051301272,6.460225537661364,-1.5000328806710662e-8,-1.230363885309526e-8,-4.519079884063622e-9,-7.457999273074017e-9,1.4622393207476467e-8,1.6317471953554455e-8,1.6317471953554455e-8
5.03e-11,2.3226569529827316e-9,1.3939715210622949e-5,4.514515038638136e-7,1.282624918181631e-8,2.5220925476266392e-9,6.727769330273271e-9,-6.213819618532935e-10,-4.143203752336834e-9,-2.908537695299229e-9,5.324569417146229e-9,7.1307200553810155,6.68914719949718,-0.0019298927023569093,6.460233268003283,-1.2678817255450284e-8,-1.2165911273085372e-8,-5.655105772920105e-9,-6.833012778620735e-9,1.0900978969735104e-8,1.489515760757499e-8,1.489515760757499e-8
5.04e-11,2.0289965726468267e-9,2.933064730236156e-5,1.4274016504262491e-6,4.775276644792202e-8,3.1344020057928323e-9,3.7112327825563787e-9,1.7235193746325145e-9,-1.7759427210712567e-9,-1.4841616888222599e-9,3.9122103412195884e-9,7.1307202828968475,6.689143927123115,-0.0019294590856338161,6.4602381263409585,-1.0244018751162226e-8,-1.1448764049547119e-8,-6.751233039636622e-9,-5.2697352440203785e-9,7.106845076115128e-9,1.253865937371504e-8,1.253865937371504e-8
5.05e-11,1.9181627325080376e-9,5.093987706008108e-5,3.516641963399651e-6,1.5266585532196096e-7,6.5270968744163324e-9,1.1181782233573541e-9,3.2201088386113955e-9,2.783668304072059e-10,-9.943507272234469e-11,2.4439646324568923e-9,7.130720065710023,6.689142301271413,-0.001928642219745056,6.460240485909354,-7.826651385981697e-9,-1.0306466003406337e-8,-7.580734905021795e-9,-3.402244058915153e-9,3.673288168571434e-9,9.679222273166337e-9,9.679222273166337e-9
5.06e-11,2.4250801485372193e-9,7.801767513355942e-5,7.255425939259579e-6,4.078036390828032e-7,1.7780533304566934e-8,-9.99340088669672e-10,3.966016311449235e-9,1.9709808376857507e-9,1.1113428653522762e-9,1.0569792600757987e-9,7.130719569192997,6.689142043031348,-0.0019274858479652887,6.46024076220411,-5.543459699742331e-9,-8.89881713235303e-9,-7.964219245567522e-9,-1.7282652602463028e-9,8.8271144102098e-10,6.718733285818285e-9,6.718733285818285e-9
5.07e-11,4.733208934983339e-9,1.0937832444561683e-4,1.3119345779346819e-5,9.369640097142969e-7,4.778866718377349e-8,-2.6323909371684676e-9,4.116964808966776e-9,3.2661002024958833e-9,2.0524195781870567e-9,-1.3846598307564833e-10,7.1307190702216525,6.689142871259518,-0.0019258993410624684,6.460239382218867,-3.4835533810154496e-9,-7.367450912188194e-9,-7.811820099898706e-9,-5.581493024622898e-10,-1.137635986887515e-9,3.980255062317663e-9,3.980255062317663e-9
5.08e-11,1.1622288238835699e-8,1.4369632699737169e-4,2.1429735756377418e-5,1.9049160308523998e-6,1.1669491954260413e-7,-3.79723593319112e-9,3.851546546718071e-9,4.145061599774088e-9,2.6732819859670355e-9,-1.0705943890903921e-9,7.130719130731159,6.689144515988887,-0.0019234750131242224,6.460236760657217,-1.701166871943276e-9,-5.822532149751878e-9,-7.135473207421031e-9,-9.466869648477207e-12,-2.3951972635137482e-9,1.6815863873103453e-9,1.6815863873103453e-9
5.09e-11,2.884072816601103e-8,1.797536999280707e-4,3.229630158304628e-5,3.5036996073646404e-6,2.573606995977403e-7,-4.517847918311842e-9,3.341888455155539e-9,4.6106853826772925e-9,2.9672342165143933e-9,-1.7094012410480358e-9,7.130720937753659,6.689146730674489,-0.0019191346212565252,6.460233282687993,-2.1434901567767066e-10,-4.339404403856465e-9,-6.0355874306436886e-9,-3.720955145353224e-11,-2.995962960445079e-9,-6.928021240555837e-11,-6.928021240555837e-11
5.1e-11,6.70275976726146e-8,2.1661470761580892e-4,4.560650242949373e-5,5.929564648355568e-6,5.178517141774393e-7,-4.808580470667813e-9,2.7328740003111902e-9,4.6897527322775966e-9,2.9639123908226452e-9,-2.0622465649992562e-9,7.130726889783441,6.6891493041632994,-0.0019105216883642554,6.460229292265276,9.92625278483369e-10,-2.962686732662022e-9,-4.670706031101941e-9,-4.856041809657237e-10,-3.102169310340867e-9,-1.2611945816005244e-9,-1.2611945816005244e-9
5.11e-11,1.4403304692050018e-7,2.528735311884157e-4,6.104967088538898e-5,9.355040060394097e-6,9.618813835761444e-7,-4.655163435927482e-9,2.1307828037126463e-9,4.432391781814292e-9,2.7183557156133757e-9,-2.1635441113701846e-9,7.13074149987244,6.689152073883374,-0.0018930660206755272,6.460225084749396,1.9662388696943664e-9,-1.7143313963718043e-9,-3.220257032473813e-9,-1.147006196926117e-9,-2.8921468262415733e-9,-1.9555799762768025e-9,-1.9555799762768025e-9
5.12e-11,2.8727073308079897e-7,2.8613320966730055e-4,7.814106216587218e-5,1.390154369113486e-5,1.6664357659575602e-6,-3.991692354920849e-9,1.600646248817674e-9,3.908094888305709e-9,2.299227747895658e-9,-2.060733608119166e-9,7.1307726474884605,6.689154942473706,-0.0018586870573821961,6.460220902470413,2.7832452150200713e-9,-6.021447535997922e-10,-1.8495880110582765e-9,-1.8155328930570508e-9,-2.5282929173144853e-9,-2.257435934477293e-9,-2.257435934477293e-9
5.13e-11,5.355443619729535e-7,3.144023879408894e-4,9.623667052580151e-5,1.9616836706712e-5,2.716342576505185e-6,-2.6721047786867756e-9,1.1704877541284345e-9,3.198943336060653e-9,1.7783244321922776e-9,-1.7985502869600132e-9,7.130833142905711,6.689157900653948,-0.0017941748556710277,6.460216931881165,3.555034543765092e-9,3.740163639919518e-10,-6.839198926717731e-10,-2.3269987563773958e-9,-2.1363462248736515e-9,-2.287389389124003e-9,-2.287389389124003e-9
5.14e-11,9.396920205514458e-7,3.3707502688176607e-4,1.1457730218680224e-4,2.646003912093155e-5,4.196170826686021e-6,-4.3674798512656627e-10,8.40008521846716e-10,2.3912199045770272e-9,1.222817674493875e-9,-1.4030609556576658e-9,7.130942478540442,6.689161059239661,-0.0016793826289981451,6.460213300977572,4.437746108249076e-9,1.2200601994949327e-9,2.0546462280714984e-10,-2.581216547105906e-9,-1.7964682324929601e-9,-2.1589965249477245e-9,-2.1589965249477245e-9
5.15e-11,1.5614375018972596e-6,3.5463620213691015e-4,1.323850291972608e-4,3.4296466348466806e-5,6.180399236283244e-6,3.122398984523454e-9,5.911819066262705e-10,1.5668637241218558e-9,6.90954920313974e-10,-8.663020024625843e-10,7.131128548765146,6.689164692554592,-0.001485464387040148,6.460210075684855,5.647261718581684e-9,1.9499948852383793e-9,8.027237439609748e-10,-2.5468702737703423e-9,-1.544520114074453e-9,-1.963595584282117e-9,-1.963595584282117e-9
5.16e-11,2.4700433290886873e-6,3.682893809874535e-4,1.4898614888620042e-4,4.290463162840022e-5,8.72319205140269e-6,8.591243240007678e-9,3.9854166609908344e-10,7.96166923421383e-10,2.3130749160367427e-10,-1.3190057192933998e-10,7.131429045673392,6.68916929391757,-0.0011734715359224606,6.460207253937409,7.476483924301517e-9,2.592262927773831e-9,1.1391139007639187e-9,-2.2522794378878133e-9,-1.3805945917127503e-9,-1.7631802917267112e-9,-1.7631802917267112e-9
5.17e-11,3.736703699467105e-6,3.795810453624111e-4,1.6392091779628154e-4,5.199671845855963e-5,1.1849347131824107e-5,1.6749018042829433e-8,2.375515298808158e-10,1.3279523865848232e-10,-1.147934445486071e-10,9.180314447501633e-10,7.1318922047427025,6.689175641436719,-6.936597334038298e-4,6.4602047562816685,1.0310943329452114e-8,3.1988129479573463e-9,1.2787546639146104e-9,-1.7671325285481274e-9,-1.281365818385641e-9,-1.5903002570557049e-9,-1.5903002570557049e-9
5.18e-11,5.4270441935175215e-6,3.9008775008230834e-4,1.77012375519952e-4,6.125130221514366e-5,1.5548002767064516e-5,2.8560287504558886e-8,9.016913123354331e-11,-3.88259423290189e-10,-3.082680198210023e-10,2.47412203787297e-9,7.132576597430804,6.689184869318384,1.4165966020144693e-5,6.460202412095304,1.4638087744214097e-8,3.855223417914263e-9,1.3028320730592388e-9,-1.1806711833410885e-9,-1.2130411968736456e-9,-1.4530615572852804e-9,-1.4530615572852804e-9
5.19e-11,7.592535085592459e-6,4.0120089732070173e-4,1.8838241428936482e-4,7.035411028122168e-5,1.9770456647301487e-5,4.513584006164175e-8,-5.257806284683781e-11,-7.49701894135437e-10,-3.0551725250493347e-10,4.807845277513014e-9,7.133549754160148,6.689198536801392,0.0010190315351824013,6.460199941025062,2.104576919139816e-8,4.690058301773098e-9,1.296001907309774e-9,-5.81103576547576e-10,-1.1424243999017045e-9,-1.3429300537262382e-9,-1.3429300537262382e-9
5.2e-11,1.0261992083119183e-5,4.140153151254255e-4,1.9841843008605847e-4,7.90403812695791e-5,2.44329376926049e-5,6.765879015213388e-8,-1.9061453010394718e-10,-9.482960802811815e-10,-5.070811486076071e-11,8.274560065700465e-9,7.134885546040268,6.689218684308394,0.0023958198477007984,6.460196930039058,3.020651851931824e-8,5.881723209072774e-9,1.3375462430032184e-9,-3.961092398069489e-11,-1.0445772858791486e-9,-1.2431583693919135e-9,-1.2431583693919135e-9
5.21e-11,1.3434549367355959e-5,4.293057176561794e-4,2.0770484681640003e-4,8.713171229142024e-5,2.9424425835724777e-5,9.727808371652615e-8,-3.166710739470587e-10,-9.892608917579143e-10,5.319935231420485e-10,1.3309031857998042e-8,7.136660440012963,6.6892478651341545,0.004221064280531579,6.460192807535641,4.284608350918042e-8,7.661337693267491e-9,1.4983502378199063e-9,3.993820081039229e-10,-9.065642457332618e-10,-1.1361233279576302e-9,-1.1361233279576302e-9
5.22e-11,1.7075479086393212e-5,4.475629820375795e-4,2.169388735358339e-4,9.456136412053245e-5,3.461876599875061e-5,1.3497843598065266e-7,-4.190491348798059e-10,-8.79570034865156e-10,1.5452726921019e-9,2.041098604937691e-8,7.138948942089448,6.6892891415142905,0.00656785151069831,6.4601868171325005,5.96971640157142e-8,1.0310498875898701e-8,1.8433357110797165e-9,7.215894008847764e-10,-7.275943433793109e-10,-1.0085057145970926e-9,-1.0085057145970926e-9
5.23e-11,2.1115967649204515e-5,4.6905912253399697e-4,2.268492630539937e-4,1.013844600706375e-4,3.9889553695130995e-5,1.8144224266020093e-7,-4.844116377371938e-10,-6.21056648958808e-10,3.123538357151622e-9,3.0118939511384347e-8,7.141818722278683,6.689346036530085,0.00950037350310359,6.460177994880398,8.144194255262805e-8,1.4153262553025653e-8,2.4378667328055167e-9,9.410255319538713e-10,-5.164369440463428e-10,-8.539096862433864e-10,-8.539096862433864e-10
5.24e-11,2.5457459353541455e-5,4.9391315514597e-4,2.3813214864621925e-4,1.0777263670108583e-4,4.512576364386336e-5,2.3692379591172634e-7,-4.999049389218091e-10,-2.0414359905716903e-10,5.4347042142510915e-9,4.297200339308273e-8,7.145326037207581,6.689422437942246,0.013068807732789497,6.460165154458612,1.086494463378805e-7,1.954220573969093e-8,3.355975353994543e-9,1.0947601407365457e-9,-2.872435287465726e-10,-6.730819063046148e-10,-6.730819063046148e-10
5.25e-11,2.998051180944653e-5,5.221365672840586e-4,2.514113435830494e-4,1.1399566463238942e-4,5.024597499669637e-5,3.011579589830286e-7,-4.54191279984624e-10,3.9712507697545153e-10,8.677811735236894e-9,5.946140923064744e-8,7.149512103503831,6.689522456248248,0.017305251933501287,6.460146885162066,1.4171554354417654e-7,2.683905448202458e-8,4.6880800023999754e-9,1.236244907415908e-9,-5.4893446238035286e-11,-4.722765387796905e-10,-4.722765387796905e-10
5.26e-11,3.4557388785793464e-5,5.536442697766364e-4,2.6722372782281376e-4,1.203946911237145e-4,5.5209347482177485e-5,3.733235084699999e-7,-3.372706648819292e-10,1.2282439938016326e-9,1.3075658798036617e-8,7.997586489418064e-8,7.154401011649901,6.689650246201999,0.02222137694092108,6.460121566982092,1.808141044353911e-7,3.639103983124177e-8,6.54613296936745e-9,1.4289127114494387e-9,1.692319745555636e-10,-2.6049821760430866e-10,-2.6049821760430866e-10
5.27e-11,3.906697999207832e-5,5.882232852239695e-4,2.860248543227811e-4,1.2735269923275032e-4,6.002214955508481e-5,4.520755141572082e-7,-1.3924276270428864e-10,2.3552519396849175e-9,1.8862052889659047e-8,1.0474704801365467e-7,7.159999609493559,6.6898098076533365,0.027808289783444566,6.460087405717421,2.2586732576760604e-7,4.850482981158782e-8,9.064725148310182e-9,1.7411935423156236e-9,3.804622536426125e-10,-4.6360084922949974e-11,-4.6360084922949974e-11
5.28e-11,4.341021178432546e-5,6.254569991194697e-4,3.082063076712897e-4,1.3526749955424742e-4,6.473948078773136e-5,5.356520492097417e-7,1.516335325890119e-10,3.863383987450368e-9,2.6263990670343578e-8,1.3380309512413723e-7,7.166299549355086,6.690004786726467,0.03403884118853253,6.46004248887774,2.765414122020109e-7,6.342049073611475e-8,1.2397456004648484e-8,2.2434244522827896e-9,5.827901063984811e-10,1.6483442105444875e-10,1.6483442105444875e-10
5.29e-11,4.7523988449712534e-5,6.646090600929591e-4,3.3411466581195157e-4,1.4453130452851427e-4,6.946267899134376e-5,6.220495896225161e-7,5.511023283044082e-10,5.853309875391833e-9,3.547991576739306e-8,1.669384043299053e-7,7.173281420707299,6.690238301078215,0.040872306868628076,6.459984860367427,3.322709437782385e-7,8.128835108459521e-8,1.670870427772008e-8,3.006513290997481e-9,7.896009185494087e-10,3.733788576222472e-10,3.733788576222472e-10
5.3e-11,5.139191225386727e-5,7.044807893404138e-4,3.640618204106e-4,1.5551906856374562e-4,7.433358391934438e-5,7.092505530770757e-7,1.080779183840682e-9,8.435047789355677e-9,4.665610527332783e-8,2.0370715825024387e-7,7.180920627968081,6.690512812628187,0.0482610704104386,6.459912608914483,3.9231175173171084e-7,1.0215176967356893e-7,2.2161688823267473e-8,4.101763070782089e-9,1.02340770672747e-9,5.866290396287242e-10,5.866290396287242e-10
5.31e-11,5.505053669190571e-5,7.424246291674213e-4,3.983070610137483e-4,1.6858560137921348e-4,7.952722091093466e-5,7.954775667175265e-7,1.7692551675790323e-9,1.1719821545872429e-8,5.986402136740772e-8,2.434456541311551e-7,7.189194465198375,6.6908300675993635,0.05615868795673375,6.459823962388353,4.5581852518564327e-7,1.2593856861648661e-7,2.8904298145934977e-8,5.601037677967506e-9,1.3149035727906328e-9,8.19639679680855e-10,8.19639679680855e-10
5.32e-11,5.8590616847019305e-5,7.736616304421233e-4,4.3697860794330245e-4,1.8406894729289006e-4,8.524451086559283e-5,8.794439883579035e-7,2.6520755261872218e-9,1.581034629908334e-8,7.508196340408013e-8,2.853250382149238e-7,7.198089721389574,6.691191117364208,0.06452856229771836,6.4597173780031625,5.219402642540043e-7,1.5246325424449945e-7,3.705453425777579e-8,7.576458075843054e-9,1.7016323607938785e-9,1.0950909945254152e-9,1.0950909945254152e-9
5.33e-11,6.215359930777467e-5,7.927056515821502e-4,4.799328492349892e-4,2.0229496652623104e-4,9.170630598469368e-5,9.605700281838647e-7,3.770387721357953e-9,2.079027458889557e-8,9.218441680970376e-8,3.284318770185765e-7,7.207610139382904,6.69159642536582,0.07335242001789288,6.459591617341466,5.89924586339799e-7,1.8144115718736449e-7,4.668753676769764e-8,1.0099023885845038e-8,2.2265010408135286e-9,1.4426812770367307e-9,1.4426812770367307e-9
5.34e-11,6.592429471599918e-5,7.948127252379568e-4,5.266027033593275e-4,2.2357691609149952e-4,9.914945218826893e-5,1.0391387096803155e-6,5.168236322501399e-9,2.6713781920055327e-8,1.1094202707889958e-7,3.7186983298064793e-7,7.217783145646736,6.692046056519498,0.08263787127359208,6.459445795426874,6.592211150401329e-7,2.1251438713127663e-7,5.782603032545496e-8,1.3235890830000618e-8,2.936250798066291e-9,1.8981591339980026e-9,1.8981591339980026e-9
5.35e-11,7.012116774191903e-5,7.766115543610891e-4,5.758823515070443e-4,2.482053708246357e-4,1.0782483146846601e-4,1.116375071379511e-6,6.8886734689184286e-9,3.3596473288274436e-8,1.3103412654176462e-7,4.148722766753153e-7,7.228665444756389,6.6925399373498005,0.09242451641962002,6.459279394788695,7.295748254816601e-7,2.452881846838551e-7,7.043570021308126e-8,1.7046419179502343e-8,3.879903006035729e-9,2.5021262412192052e-9,2.5021262412192052e-9
5.36e-11,7.498587495297201e-5,7.368694883294817e-4,6.260570880349272e-4,2.7642710191138904e-4,1.1799665917799694e-4,1.1944438037309013e-6,8.96903563700734e-9,4.14088951702315e-8,1.5207430470204132e-7,4.569136075838835e-7,7.240347294084671,6.693078168891282,0.1027883077351422,6.459092238436725,8.011021224313757e-7,2.793750562404119e-7,8.442649350916103e-8,2.157746370896597e-8,5.107128089250552e-9,3.2986819637887797e-9,3.2986819637887797e-9
5.37e-11,8.077355863749795e-5,6.770877723941567e-4,6.747761824056756e-4,3.084143667163697e-4,1.2994191322564643e-4,1.2763727722844395e-6,1.1435893009817437e-8,5.0073891784177925e-8,1.7364782847888853e-7,4.978067964969374e-7,7.252955496648283,6.693661370919953,0.11384412888840854,6.458884419527439,8.743451993207515e-7,3.144431835631694e-7,9.966022773526636e-8,2.6858638156234194e-8,6.6664644461761905e-9,4.333927685358616e-9,4.333927685358616e-9
5.38e-11,8.774501401856281e-5,6.015661103819148e-4,7.190765484528276e-4,3.442273115548553e-4,1.439487537163535e-4,1.3659203513161762e-6,1.430028991341441e-8,5.9468817898465634e-8,1.9535804026188907e-7,5.37776317330873e-7,7.266655332033193,6.694291035712849,0.1257467716850294,6.458656189727612,9.503033410916086e-7,3.5026514940961783e-7,1.1596423541503555e-7,3.2898416045541323e-8,8.603342694223847e-9,5.654318039295178e-9,5.654318039295178e-9
5.39e-11,9.616129671528006e-5,5.167501278169998e-4,7.554804672688135e-4,3.8377203857281936e-4,1.6031310383791026e-4,1.4674113229486374e-6,1.7553947686016854e-8,6.943320983403086e-8,2.168774649426856e-7,5.774989685238501e-7,7.281651757855583,6.694969872023115,0.1386906330001218,6.458407812275548,1.030442734277795e-6,3.8676308263810657e-7,1.331501549408007e-7,3.968191010225595e-8,1.0957937637001178e-8,7.304846889822112e-9,7.304846889822112e-9
5.4e-11,1.062807628091499e-4,4.2998394245941123e-4,7.802112089686569e-4,4.267561538708666e-4,1.7933305199932932e-4,1.5855682119843405e-6,2.1167081904666945e-8,7.978195295165805e-8,2.3799848889799173e-7,6.181095464234633e-7,7.298190246401179,6.695702124594427,0.15290850756814253,6.458139388946913,1.1166885689113273e-6,4.240468825716454e-7,1.5103646491448485e-7,4.717101439917315e-8,1.3762958671888896e-8,9.327087395671282e-9,9.327087395671282e-9
5.41e-11,1.1835806236883633e-4,3.488918600515415e-4,7.895934238305261e-4,4.726434656823028e-4,2.01301222880427e-4,1.7253622539356315e-6,2.50883864367224e-8,9.032333283639985e-8,2.586783040759677e-7,6.611731676472118e-7,7.316557580975563,6.69649386030237,0.16866981845814966,6.4578506721269076,1.2114044728846601e-6,4.6244313171955764e-7,1.694730080638843e-7,5.530732730928705e-8,1.7041577411243137e-8,1.1757159654029176e-8,1.1757159654029176e-8
5.42e-11,1.3264432647099494e-4,2.8066717185829237e-4,7.80694258318075e-4,5.206111030525371e-4,2.2649562476610672e-4,1.891901646337836e-6,2.92475578912747e-8,1.0088070877338685e-7,2.7907339586248527e-7,7.086304245041911e-7,7.337082847165077,6.697353217807729,0.18627852814142828,6.45754087375099,1.3173645557731665e-6,5.025134848302481e-7,1.883655997202599e-7,6.401794357741375e-8,2.0805758519005003e-8,1.4623762978467135e-8,1.4623762978467135e-8
5.43e-11,1.493877316684154e-4,2.2988536271001582e-4,7.521418825948609e-4,5.695154110956587e-4,2.5516967234241495e-4,2.090365967157383e-6,3.356048680612728e-8,1.1131600278415909e-7,2.995601232709774e-7,7.627247767732186e-7,7.360138746749571,6.6982906225003465,0.20607084107855084,6.457208482013803,1.437722716958166e-6,5.450625385463502e-7,2.0769887723607464e-7,7.322386074776132e-8,2.5055290216717388e-8,1.794646753422476e-8,1.794646753422476e-8
5.44e-11,1.6883377678478774e-4,1.9730543750341934e-4,7.048707037885459e-4,6.178748974140323e-4,2.8754210148757405e-4,2.325986657148066e-6,3.793694877550216e-8,1.215528489100321e-7,3.207397046651307e-7,8.259231536991458e-7,7.386143267853002,6.699318971900493,0.22841267787891578,6.456851094691745,1.5759827169418054e-6,5.911362570161211e-7,2.2755580562282005e-7,8.285043762187899e-8,2.9777795791629092e-8,2.173449772220415e-8,2.173449772220415e-8
5.45e-11,1.912249050444303e-4,1.8049033230614959e-4,6.424563466244667e-4,6.638770108691826e-4,3.2378724379766627e-4,2.6040661442667004e-6,4.22903223362212e-8,1.3159716371512746e-7,3.434279064092794e-7,9.008405095902075e-7,7.415561689164937,6.700453798391337,0.2536968000333165,6.4564652750747,1.7359712160353644e-6,6.420128159962222e-7,2.4813267047499764e-7,9.283911095011153e-8,3.494994616827612e-8,2.5986247025303536e-8,2.5986247025303536e-8
5.46e-11,2.1679945415351885e-4,1.749002424197531e-4,5.707992898059323e-4,7.054130827056193e-4,3.640253934641297e-4,2.930023915879837e-6,4.654858014220674e-8,1.4155310882395526e-7,3.6863162455252335e-7,9.90177239134964e-7,7.448908892081151,6.7017134164198655,0.2823394098080694,6.456046433334424,1.921814926296657e-6,6.99188159918159e-7,2.6974890192735303e-7,1.031594485331802e-7,4.053999346152691e-8,3.068973614114273e-8,3.068973614114273e-8
5.47e-11,2.457901876759886e-4,1.7517725255573877e-4,4.971482051575933e-4,7.401487007170116e-4,4.083115832402521e-4,3.3094571996966593e-6,5.0665586484703e-8,1.5163290170692028e-7,3.975160614075867e-7,1.0966754008599101e-6,7.486751999167001,6.703119060672911,0.3147760411823458,6.4555887331364925,2.1379224599193142e-6,7.643586468233797e-7,2.9285161328096274e-7,1.1382060369024405e-7,4.6511619940091746e-8,3.582416436500937e-8,3.582416436500937e-8
5.48e-11,2.7842269757393754e-4,1.7634378413811078e-4,4.287184265569984e-4,7.656486023880362e-4,4.566190763709331e-4,3.7482065357167276e-6,5.463162313366756e-8,1.62159628574935e-7,4.3136711447475206e-7,1.2230962825490752e-6,7.529713426490898,6.70469502088721,0.3514565710952941,6.455085020799389,2.388971463308777e-6,8.394029546878695e-7,3.1801523700796827e-7,1.248813326402486e-7,5.282896331292912e-8,4.13626152696098e-8,4.13626152696098e-8
5.49e-11,3.149136223277721e-4,1.7469921984305172e-4,3.7131654799103114e-4,7.795889923586974e-4,5.088117279450403e-4,4.252421110109016e-6,5.848208076424931e-8,1.7356302453461243e-7,4.7155381112129297e-7,1.3722186600816858e-6,7.578474485259469,6.706468778465289,0.3928391679794261,6.454526772535877,2.6799020289826515e-6,9.263650509944952e-7,3.459370435651534e-7,1.3645792335871316e-7,5.946255596098143e-8,4.7275873016547995e-8,4.7275873016547995e-8
5.5e-11,3.554678057405416e-4,1.6829097597022922e-4,3.2835252647777627e-4,7.800871645526576e-4,5.645976284358379e-4,4.828623213534637e-6,6.230340219700065e-8,1.863689939912011e-7,5.194951614860456e-7,1.546854707141653e-6,7.633779631548206,6.7084711501779095,0.4393828898297033,6.453904054326706,3.0159177526579843e-6,1.0274396043396399e-6,3.7742959981191474e-7,1.4872963201687602e-7,6.639581906769127e-8,5.3537198815663335e-8,5.3537198815663335e-8
5.51e-11,4.002722242946599e-4,1.5693957899552073e-4,3.0045376410670245e-4,7.661380676047191e-4,6.23455406505778e-4,5.483773092363647e-6,6.623563433233113e-8,2.0118433342819368e-7,5.76634801449291e-7,1.7498791956720042e-6,7.69644127083953,6.710736444624986,0.4915383732146757,6.453205488681444,3.402495506968791e-6,1.1449608301631003e-6,4.1341135288493796e-7,1.6194149590978856e-7,7.363169477608299e-8,6.012782205815286e-8,6.012782205815286e-8
5.52e-11,4.494828106601021e-4,1.4189117829067674e-4,2.8569666008355666e-4,7.380697410319954e-4,6.845244613845092e-4,6.225332321748454e-6,7.047130731961285e-8,2.186785956316856e-7,6.444254731417351e-7,1.9842673212287617e-6,7.767344608294301,6.713302636809794,0.5497355520957357,6.452418222766693,3.845403268669363e-6,1.2813954344522322e-6,4.5489652326089956e-7,1.7640465470970878e-7,8.119898704510741e-8,6.704282959912979e-8,6.704282959912979e-8
5.53e-11,5.03198343374583e-4,1.252363898029528e-4,2.8031947575148726e-4,6.978511526084349e-4,7.46452815519044e-4,7.061313664319107e-6,7.525076670573179e-8,2.3956524269272786e-7,7.243239842964278e-7,2.253136760483962e-6,7.847451338017763,6.716211563471888,0.6143665689345418,6.451527892978537,4.350721378472919e-6,1.4393399824395441e-6,5.02985383366497e-7,1.924945349544442e-7,8.91580150523368e-8,7.429709817896671e-8,7.429709817896671e-8
5.54e-11,5.614136981420613e-4,1.0926003464517386e-4,2.7970125570077694e-4,6.490686355936493e-4,8.07206520636917e-4,8.000287089638817e-6,8.085448346532436e-8,2.6458416289717646e-7,8.177960083804943e-7,2.559789676529143e-6,7.93779995093855,6.71950913444772,0.6857609979534341,6.450518581976691,4.924855767229031e-6,1.6215225108543782e-6,5.588558148423298e-7,2.1064741465419037e-7,9.760525617391575e-8,8.193091315263054e-8,8.193091315263054e-8
5.55e-11,6.239438827039033e-4,9.587214120072328e-5,2.7937469841305475e-4,5.964711360836776e-4,8.638722177594415e-4,9.0512855973567e-6,8.75932044716994e-8,2.9448730503073004e-7,9.263290563481094e-7,2.9077494049674927e-6,8.03949915086253,6.7232455406863245,0.7641493167082374,6.4493727656700965,5.5745216316893145e-6,1.8308072769124544e-6,6.237567980473371e-7,2.3135597485978655e-7,1.066767584697636e-7,9.00149508203142e-8,9.00149508203142e-8
5.56e-11,6.903124160373749e-4,8.622658934836888e-5,2.758678914864806e-4,5.451441429310803e-4,9.125375214040413e-4,1.0223523925802885e-5,9.579703714792009e-8,3.3002867595067585e-7,1.0514511656861727e-6,3.3007835696443594e-6,8.153709530199864,6.727475415319926,0.8496096186680735,6.448071250103938,6.306663358804198e-6,2.0701999084986997e-6,6.990041892549575e-7,2.551644616830829e-7,1.1655022197757878e-7,9.8654366581657e-8,9.8654366581657e-8
5.57e-11,7.596058418303135e-4,8.057521691245879e-5,2.672276846589631e-4,4.99524114513165e-4,9.484023403091312e-4,1.1525816671935448e-5,1.0580465704129122e-7,3.719593311943441e-7,1.1947521777103399e-6,3.7428997947464e-6,8.281607841817246,6.732257869586569,0.9419926681907657,6.4465931023557985,7.128263615743461e-6,2.342847644930771e-6,7.859787521729207e-7,2.8266403102958747e-7,1.2744576973585397e-7,1.0799181829168077e-7,1.0799181829168077e-7
5.58e-11,8.303129056210371e-4,7.834714185190301e-5,2.531567575040623e-4,4.6253034826349937e-4,9.663090425002498e-4,1.296557613092954e-5,1.1795377539750224e-7,4.210273351896012e-7,1.35790366849771e-6,4.23829216158939e-6,8.424328859278388,6.737656283292887,1.0408228305221805,6.444915586233572,8.04598683899741e-6,2.6520257879572343e-6,8.861258700441517e-7,3.1448873692931984e-7,1.3962553982954958e-7,1.1820935288808917e-7,1.1820935288808917e-7
5.59e-11,9.001899312913691e-4,7.839715452303082e-5,2.3478417296222108e-4,4.350497334996187e-4,9.617944989872664e-4,1.4547307002301598e-5,1.3257381440162236e-7,4.779820232232076e-7,1.542672387943266e-6,4.791207599583608e-6,8.582882902977426,6.743737688879924,1.1451784496978166,6.443014123420957,9.065608117535525e-6,3.0010972858130374e-6,1.0009555976950562e-6,3.513124579626686e-7,1.5339231742000675e-7,1.295291831827648e-7,1.295291831827648e-7
5.6e-11,9.662121979639351e-4,7.934043284409852e-5,2.1416653169033218e-4,4.158987885572787e-4,9.325055264783882e-4,1.6270613311102163e-5,1.4998143543876483e-7,5.435812707584875e-7,1.750920260595343e-6,5.405694803086262e-6,8.758052669370413,6.750571564928816,1.2535650832854222,6.440862313686705,1.0191205532451879e-5,3.393428552067612e-6,1.1320406637405346e-6,3.93846833556022e-7,1.690874818257558e-7,1.4221346975881138e-7,1.4221346975881138e-7
5.61e-11,0.0010246666968001853,7.988590015993399e-5,1.9366492465854883e-4,4.0225788904843003e-4,8.794718012098774e-4,1.8127885166003945e-5,1.7047918484400298e-7,6.185998405818002e-7,1.9845816783751228e-6,6.085198931941335e-6,8.95027912826639,6.7582278679927965,1.3638063741566937,6.438432062522268,1.142414280290957e-5,3.8322428387869225e-6,1.281008716948091e-6,4.428399942275579e-7,1.8708856188324923e-7,1.5656329059708786e-7,1.5656329059708786e-7
5.62e-11,0.0010714025081998905,7.90950997942089e-5,1.7535169652309e-4,3.9045773386333607e-4,8.075664272293676e-4,2.0101987110963616e-5,1.943570982614973e-7,7.038361910130863e-7,2.2456064411556915e-6,6.8319782093721795e-6,9.159549186138443,6.766774192464117,1.4729852874702611,6.435693878100005,1.2761925363461235e-5,4.320394637496252e-6,1.4495236713409215e-6,4.990755050968929e-7,2.0780666849930812e-7,1.7291702043476415e-7,1.7291702043476415e-7
5.63e-11,0.0011021927771768742,7.652158288770319e-5,1.605732416027201e-4,3.769148943404817e-4,7.247433721852795e-4,2.216433682409688e-5,2.2189666997987123e-7,8.001143631304475e-7,2.5358552028183525e-6,7.646345464742604e-6,9.385294288458834,6.77627204816405,1.5774674413640193,6.432617407410075,1.4197048907492908e-5,4.860055835434916e-6,1.6392497477789733e-6,5.633704940664072e-7,2.3168400307873977e-7,1.9164834657646805e-7,1.9164834657646805e-7
5.64e-11,0.0011131152576620328,7.221940948987252e-5,1.4974283132784588e-4,3.589781921578792e-4,6.402305437673029e-4,2.4273670792549375e-5,2.5337616987239945e-7,9.082767573423273e-7,2.8569348698571455e-6,8.525774341585363e-6,9.626300184108537,6.786772351426216,1.6730260841707938,6.429172279479981,1.5715949517351966e-5,5.452316010148914e-6,1.851791171463068e-6,6.365714187763716e-7,2.591915217626412e-7,2.1316411291415702e-7,2.1316411291415702e-7
5.65e-11,0.001100867343005766,6.66402181974365e-5,1.4237636641233894e-4,3.3547679325099004e-4,5.623659243486664e-4,2.637556630424486e-5,2.890758928661016e-7,1.029162893373812e-6,3.2099651398736535e-6,9.463945227481891e-6,9.880620955583279,6.7983102952710945,1.7550684822534708,6.425329309353688,1.729811137705841e-5,6.096712347201471e-6,2.0886009094775013e-6,7.195453867924613e-7,2.908266670929349e-7,2.3790210551960947e-7,2.3790210551960947e-7
5.66e-11,0.0010630027093861182,6.045997200471697e-5,1.3732834248950544e-4,3.068529626100574e-4,4.968525949459196e-4,2.8402585878629784e-5,3.2928156817588053e-7,1.1635688606333228e-6,3.5952745948442713e-6,1.0449826815258335e-5,10.14549540942098,6.810899779743009,1.8189437616401305,6.421062091228931,1.891533770828148e-5,6.790715227084301e-6,2.35085358914825e-6,8.131644679806423e-7,3.271108632990041e-7,2.663287693901535e-7,2.663287693901535e-7
5.67e-11,9.981662305689211e-4,5.438552767896852e-5,1.3314633325194666e-4,2.7488715796406996e-4,4.459060485248568e-4,3.0274960414831036e-5,3.7428386033753e-7,1.312182408139604e-6,4.0120346943638825e-6,1.146688951449654e-5,10.417286358941947,6.8245275823746505,1.860299499643927,6.41634897719835,2.0531215453646166e-5,7.529201323037273e-6,2.639280770857524e-6,9.182801444612396e-7,3.6858621783393007e-7,2.989366778606789e-7,2.989366778606789e-7
5.68e-11,9.064387966843016e-4,4.8987582351117744e-5,1.2844657138988975e-4,2.4213351212734342e-4,4.0835271444772517e-4,3.190215904801184e-5,4.2437170100786286e-7,1.475489769634476e-6,4.457850917858325e-6,1.2492535952041187e-5,10.691495534503817,6.8391475231157,1.8754507659972983,6.411175403818166,2.21009510423441e-5,8.303949395588108e-6,2.9539706898466766e-6,1.0356850573904475e-6,4.158105984921963e-7,3.362413699816326e-7,3.362413699816326e-7
5.69e-11,7.898295823126406e-4,4.45931500307027e-5,1.2222177673360774e-4,2.1124270662667657e-4,3.8044644867481903e-4,3.318634826398977e-5,4.798171594507628e-7,1.6536525190861405e-6,4.92834040060866e-6,1.349783532371891e-5,10.962926551387213,6.854675119832632,1.861728282237577,6.405536492140863,2.357198255771458e-5,9.10320189870514e-6,3.2941389887293368e-6,1.1660596330365829e-6,4.693499919880939e-7,3.7877694008503763e-7,3.7877694008503763e-7
5.7e-11,6.52784366657324e-4,4.125206165585772e-5,1.1402038153376687e-4,1.8434757608736942e-4,3.5706088861170606e-4,3.4029130065982834e-5,5.408497647405026e-7,1.8463559683904118e-6,5.416734091486825e-6,1.44476859900856e-5,11.226048981473749,6.870983640018591,1.8177774934172906,6.399439800777572,2.4885932355973527e-5,9.91135554230795e-6,3.657881689521708e-6,1.3099020589715282e-6,5.297668362264833e-7,4.270895296939381e-7,4.270895296939381e-7
5.71e-11,5.024173479014848e-4,3.87730361607416e-5,1.0397445577970063e-4,1.6264028726344746e-4,3.3293685494720346e-4,3.434247444157724e-5,6.076187080099511e-7,2.0526346610199005e-6,5.9135499671439565e-6,1.5301603730373838e-5,11.475548299454505,6.887902870999737,1.7437842115137656,6.392908045105831,2.5982356081722135e-5,1.0708876446688796e-5,4.041927077564304e-6,1.467441445705781e-6,5.976029015954097e-7,4.817276653807414e-7,4.817276653807414e-7
5.72e-11,3.481586530073507e-4,3.6809879868276903e-5,9.269125227527746e-5,1.462038470951304e-4,3.037438962319899e-4,3.406318489360839e-5,6.801422347989378e-7,2.2706851495573807e-6,6.406394408516797e-6,1.601539876483915e-5,11.706954136926827,6.905222061100619,1.6416036170622665,6.3859815041534596,2.680426650426521e-5,1.1472567390318693e-5,4.441409964839091e-6,1.6385358429742074e-6,6.73355325429512e-7,5.432282446334291e-7,5.432282446334291e-7
5.73e-11,2.0069754972891257e-4,3.497005180110616e-5,8.105153610795364e-5,1.3409622354879715e-4,2.668087018048132e-4,3.3168054843199845e-5,7.582448110344816e-7,2.497681317794457e-6,6.879962214007405e-6,1.6543986408679703e-5,11.917175598121963,6.922698055157169,1.5147680921106823,6.378719733498812,2.7304686380147633e-5,1.2176320701768329e-5,4.849700165908491e-6,1.8225590894324326e-6,7.57444624791022e-7,6.120969368241644e-7,6.120969368241644e-7
5.74e-11,7.039697492937046e-5,3.2917011529453157e-5,6.997189473994897e-5,1.2463508222169603e-4,2.2145110669185192e-4,3.168522395141472e-5,8.414843021350303e-7,2.7296129467531193e-6,7.316318113233192e-6,1.684540399662638e-5,12.1047820889446,6.940068611078668,1.368348109951763,6.3712021251140145,2.745284947030257e-5,1.2792445045401238e-5,5.258325677284553e-6,2.0182832751307207e-6,8.501739670401927e-7,6.887818804607414e-7,6.887818804607414e-7
5.75e-11,-3.441607482506698e-5,3.044348464945048e-5,6.018759016061643e-5,1.1580058930360638e-4,1.6894192748739828e-4,2.9697240410057717e-5,9.290734023658813e-7,2.961173827141198e-6,7.695544517511125e-6,1.688577135979974e-5,12.26995164143171,6.957069518188488,1.2086450184923778,6.363526856002273,2.7238481047868117e-5,1.3293549041871339e-5,5.657036704293141e-6,2.2237668411504797e-6,9.516796993265389e-7,7.736398615497913e-7,7.736398615497913e-7
5.76e-11,-1.0882473424038456e-4,2.7502774918319456e-5,5.2100122534092105e-5,1.0566402885676173e-4,1.1214932847199381e-4,2.7333301715132872e-5,1.0198018165622569e-6,3.1857307747705064e-6,7.996818738327385e-6,1.6644516705577547e-5,12.414121473296252,6.9734529469850655,1.0427130767843837,6.355807891824805,2.6672993494906743e-5,1.3654819126852712e-5,6.034054598523895e-6,2.43626178904344e-6,1.0618741495458965e-6,8.668946867043618e-7,8.668946867043618e-7
5.77e-11,-1.5200655076953888e-4,2.4196661978128648e-5,4.5714206292413236e-5,9.27590191766587e-5,5.496925451082913e-5,2.475136487507477e-5,1.1119680990302305e-6,3.395407835702074e-6,8.199927980612652e-6,1.6118849719446756e-5,12.539462462592748,6.989003921932775,0.87774483941502,6.348169970726,2.5787270193812893e-5,1.3856388145288474e-5,6.376535610990125e-6,2.652156554576427e-6,1.1803830114896313e-6,9.685882442297226e-7,9.685882442297226e-7
5.78e-11,-1.670700224435997e-4,2.0728527217923475e-5,4.066735592073497e-5,7.633492137347908e-5,1.6452451047529565e-6,2.211396417467232e-5,1.2033323623212562e-6,3.581318328178174e-6,8.287142135779465e-6,1.5326360704713428e-5,12.648329983418462,7.003552141181025,0.7204010534799417,6.340741848364134,2.4626632697049982e-5,1.3885406886284814e-5,6.671251557454817e-6,2.866972879137982e-6,1.3064811697464237e-6,1.0785257827850446e-6,1.0785257827850446e-6
5.79e-11,-1.6011470172883763e-4,1.7337137650852587e-5,3.633618779480365e-5,5.646170692997893e-5,-4.3917698510020787e-5,1.956345115418805e-5,1.2911028875048302e-6,3.7339683973190695e-6,8.245257394476489e-6,1.4304849669895029e-5,12.74282095934097,7.016977447373387,0.5762019674664968,6.333648456214252,2.3244255109306482e-5,1.3737439518308298e-5,6.905450991892484e-6,3.075434324910657e-6,1.4390324861125307e-6,1.1962182008428175e-6,1.1962182008428175e-6
5.8e-11,-1.3879229084531874e-4,1.4229002249331642e-5,3.199013784470584e-5,3.398506210513478e-5,-7.874616279122937e-5,1.7202416343718144e-5,1.3719704089615717e-6,3.843837478281751e-6,8.06752572265193e-6,1.3109017239833885e-5,12.82451322278799,7.029208710818328,0.44909773764052013,6.327002911337918,2.169452489321715e-5,1.3416911247604416e-5,7.067822904046636e-6,3.2716198704713527e-6,1.5764406431502164e-6,1.3208255463582397e-6,1.3208255463582397e-6
5.81e-11,-1.1076284713518147e-4,1.1525466559703746e-5,2.695731702034777e-5,1.0354638870194389e-5,-1.0121166073326924e-4,1.508343430983124e-5,1.442202768611593e-6,3.902113580000982e-6,7.755129432594198e-6,1.1804344427007605e-5,12.89440283562894,7.0402172746242835,0.34129402503874173,6.3208994317247695,2.0027654150983066e-5,1.2936515691272574e-5,7.149450756630918e-6,3.449207785456618e-6,1.7166193078019772e-6,1.4511073180053827e-6,1.4511073180053827e-6
5.82e-11,-8.24224588914229e-5,9.235664609669935e-6,2.0768773542709496e-5,-1.2635307213460897e-5,-1.1120262966197697e-4,1.3209668854022037e-5,1.497808990712379e-6,3.901527752275976e-6,7.317873624862757e-6,1.0459154206289415e-5,12.953005617548198,7.050007070434913,0.25334122843218154,6.315408114978039,1.8286353299477273e-5,1.2315692193106625e-5,7.144628030449404e-6,3.60180315146261e-6,1.8569902588242274e-6,1.5853863041284705e-6,1.5853863041284705e-6
5.83e-11,-5.8143409083487905e-5,7.259577392049736e-6,1.3255133880330378e-5,-3.314516706582849e-5,-1.100338864201821e-4,1.154513847745019e-5,1.534775121255714e-6,3.837198719081307e-6,6.773862899651132e-6,9.136295397264421e-6,13.000559735319444,7.058603858839952,0.18443139590989488,6.310572243868957,1.6504775851722386e-5,1.1578456937590645e-5,7.051413947899625e-6,3.723328516145552e-6,1.99451734427218e-6,1.7215333030963637e-6,1.7215333030963637e-6
5.84e-11,-4.008520864365e-5,5.418398981526699e-6,4.581112351683264e-6,-4.957976384975726e-5,-1.0012285032468142e-4,1.00313198501915e-5,1.5493644557807423e-6,3.7073737131977366e-6,6.148091054631524e-6,7.885996173797913e-6,13.037258390309566,7.066045788164895,0.1328091867825462,6.306408355621987,1.4709401747096708e-5,1.075097513985871e-5,6.871840454770332e-6,3.8084437257464206e-6,2.1257819383373075e-6,1.856979838379716e-6,1.856979838379716e-6
5.85e-11,-2.8480131293260835e-5,3.5036540303878817e-6,-4.783939489815309e-6,-6.0823769070675e-5,-8.450931357225914e-5,8.605715797115494e-6,1.5384628900490282e-6,3.5139432794493445e-6,5.470071409922029e-6,6.741177189403022e-6,13.06345160599919,7.0723767584389385,0.09619906219038325,6.302908849506511,1.2921166441098985e-5,9.859275476354281e-6,6.611733292311023e-6,3.852950907176277e-6,2.2471019081028427e-6,1.9887646723158595e-6,1.9887646723158595e-6
5.86e-11,-2.2211014274572794e-5,1.3330760110336576e-6,-1.4149785895557686e-5,-6.638808603891026e-5,-6.63249036196854e-5,7.218138480269674e-6,1.499937786871945e-6,3.262622002381599e-6,4.770826123035261e-6,5.7159679002897065e-6,13.079777049088202,7.077643164114814,0.07217227836520024,6.300046510501146,1.1158012629819107e-5,8.927437201028404e-6,6.280170582539244e-6,3.8541365223710125e-6,2.3546912347079928e-6,2.1136174319516824e-6,2.1136174319516824e-6
5.87e-11,-1.9483933761969472e-5,-1.199405460292794e-6,-2.2725111004254433e-5,-6.644809295863536e-5,-4.832022459322599e-5,5.841550100554871e-6,1.4329683812279898e-6,2.9627249581633987e-6,4.079689835025581e-6,4.807479395922902e-6,13.087204269883708,7.081893715354466,0.05841047984000696,6.297780075235646,9.43712422562977e-6,7.976449835159681e-6,5.888659075860177e-6,3.811006056727814e-6,2.4448519287338407e-6,2.2280790918593763e-6,2.2280790918593763e-6
5.88e-11,-1.843327347897249e-5,-4.090251572288839e-6,-2.9750376519129058e-5,-6.177379329149523e-5,-3.2532710926777076e-5,4.475953463360211e-6,1.3383000386095062e-6,2.6265267676537747e-6,3.421432202897601e-6,4.000223980431719e-6,13.086998553698317,7.0851813943159625,0.05285555815747462,6.29605990100505,7.776334792561998e-6,7.0237906774375446e-6,5.450149390484246e-6,3.7243783734630823e-6,2.5141845580327066e-6,2.3286547524689357e-6,2.3286547524689357e-6
5.89e-11,-1.75562305588749e-5,-7.216195597805872e-6,-3.462014329614597e-5,-5.3571320105226837e-5,-2.013629990354315e-5,3.14556150294341e-6,1.218375980193369e-6,2.2682568274375198e-6,2.814151809662011e-6,3.2720867469451333e-6,13.080625872340622,7.08756629177704,0.05376047131982812,6.294832915503227,6.194501208914122e-6,6.083623200350348e-6,4.978029336364311e-6,3.59682453071647e-6,2.559799505753907e-6,2.411989664238684e-6,2.411989664238684e-6
5.9e-11,-1.5937144736129667e-5,-1.0349122938077651e-5,-3.697460623162138e-5,-4.327058254293946e-5,-1.1468935744440204e-5,1.8908893050065465e-6,1.0773097130771097e-6,1.9028477096795976e-6,2.2682509463580613e-6,2.6005425916838994e-6,13.069627771139912,7.089118097867882,0.05967003303969397,6.294046280988969,4.710917543135809e-6,5.167418308733262e-6,4.4852263503968975e-6,3.432456959228828e-6,2.579508865277644e-6,2.47505547274952e-6,2.47505547274952e-6
5.91e-11,-1.3275461228712679e-5,-1.3192627198699684e-5,-3.6746658532123326e-5,-3.230140592966093e-5,-6.197814268067206e-6,7.58241560878371e-7,9.206791218907633e-7,1.544600541433228e-6,1.786598113244653e-6,1.9678957094447137e-6,13.05549493280148,7.089917318817466,0.069364695246841,6.293649533868381,3.34405446803215e-6,4.284755781874091e-6,3.983519419441e-6,3.2365955663375353e-6,2.5719792623981792e-6,2.5153309091848765e-6,2.5153309091848765e-6
5.92e-11,-9.767291038088958e-6,-1.5432825826639173e-5,-3.4159415710897634e-5,-2.189865259286004e-5,-3.5622080501588514e-6,-2.1077188366800494e-7,7.551469811170018e-7,1.2059508521051384e-6,1.365766929901238e-6,1.364649703173407e-6,13.039562413491627,7.090054743644965,0.08179640421362896,6.293595284326815,2.1100153995183564e-6,3.4440756962719494e-6,3.48311537674729e-6,3.0153538013385633e-6,2.5368290624748443e-6,2.5309602104855314e-6,2.5309602104855314e-6
5.93e-11,-5.907176627159977e-6,-1.679355774303206e-5,-2.9678211983729503e-5,-1.2966566567763287e-5,-2.6309021443000316e-6,-9.874911568876602e-7,5.87938937539621e-7,8.965057269994367e-7,9.980525998137496e-7,7.905965261348354e-7,13.022940563548126,7.0896291634882695,0.09603688330831875,6.293838816280347,1.0211002271686211e-6,2.6532074825607313e-6,2.9924942767677017e-6,2.7751970375976684e-6,2.474659071261879e-6,2.5208737530386635e-6,2.5208737530386635e-6
5.94e-11,-2.2755486916426843e-6,-1.7085615176943457e-5,-2.392889591914706e-5,-6.017214403976723e-6,-2.5223974022860535e-6,-1.5608596622020055e-6,4.262341980847127e-7,6.224796613486858e-7,6.73847497143613e-7,2.537213862344136e-7,13.00648590727932,7.088743743024618,0.11124836475586886,6.294337074099452,8.478225957828105e-8,1.91958792790021e-6,2.518483816173577e-6,2.522526277825338e-6,2.3870132117857763e-6,2.484858708432729e-6,2.484858708432729e-6
5.95e-11,6.369442637326977e-7,-1.6241160961479686e-5,-1.759929420271209e-5,-1.1816039208457214e-6,-2.555361229271596e-6,-1.9380829967785133e-6,2.765415515406048e-7,3.865903113990913e-7,3.8392641871052845e-7,-2.3255327933150237e-7,12.990807859925939,7.087501687702773,0.12667746427250792,6.295047546452886,-6.967311660069699e-7,1.2501670323662377e-6,2.0664914295532368e-6,2.263332361824681e-6,2.2762736612456393e-6,2.4235725996659206e-6,2.4235725996659206e-6
5.96e-11,2.5384418078240308e-6,-1.4327568255579516e-5,-1.1342107950526955e-5,1.7213463143259277e-6,-2.3182364214123127e-6,-2.1417963054290675e-6,1.441401696280614e-7,1.8839918442863596e-7,1.2124988444974112e-7,-6.529980012616221e-7,12.976301494395898,7.086001917790276,0.14166625587187662,6.295927473583832,-1.3263303687033204e-6,6.510731106634697e-7,1.6408090850357597e-6,2.002951352203797e-6,2.145502332481135e-6,2.3384987585449074e-6,2.3384987585449074e-6
5.97e-11,3.3707365040663947e-6,-1.1538926486764278e-5,-5.695245118281084e-6,3.0809064332276896e-6,-1.6655010069838783e-6,-2.2048771547389987e-6,3.2658868912289145e-8,2.5010930737501812e-8,-1.1797794696029949e-7,-9.942264166090383e-7,12.96319417347528,7.084335368609989,0.15567133901784702,6.29693364681462,-1.8113273749862495e-6,1.2715326001980653e-7,1.24491017901762e-6,1.7459335642509042e-6,1.9982462498872803e-6,2.2318489716006275e-6,2.2318489716006275e-6
5.98e-11,3.2808103792131534e-6,-8.167569943389699e-6,-1.0304988988141316e-6,3.38067392474994e-6,-6.607122546417671e-7,-2.1643246812094232e-6,-5.615052230917669e-8,-1.0800824398379669e-7,-3.3409340259676685e-7,-1.247627056324326e-6,12.951594474486997,7.082582334516443,0.1682815858719727,6.298022882295867,-2.1624520080076703e-6,-3.184823282995835e-7,8.816768830391996e-7,1.4960202710019866e-6,1.83832746994699e-6,2.1064241269272304e-6,2.1064241269272304e-6
5.99e-11,2.5511796519135587e-6,-4.5614066534980905e-6,2.4650628379331716e-6,3.096511252772682e-6,5.079558419371923e-7,-2.055560604008514e-6,-1.2241768460001508e-7,-2.156580856215474e-7,-5.245276556994802e-7,-1.4110878794795775e-6,12.941534614661583,7.080811025240077,0.1792274809585074,6.299153078137431,-2.3927265272874577e-6,-6.848007491962794e-7,5.535239702619484e-7,1.2562067181158243e-6,1.6696383529761427e-6,1.965447640740965e-6,1.965447640740965e-6
6.0e-11,1.5148135418324015e-6,-1.0749419422620211e-6,4.777093834615125e-6,2.6213183893306566e-6,1.614905876708938e-6,-1.9081703726636273e-6,-1.6794085636833322e-7,-3.026372975132369e-7,-6.849230420525921e-7,-1.4893365217129778e-6,12.933001429170794,7.079077268307294,0.1883783995595903,6.300284638325677,-2.516404257076682e-6,-9.729977096802952e-7,2.6241476359909296e-7,1.0288601499025947e-6,1.4959603325508853e-6,1.8123883215499843e-6,1.8123883215499843e-6
6.01e-11,4.774506574834811e-7,2.825437377691917e-6,6.038958626721823e-6,2.223655119428224e-6,2.467990267524675e-6,-1.7436148891026592e-6,-1.957930827730086e-7,-3.7270806741393593e-7,-8.105221628097265e-7,-1.4930199256347893e-6,12.925954786902565,7.077425116551548,0.19572772004239763,6.301381986233904,-2.5481030112161148e-6,-1.1864329914493877e-6,9.790224604909491e-9,8.158582593190218e-7,1.320819441885011e-6,1.6507889478171697e-6,1.6507889478171697e-6
6.02e-11,-3.3709607075586966e-7,9.134525558277044e-6,6.527456958756348e-6,2.0401808698533733e-6,2.9522512645119182e-6,-1.5749369091787474e-6,-2.0981017844303043e-7,-4.283647874070601e-7,-8.975249659818683e-7,-1.43687636483225e-6,12.920335340759227,7.075888029425604,0.2013684898012162,6.3024148965876945,-2.502194751537408e-6,-1.3303680271374942e-6,-2.035510523942288e-7,6.187166547330227e-7,1.1473856641476818e-6,1.4841143898968403e-6,1.4841143898968403e-6
6.03e-11,-8.119268781722353e-7,1.9872197036506674e-5,6.681956375306192e-6,2.0970469449261145e-6,3.0442120166450164e-6,-1.408073002742658e-6,-2.1403815362692844e-7,-4.708181187951912e-7,-9.441539147973453e-7,-1.337474908521839e-6,12.916065265666276,7.074490292050556,0.2054639975778397,6.303359434977127,-2.3924470074089675e-6,-1.4115573469000551e-6,-3.7757803779614696e-7,4.386822201083413e-7,9.784167461500009e-7,1.3156291159976405e-6,1.3156291159976405e-6
6.04e-11,-9.337777265537677e-7,3.599854585261549e-5,7.098556402755953e-6,2.3520316040300557e-6,2.8013738525050963e-6,-1.2441323598995628e-6,-2.122200654583923e-7,-5.002481837332625e-7,-9.512564550002633e-7,-1.2110042645493245e-6,12.913046085133157,7.07324839914011,0.20821795889298608,6.304198386960293,-2.231862770855838e-6,-1.4377635062123677e-6,-5.131177417604398e-7,2.76780469933164e-7,8.162414695544621e-7,1.1483091127394768e-6,1.1483091127394768e-6
6.05e-11,-7.687572682099838e-7,5.7571487572634815e-5,8.465728292887245e-6,2.746290243070683e-6,2.3359226353062668e-6,-1.081939424795703e-6,-2.073914580262251e-7,-5.162378948050871e-7,-9.223840830269057e-7,-1.0715021743382807e-6,12.911157071910967,7.072172233487919,0.20984831151551903,6.30492116009807,-2.032640812627048e-6,-1.4172663695738452e-6,-6.118827185324688e-7,1.3381671150484558e-7,6.627733009174618e-7,9.847884217380707e-7,9.847884217380707e-7
6.06e-11,-4.271771674042403e-7,8.398490296287931e-5,1.1459238004858584e-5,3.25294751827e-6,1.783009577179015e-6,-9.202355815672853e-7,-2.0163212102762384e-7,-5.182758901221011e-7,-8.633940130435281e-7,-9.297631199254455e-7,12.910256448046656,7.071265979458545,0.21056724095403692,6.305523230196213,-1.806177713719635e-6,-1.3584252292874812e-6,-6.764230891915623e-7,1.034078717376062e-8,5.19543285728954e-7,8.273363703721256e-7,8.273363703721256e-7
6.07e-11,-2.744507172790654e-8,1.1424393876939733e-4,1.663251912427242e-5,3.911038792846221e-6,1.2726660530723319e-6,-7.591422662868038e-7,-1.9599402418520914e-7,-5.062200499919119e-7,-7.817023464258232e-7,-7.929882340004197e-7,12.91018616030919,7.070528804629765,0.21056845941460056,6.306005262615284,-1.5630509945075506e-6,-1.269331399875003e-6,-7.100065485751973e-7,-9.340823937167073e-8,3.877410667167788e-7,6.778586927124219e-7,6.778586927124219e-7
6.08e-11,3.3328747784830624e-7,1.4722898291969334e-4,2.4332028243453803e-5,4.83762191282927e-6,9.112813161109408e-7,-6.007371404714298e-7,-1.9059611926514408e-7,-4.806342656110757e-7,-6.85363979585292e-7,-6.650861878480361e-7,12.910779751425993,7.069955400853313,0.21002133393897987,6.306372064340151,-1.3129510729554063e-6,-1.1575655923304759e-6,-7.164428018785924e-7,-1.775586304570894e-7,2.6825469008777517e-7,5.379143669883639e-7,5.379143669883639e-7
6.09e-11,5.974254324796017e-7,1.8191311698797784e-4,3.4655945022762436e-5,6.216772792683422e-6,7.74725510615059e-7,-4.4882365068892935e-7,-1.8485132232269858e-7,-4.429465200169165e-7,-5.821606130214798e-7,-5.474258814669929e-7,12.911872027148808,7.069536494355636,0.20907045839897087,6.306631514483361,-1.0645594059237898e-6,-1.0300537979944397e-6,-6.99876782033033e-7,-2.426464862342604e-7,1.617028491361507e-7,4.0874012803780354e-7,4.0874012803780354e-7
6.1e-11,7.533480166207225e-7,2.175136811251613e-4,4.74618266968958e-5,8.269865612972634e-6,9.117053670271823e-7,-3.081368366079769e-7,-1.7777346383134552e-7,-3.95417009066049e-7,-4.78849074721219e-7,-4.397944531299995e-7,12.913308913260709,7.069259418043192,0.20783879090014995,6.30679358825303,-8.253937210732264e-7,-8.930011833649822e-7,-6.645771381895303e-7,-2.8962765258223053e-7,6.845670600889508e-8,2.9127598785169126e-7,2.9127598785169126e-7
6.11e-11,8.318414926755291e-7,2.527260947824992e-4,6.240697138606006e-5,1.1215481879987246e-5,1.3535707311536417e-6,-1.8330282107904408e-7,-1.683046939294035e-7,-3.4094253368988595e-7,-3.80668947453134e-7,-3.413258147710048e-7,12.914956044318311,7.069108799729785,0.20643249252458074,6.30686954373898,-6.016543794533123e-7,-7.51877093353897e-7,-6.147434501616253e-7,-3.198549700499658e-7,-1.1348257575559727e-8,1.861872823976818e-7,1.861872823976818e-7
6.12e-11,8.959993110806689e-7,2.8519927776176653e-4,7.898383703521455e-5,1.522833567222506e-5,2.1258895897127957e-6,-7.785802390206608e-8,-1.5560711486806476e-7,-2.8275095576103087e-7,-2.9114542170479295e-7,-2.512219304880051e-7,12.91670507513701,7.06906737211852,0.20494596693472344,6.306871294033197,-3.9810762682814446e-7,-6.114251706677787e-7,-5.543489381627543e-7,-3.3502165263605176e-7,-7.780733697837793e-8,9.388125052782154e-8,9.388125052782154e-8
6.13e-11,1.028372146268668e-6,3.1293827049737636e-4,9.654020594956186e-5,2.0404776539445264e-5,3.257579159490863e-6,6.442656858517076e-9,-1.3927473030041522e-7,-2.2405315993289622e-7,-2.121642656883367e-7,-1.691708083331524e-7,12.918477272441697,7.069116867436991,0.20346613312133158,6.306810948810484,-2.1803368629825166e-7,-4.75678851162031e-7,-4.870270762508108e-7,-3.370774368708907e-7,-1.31244132199649e-7,1.4518456481087534e-8,1.4518456481087534e-8
6.14e-11,1.318508241004564e-6,3.3529631661018366e-4,1.1432300960974004e-4,2.673964372259884e-5,4.784801399484334e-6,6.991089710435738e-8,-1.1944013744115227e-7,-1.6771897615785215e-7,-1.442515781044265e-7,-9.544984466924211e-8,12.920224463337632,7.069238931053226,0.2020754961230629,6.306700485341157,-6.325403994352533e-8,-3.4797139674674906e-7,-4.160024168532594e-7,-3.281280671070831e-7,-1.722056758082653e-7,-5.197888771293034e-8,-5.197888771293034e-8
6.15e-11,1.852831246340986e-6,3.526961105842988e-4,1.3157047209096524e-4,3.4117472392336354e-5,6.748669474190837e-6,1.1479951037850173e-7,-9.67709563968442e-8,-1.160301256238069e-7,-8.696755033906853e-8,-3.077254231358832e-8,12.921927779444417,7.069415978313604,0.20085399130123804,6.306551500531719,6.576284651969192e-8,-2.3093851198026366e-7,-3.440595976596785e-7,-3.1033025507994183e-7,-2.0145106736995514e-7,-1.059186812634023e-7,-1.059186812634023e-7
6.16e-11,2.7075067271985783e-6,3.6627226097175636e-4,1.476287480037521e-4,4.232000362845378e-5,9.187598378121531e-6,1.4485364025631418e-7,-7.236999996864537e-8,-7.054180399636346e-8,-3.9321609193782845e-8,2.402069353826717e-8,12.92359479834193,7.069631926247592,0.19987980970721905,6.306375000855684,1.6973091888567702e-7,-1.2651840101600243e-7,-2.7354077841458903e-7,-2.8579355152182776e-7,-2.1993101030138589e-7,-1.4782762429230957e-7,-1.4782762429230957e-7
6.17e-11,3.943914270473928e-6,3.775080460145445e-4,1.6205532726195436e-4,5.105014307823753e-5,1.2126526376795792e-5,1.6467808413278295e-7,-4.760753445689656e-8,-3.2060311485065845e-8,-1.323917741871516e-10,6.831451050240147e-8,12.92525566645237,7.0698727518784334,0.19922947033723154,6.306181201372139,2.503326887683945e-7,-3.595773625615452e-8,-2.0636078730711474e-7,-2.5649808538427057e-7,-2.2875750256821168e-7,-1.7843427714930527e-7,-1.7843427714930527e-7
6.18e-11,5.605785065173767e-6,3.87930094146075e-4,1.7468303269152076e-4,5.99696559310159e-5,1.55660069264816e-5,1.7907080898990442e-7,-2.3921744438626478e-8,-7.222428296366523e-10,3.1716538727018e-8,1.0201431969924379e-7,12.926958651020906,7.070126854969498,0.19897734050255375,6.305979322931434,3.099862703905655e-7,4.0167710862655484e-8,-1.4403059538562828e-7,-2.2423360023295457e-7,-2.291647608109913e-7,-1.9864501896542378e-7,-1.9864501896542378e-7
6.19e-11,7.717031477186704e-6,3.9889614320021746e-4,1.8563355072933734e-4,6.874495836070364e-5,1.9474211084372373e-5,1.9244820625369869e-7,-2.6241647499307075e-9,2.3854985901615654e-8,5.714310298646179e-8,1.2571909553343723e-7,12.928765392409307,7.070385228481364,0.19919469126296474,6.305777393094185,3.516149360965851e-7,1.0191142457331058e-7,-8.76825546194346e-8,-1.9056145056760692e-7,-2.224639319546575e-7,-2.0951274993238403e-7,-2.0951274993238403e-7
6.2e-11,1.0279682551358492e-5,4.114828543188033e-4,1.952838879866071e-4,7.709348228929143e-5,2.3784216797443074e-5,2.0844129295993165e-7,1.5258820310151917e-8,4.238901743224435e-8,7.684503080520575e-8,1.4074448038929812e-7,12.930745983891855,7.0706414597546345,0.19994828195982203,6.3055820676575545,3.784350234985864e-7,1.4989107581841148e-7,-3.8094175746704306e-8,-1.567979167166842e-7,-2.0999505584087405e-7,-2.1219944751853672e-7,-2.1219944751853672e-7
6.21e-11,1.3271943911299163e-5,4.2645916748750137e-4,2.041995499726869e-4,8.482290378549848e-5,2.8397771786576603e-5,2.2968926981115256e-7,2.908747103888797e-8,5.57517653244464e-8,9.135990285356215e-8,1.4900683455152124e-7,12.932973942028555,7.070891596833429,0.20129844576627537,6.3053984943289585,3.9377099170803914e-7,1.8520186634695813e-7,4.289768285486181e-9,-1.240148437214647e-7,-1.930800100184978e-7,-2.0793468168299638e-7,-2.0793468168299638e-7
6.22e-11,1.6646983625122843e-5,4.443186079925818e-4,2.1305301674565377e-4,9.185709397062596e-5,3.319529346478762e-5,2.5781112327045725e-7,3.864452423404216e-8,6.482125643914048e-8,1.0116714530722379e-7,1.5280644786316144e-7,12.9355211596455,7.071133917296228,0.20329671341776695,6.3052302382139676,4.0090009143148357e-7,2.093136282717719e-7,3.933494184821451e-8,-9.305242677067114e-8,-1.7297984236204739e-7,-1.979727794859069e-7,-1.979727794859069e-7
6.23e-11,2.0333400652767297e-5,4.6534066476291546e-4,2.22545467338838e-4,9.824550426853512e-5,3.8050548600543475e-5,2.9350624865198215e-7,4.410868877442892e-8,7.038358723504815e-8,1.0679282928575081e-7,1.5456213617665012e-7,12.938453034963482,7.071368633361428,0.20598314750448057,6.305079282002433,4.029248236779825e-7,2.2395914142426216e-7,6.719217706756593e-8,-6.453891294034614e-8,-1.5085912284631083e-7,-1.8355146073321578e-7,-1.8355146073321578e-7
6.24e-11,2.4238337174218952e-5,4.896543123210954e-4,2.33345174474465e-4,1.0415605050346846e-4,4.28475329407905e-5,3.3672457741551603e-7,4.597877754998706e-8,7.308948335657809e-8,1.0888666003774316e-7,1.5654986369141175e-7,12.941824099778147,7.071597559887489,0.20938372172783062,6.304946104394247,4.0266964592116996e-7,2.3102167943804014e-7,8.826669132649173e-8,-3.8912823830050035e-8,-1.2775891949088828e-7,-1.658544849073693e-7,-1.658544849073693e-7
6.25e-11,2.825383849420089e-5,5.172829061796065e-4,2.4604956343710527e-4,1.0985458536797434e-4,4.749673045539753e-5,3.86853294319435e-7,4.496743738131795e-8,7.345851525545815e-8,1.0825357961762641e-7,1.606877604779743e-7,12.945674572972676,7.071823764305689,0.21350821390993596,6.304829830806708,4.025989750778502e-7,2.3242898823505281e-7,1.0318031201970158e-7,-1.6444667862627008e-8,-1.0457893007244167e-7,-1.4598026085708755e-7,-1.4598026085708755e-7
6.26e-11,3.226643808032403e-5,5.48156537093851e-4,2.611714560339636e-4,1.1567610953405255e-4,5.194820689489737e-5,4.42885071649765e-7,4.188529212393731e-8,7.191610585231478e-8,1.0583632898281009e-7,1.6839349502971295e-7,12.950028296363465,7.072051211900539,0.21834913913334922,6.304728442660833,4.047555803391407e-7,2.3005921238807925e-7,1.1272671346919964e-7,2.74337760390135e-9,-8.206835544895992e-8,-1.2491761361853285e-7,-1.2491761361853285e-7
6.27e-11,3.6169218122448453e-5,5.820840421653653e-4,2.791447853579054e-4,1.2199365455228318e-4,5.619977068708788e-5,5.035544089701316e-7,3.753436186129737e-8,6.884499771459962e-8,1.0265708205002056e-7,1.805222560315847e-7,12.954892441618997,7.072284417366092,0.22388220035277534,6.304639026664718,4.1072083153581145e-7,2.2566227620535625e-7,1.1782115582212359e-7,1.8660003056219625e-8,-6.082440146294427e-8,-1.0352911955350054e-7,-1.0352911955350054e-7
6.28e-11,3.987496032175539e-5,6.186821342023016e-4,3.003416676449147e-4,1.2919029982652803e-4,6.0299499207978815e-5,5.674473107294996e-7,3.262481713687862e-8,6.46337124542587e-8,9.973392927036986e-8,1.973785882163267e-7,12.960259210681404,7.072528114083379,0.2300685757821858,6.304558043752377,4.215999203857473e-7,2.207983857841267e-7,1.1944736769054436e-7,3.142878103005365e-8,-4.129689765627873e-8,-8.254173155594493e-8,-8.254173155594493e-8
6.29e-11,4.3328623394447624e-5,6.572648600988222e-4,3.250911749126787e-4,1.376383456209331e-4,6.434302262453113e-5,6.331005172997321e-7,2.772278000141491e-8,5.970878045903164e-8,9.799087191073205e-8,2.1878545590769233e-7,12.96610951523641,7.072786954908381,0.23685912085665625,6.304481598250862,4.380353938949591e-7,2.1679395587696148e-7,1.1860484060605087e-7,4.127248067930815e-8,-2.3797413519292187e-8,-6.254390116868112e-8,-6.254390116868112e-8
6.3e-11,4.65173615083141e-5,6.967054799804663e-4,3.536901410687976e-4,1.4768767571363527e-4,6.846684777170932e-5,6.99108162311865e-7,2.3230362079583186e-8,5.454368966853466e-8,9.817854516746721e-8,2.441898698469635e-7,12.97241835979976,7.073065260712234,0.2442002843126924,6.304405690575094,4.6025091893708515e-7,2.1471447450612815e-7,1.162598622587581e-7,4.849653988810945e-8,-8.51138006413384e-9,-4.398809941789388e-8,-4.398809941789388e-8
6.31e-11,4.9476641752482785e-5,7.344501997912142e-4,3.8638701988648685e-4,1.5966311626213663e-4,7.283953054266342e-5,7.642472819496626e-7,1.9393604693414424e-8,4.9644021105570925e-8,1.0081836225959376e-7,2.727854075434871e-7,12.97916142145348,7.073366833790586,0.2520412790944518,6.3043264403258705,4.881244183067205e-7,2.1535350109459333e-7,1.1330319049604503e-7,5.347094329247145e-8,4.487997900927135e-9,-2.719753608337767e-8,-2.719753608337767e-8
6.32e-11,5.2291652910000836e-5,7.658264655390668e-4,4.233070975681822e-4,1.7386810414700247e-4,7.765259608050308e-5,8.276223587281721e-7,1.6330250183739934e-8,4.55137443775456e-8,1.0617675600280745e-7,3.0363623438658847e-7,12.986322164725664,7.073694851399893,0.2603418615539153,6.304240270289213,5.212862464183018e-7,2.1923693337972901e-7,1.1051652231061807e-7,5.661034278695108e-8,1.5224915619628677e-8,-1.2375938945915437e-8,-1.2375938945915437e-8
6.33e-11,5.5093982193799006e-5,7.854422406737517e-4,4.6431789148740495e-4,1.9058950816707893e-4,8.311277002322038e-5,8.888172403672461e-7,1.4067661528697336e-8,4.261122400631003e-8,1.1427021393338744e-7,3.357927438493604e-7,12.993898783179036,7.074051849753873,0.269079993079858,6.304144045016166,5.592347458091336e-7,2.2664162903009747e-7,1.0854902630120172e-7,5.8352876739859404e-8,2.3805785860769184e-8,3.805769285303107e-10,3.805769285303107e-10
6.34e-11,5.8054300901923275e-5,7.885946372028194e-4,5.088865378471207e-4,2.100974480802435e-4,8.943640481062747e-5,9.480341761796685e-7,1.2581613387984059e-8,4.130477022670817e-8,1.2489700548601387e-7,3.6839391380001683e-7,13.001910327057674,7.074439801367803,0.2782586995313614,6.304035160258628,6.014591360511397e-7,2.376272388054489e-7,1.0790434540289021e-7,5.913865735767448e-8,3.0404011890260856e-8,1.1070305707324194e-8,1.1070305707324194e-8
6.35e-11,6.137238216845416e-5,7.718554916362894e-4,5.559763709815441e-4,2.3263567575289876e-4,9.684613715849551e-5,1.0061968685659896e-6,1.182865189816527e-8,4.183670720241762e-8,1.3768850039568792e-7,4.007548191758335e-7,13.010401541344812,7.074860279909973,0.2879115924450491,6.303911581677669,6.475587817238072e-7,2.5207961745764375e-7,1.0893774899698134e-7,5.9389212687170366e-8,3.5244882695052106e-8,1.977196234145711e-8,1.977196234145711e-8
6.36e-11,6.526605759276286e-5,7.338110157841181e-4,6.039907139215461e-4,2.5840155133563286e-4,1.0556904549109667e-4,1.0649980107272567e-6,1.1767611972675598e-8,4.4302469311945164e-8,1.521718590017659e-7,4.3243913889769025e-7,13.019446163233571,7.075314698293782,0.29810673647542574,6.303771833189713,6.973486548536489e-7,2.6976346909672315e-7,1.118625682649248e-7,5.948925536947471e-8,3.859071247104204e-8,2.66302964380931e-8,2.66302964380931e-8
6.37e-11,6.996066163893239e-5,6.756735051176642e-4,6.507596823756359e-4,2.875176726423596e-4,1.1583512332812792e-4,1.1268806151552307e-6,1.2368992489972401e-8,4.864792265879869e-8,1.6783630695645996e-7,4.6331632403448123e-7,13.029148663875121,7.0758045991453535,0.3089487910963717,6.303614937322762,7.509430521087642e-7,2.903811003214775e-7,1.167646811142365e-7,5.977201799755933e-8,4.07263811163916e-8,3.1841596580342584e-8,3.1841596580342584e-8
6.38e-11,7.568015411742366e-5,6.014124799087935e-4,6.935728173260461e-4,3.199986230154825e-4,1.2787485775761533e-4,1.1949540374684757e-6,1.3613614005201344e-8,5.468471478931237e-8,1.841966301550339e-7,4.936021509248674e-7,13.03964461888983,7.076331973109835,0.32057957112915797,6.303440312139011,8.088128416186825e-7,3.136334943451473e-7,1.236235850036097e-7,6.050909340086997e-8,4.194551362856147e-8,3.5639336897196164e-8,3.5639336897196164e-8
6.39e-11,8.264056247643047e-5,5.171987894987685e-4,7.292710301509638e-4,3.5571622050165525e-4,1.419150529224177e-4,1.2728569222371444e-6,1.5483896701797877e-8,6.21206164307239e-8,2.0084934513487296e-7,5.238805513912414e-7,13.051100020317007,7.076899580157018,0.3331773208080676,6.303247631577712,8.718150200457408e-7,3.392795717422709e-7,1.3233845925836133e-7,6.190531414445334e-8,4.2537627679477585e-8,3.828023039992552e-8,3.828023039992552e-8
6.4e-11,9.104579375577833e-5,4.302454273798189e-4,7.544272655169064e-4,3.943657900766658e-4,1.5817260378905225e-4,1.3645875942338198e-6,1.7952001154821874e-8,7.059993920750886e-8,2.175187350138494e-7,5.551045704623576e-7,13.06370988403116,7.077511251844325,0.3469550598119848,6.303036658250376,9.411964854419719e-7,3.6718959504415123e-7,1.4275753438464475e-7,6.409876791925254e-8,4.277664839465467e-8,4.003099345478176e-8,4.003099345478176e-8
6.41e-11,1.0108537205675212e-4,3.482347755632587e-4,7.656695982876738e-4,4.354354285239049e-4,1.768465107665692e-4,1.474325924916764e-6,2.0968993935093264e-8,7.97483356275248e-8,2.3409130842848991e-7,5.885753381526915e-7,13.077696467318312,7.078172157534294,0.36215833912085044,6.302807059450133,1.0185761601839472e-6,3.973892357588883e-7,1.5470903692489808e-7,6.716563340675754e-8,4.2911215064494986e-8,4.1156168764698984e-8,4.1156168764698984e-8
6.42e-11,1.1293336204378696e-4,2.785979839499442e-4,7.602045421620903e-4,4.781812171002461e-4,1.9810888911720129e-4,1.6062689962542104e-6,2.4458330925917333e-8,8.921652229940928e-8,2.506381643615091e-7,6.258999124940806e-7,13.093307315088802,7.078889023649321,0.37906266094790325,6.30255821809352,1.1059106793411086e-6,4.3009178145876174e-7,1.6803196955695315e-7,7.112917712539544e-8,4.3157175392734145e-8,4.1907379350265214e-8,4.1907379350265214e-8
6.43e-11,1.2674768514816894e-4,2.2627138861210585e-4,7.36509204248499e-4,5.216138399929158e-4,2.2209602770039373e-4,1.764496856437205e-6,2.8315595256527174e-8,9.871846083739796e-8,2.6742531500497897e-7,6.689312729678527e-7,13.110813233881357,7.079670300952651,0.39797070344484176,6.302289050273662,1.2054488261075766e-6,4.657171631398912e-7,1.8260503796168012e-7,7.59719999446644e-8,4.369257951298596e-8,4.2514378591303146e-8,4.2514378591303146e-8
6.44e-11,1.426692094251292e-4,1.9241122015563168e-4,6.9500365033157e-4,5.645035695072398e-4,2.48900713019285e-4,1.9528761738894357e-6,3.2414916204042755e-8,1.0806095242715828e-7,2.8491239796986097e-7,7.196959735645285e-7,13.130506185488398,7.08052627959407,0.4192093836237313,6.301997840015937,1.3196790262835822e-6,5.048977322375724e-7,1.9837217263455504e-7,8.165047047533269e-8,4.465535815712098e-8,4.3178214688803275e-8,4.3178214688803275e-8
6.45e-11,1.6082034004337507e-4,1.7492015276276545e-4,6.384296846427499e-4,6.054082273801438e-4,2.785670284008312e-4,2.175000923701174e-6,3.6621127600710265e-8,1.1716312527500937e-7,3.0374056168442355e-7,7.803164066228469e-7,13.15269702580008,7.081469154713451,0.4431267226428118,6.301682099826916,1.4512729333982007e-6,5.484718200377877e-7,2.153633307304513e-7,8.811022754272047e-8,4.614371285307084e-8,4.4066743015320326e-8,4.4066743015320326e-8
6.46e-11,1.8130326766766774e-4,1.6946076741050525e-4,5.717126526154429e-4,6.427233031664081e-4,3.110885080528821e-4,2.4341624937732413e-6,4.080571573375982e-8,1.2606565854185835e-7,3.2471073287154397e-7,8.529349066673889e-7,13.177713007111832,7.082513046724716,0.47008846736892235,6.301338463009907,1.6030269078666397e-6,5.974669241736576e-7,2.3370959803144392e-7,9.53016641694858e-8,4.821907934822779e-8,4.531260424945192e-8,4.531260424945192e-8
6.47e-11,2.041984329952194e-4,1.7069136942485024e-4,5.012445641498687e-4,6.747496341667108e-4,3.4640967826077e-4,2.733338229805034e-6,4.486407116527046e-8,1.3493062954056172e-7,3.4875398047401243e-7,9.3964597956559e-7,13.205895016199603,7.083673980427833,0.5004744767767038,6.300962610870461,1.7778024012529307e-6,6.530748166496067e-7,2.536520214576997e-7,1.0319440604414549e-7,5.0911366753193465e-8,4.701365176995541e-8,4.701365176995541e-8
6.48e-11,2.2956400493439504e-4,1.734585285438659e-4,4.3374513773870486e-4,6.997767584565545e-4,3.844296386989933e-4,3.0751879280146563e-6,4.873150807812038e-8,1.4403353287885028e-7,3.7689620229263425e-7,1.0424410377760013e-6,13.237594620211638,7.084969826530201,0.5346749879746767,6.300549235239321,1.978466117800421e-6,7.166209674614376e-7,2.7554404827776144e-7,1.1178995220710927e-7,5.422603975670209e-8,4.9235672363952355e-8,4.9235672363952355e-8
6.49e-11,2.5743712000215584e-4,1.7373349927325322e-4,3.750231399361418e-4,7.161895167604451e-4,4.2500473336406613e-4,3.462051526919379e-6,5.239587706599989e-8,1.5374932485334312e-7,4.102197595037622e-7,1.1631676514986045e-6,13.273171103199726,7.086420208776256,0.5730870006108443,6.3000920345036135,2.2078313218207002e-6,7.895305097519454e-7,2.9984788065125305e-7,1.2113183840143837e-7,5.8152511268954114e-8,5.201711362350266e-8,5.201711362350266e-8
6.5e-11,2.878372127090328e-4,1.6916013369006652e-4,3.289830598876446e-4,7.226146585442092e-4,4.6794605389717146e-4,3.895946670018115e-6,5.5905246950718895e-8,1.64534371188715e-7,4.4982485362396546e-7,1.3035030677736518e-6,13.312988748662558,7.088046380267626,0.6161111095383661,6.299583739726529,2.4686025232438077e-6,8.732926598175484e-7,3.271254267099775e-7,1.313128981312845e-7,6.267325499145248e-8,5.5375421426182917e-8,5.5375421426182917e-8
6.51e-11,3.207709923438336e-4,1.59174936818109e-4,2.971098661201816e-4,7.181209140956913e-4,5.130068854311699e-4,4.3785697088409035e-6,5.936992038210529e-8,1.769060191983002e-7,4.967933101472836e-7,1.4649401013145574e-6,13.357414604476197,7.089871073869036,0.664149117175364,6.299016166463331,2.7633265191895165e-6,9.694251731054568e-7,3.580248073569676e-7,1.424794171129601e-7,6.777303406242271e-8,5.931451066648478e-8,5.931451066648478e-8
6.52e-11,3.5623759654643283e-4,1.447487664738417e-4,2.78495647320778e-4,7.024612741896516e-4,5.598551317944691e-4,4.911305788294561e-6,6.295883548743666e-8,1.9142126822759312e-7,5.521570039788023e-7,1.6487827289929903e-6,13.406816812337555,7.09191833344342,0.7176026204239491,6.298380287432799,3.0943528005057696e-6,1.0794401526463896e-6,3.9326354488888205e-7,1.5483218826297412e-7,7.344767128356796e-8,6.3832847469089e-8,6.3832847469089e-8
6.53e-11,3.942313261850484e-4,1.2786725522954183e-4,2.7032544299397193e-4,6.763046998941761e-4,6.080257129529924e-4,5.495251077218028e-6,6.689107831118203e-8,2.0865574339505588e-7,6.168725058987997e-7,1.8561487763335455e-6,13.461563270181756,7.094213334083123,0.7768724630819132,6.297666321102223,3.463805073870096e-6,1.2048123480767467e-6,4.3360961817007746e-7,1.6862466284347677e-7,7.971185321795418e-8,6.893161338175783e-8,6.893161338175783e-8
6.54e-11,4.347382591701832e-4,1.1090078372323969e-4,2.6865388352825586e-4,6.413680376813449e-4,6.568477524631698e-4,6.131242062793214e-6,7.142371429992882e-8,2.291839271755245e-7,6.918027652765868e-7,2.0879776035287585e-6,13.5220199187724,7.09678219910137,0.8423584651302941,6.296863831340145,3.873562679988246e-6,1.3469509292206038e-6,4.798615367067904e-7,1.8415854767950735e-7,8.660555676946281e-8,7.462245002653808e-8,7.462245002653808e-8
6.55e-11,4.7772203088853997e-4,9.601149237629004e-5,2.6927887314322994e-4,6.003564776043528e-4,7.05342549283331e-4,6.819873268493909e-6,7.683740979268984e-8,2.535613859609091e-7,7.777058971659086e-7,2.3450410774931407e-6,13.588547312803836,7.0996518176917816,0.9144581927243215,6.295961833543511,4.325245800521237e-6,1.5071754516456874e-6,5.328284855112535e-7,2.0177731099363117e-7,9.419880315333931e-8,8.093434200048327e-8,8.093434200048327e-8
6.56e-11,5.230933332496177e-4,8.471116792990075e-5,2.685355983753731e-4,5.566673490975431e-4,7.520948472669197e-4,7.561466930845057e-6,8.342136193360555e-8,2.8230954163749555e-7,8.752304993311627e-7,2.627955655769129e-6,13.661493380989496,7.102849658251201,0.993562744955343,6.2949489031864,4.820191586850905e-6,1.6866961669076716e-6,5.933114418661052e-7,2.2185812719335895e-7,1.0259457018527667e-7,8.791927986801315e-8,8.791927986801315e-8
6.57e-11,5.706577977508271e-4,7.763296627226398e-5,2.638762477396317e-4,5.138923083101873e-4,7.951173373849354e-4,8.355938307929395e-6,9.145892130803968e-8,3.159033696026017e-7,9.849164023933141e-7,2.937191480398377e-6,13.741179483897373,7.106403557107072,1.080046690998779,6.293813283894077,5.359400106529381e-6,1.8865977702529637e-6,6.620859668453166e-7,2.448028146742856e-7,1.1192981951269077e-7,9.56564458604014e-8,9.56564458604014e-8
6.58e-11,6.200391379429743e-4,7.452587642547516e-5,2.541571057505673e-4,4.7522818707605605e-4,8.317596950142458e-4,9.202482421558072e-6,1.012150263978296e-7,3.547622392157973e-7,1.1071992835631588e-6,3.2730706088074733e-6,13.827876265694414,7.110341440289912,1.1742486186818704,6.292542994416451,5.94342036975572e-6,2.107823964878632e-6,7.398871107176249e-7,2.710283036868528e-7,1.223747117643733e-7,1.0425477377165363e-7,1.0425477377165363e-7
6.59e-11,6.705805112181191e-4,7.443485608499402e-5,2.3961765178845724e-4,4.429405589866512e-4,8.58751797138475e-4,1.009899949944908e-5,1.12926228810184e-7,3.992439334179219e-7,1.2424170063304684e-6,3.635740969611191e-6,13.921765818069083,7.114690908184361,1.2764387083757371,6.291125937840025,6.572140057599765e-6,2.3511578045476253e-6,8.273965035000158e-7,3.0095711711697227e-7,1.3413018217205335e-7,1.1385384305027751e-7,1.1385384305027751e-7
6.6e-11,7.212382940184815e-4,7.599883796942593e-5,2.215967710324594e-4,4.180061066133372e-4,8.724913465486651e-4,1.1041189249395665e-5,1.2679372554355425e-7,4.4964167096429716e-7,1.3908147065576626e-6,4.025106107823165e-6,14.02288801318208,7.119478583553551,1.3867710136900673,6.289550022531849,7.244442270332597e-6,2.617189818331993e-6,9.252311790242862e-7,3.350082568196528e-7,1.4742412644589253e-7,1.246231675537557e-7,1.246231675537557e-7
6.61e-11,7.704975786553139e-4,7.778641572520559e-5,2.0207746619075825e-4,4.00007217983468e-4,8.696483680754008e-4,1.2021294109754321e-5,1.4297947095307624e-7,5.061836819441369e-7,1.5525443887190524e-6,4.440685079348322e-6,14.131072198834797,7.124729101322343,1.505221403270106,6.287803312786756,7.957704818826832e-6,2.9062629384759225e-6,1.0339329584449941e-6,3.735887585652807e-7,1.6250649775696816e-7,1.3676002537282552e-7,1.3676002537282552e-7
6.62e-11,8.163518150113418e-4,7.85943802411329e-5,1.831736874061354e-4,3.8729138478122907e-4,8.480324700765004e-4,1.30265716998502e-5,1.6160514326251662e-7,5.690345249897377e-7,1.7276531196999676e-6,4.881375020460747e-6,14.245860923953142,7.130463617488763,1.6315175410151777,6.28587423733691,8.707148330577589e-6,3.218381246478198e-6,1.1539562897300973e-6,4.17086001280951e-7,1.796436381132196e-7,1.5048604239773288e-7,1.5048604239773288e-7
6.63e-11,8.563900283893862e-4,7.76536681502808e-5,1.666682056974659e-4,3.7735632323923336e-4,8.074817240961248e-4,1.4037724053174079e-5,1.8275349875091731e-7,6.382968555776264e-7,1.91605205796598e-6,5.3450950678157544e-6,14.366438909467556,7.136697751187173,1.7650737786549473,6.2837518939924895,9.485090318215046e-6,3.55307002037203e-6,1.2856513741704565e-6,4.6586061979220867e-7,1.9911215941948228e-7,1.660427849451801e-7,1.660427849451801e-7
6.64e-11,8.880148571971129e-4,7.471479139414252e-5,1.536840665343223e-4,3.673829786529004e-4,7.50397866692618e-4,1.50276732397747e-5,2.0647145632907803e-7,7.140117512508792e-7,2.117457129733219e-6,5.828308567773848e-6,14.491585581094851,7.143438960892159,1.9049488629033948,6.281426495484463,1.0280225282867548e-5,3.909179221960656e-6,1.4292384013168552e-6,5.202395664398525e-7,2.2119264936042532e-7,1.836866327230896e-7,1.836866327230896e-7
6.65e-11,9.087739011201097e-4,7.001370512109142e-5,1.4453395427667354e-4,3.54811230299124e-4,6.816072510791906e-4,1.596118407041162e-5,2.3277410021471614e-7,7.961550088464983e-7,2.331292129739644e-6,6.325452919912661e-6,14.619669972106637,7.150683491981269,2.049844739031209,6.27889000061148,1.1077105926389522e-5,4.2846326666418106e-6,1.5847680975610702e-6,5.805085004811235e-7,2.461634030361634e-7,2.036831901131715e-7,2.036831901131715e-7
6.66e-11,9.167407652372066e-4,6.414327740101432e-5,1.3875169360194414e-4,3.378407559709714e-4,6.074945928454635e-4,1.6795816080135978e-5,2.6164864863808017e-7,8.846261634782753e-7,2.5565475861153354e-6,6.82835019567676e-6,14.748700700741068,7.15841319565394,2.1981585112362567,6.276136961341009,1.1856020806479516e-5,4.676140529054074e-6,1.7520640301651218e-6,6.469022853926545e-7,2.7429427146654367e-7,2.2630144896844431e-7,2.2630144896844431e-7
6.67e-11,9.108540134260453e-4,5.787086835471979e-5,1.3527547015931222e-4,3.157514172684306e-4,5.346864314862403e-4,1.7484488634595697e-5,2.9305729688126715e-7,9.792265490750966e-7,2.791594970749981e-6,7.325717485416401e-6,14.876431931861612,7.166592664699507,2.348087805646645,6.2731655874014125,1.2593428112837328e-5,5.078911215091519e-6,1.9306436804147283e-6,7.19592010678851e-7,3.058405730992896e-7,2.518078382942332e-7,2.518078382942332e-7
6.68e-11,8.911278384784693e-4,5.1947325883905896e-5,1.3272782855804687e-4,2.8897890242753825e-4,4.6874265523955377e-4,1.7979583269566653e-5,3.269377045169392e-7,1.0796228299086636e-6,3.033966177027074e-6,7.802928531174516e-6,15.000512604723188,7.175167207511685,2.497776369728814,6.2699789855908925,1.3263011630304863e-5,5.486415379566537e-6,2.1196185368143797e-6,7.986667362790846e-7,3.4103683953476796e-7,2.8046018550335144e-7,2.8046018550335144e-7
6.69e-11,8.586846441065513e-4,4.6947697256805966e-5,1.29725797923874e-4,2.5894361315229026e-4,4.1325720726091925e-4,1.823808244111287e-5,3.6319978710825154e-7,1.1852934336649767e-6,3.2801218020572106e-6,8.242180779456587e-6,15.118655620498979,7.184062148019178,2.6454766684379254,6.266586477138982,1.383729541132652e-5,5.8902641927142214e-6,2.3175783279053756e-6,8.841082269607669e-7,3.800899754046849e-7,3.125014742899015e-7,3.125014742899015e-7
6.7e-11,8.156084428624216e-4,4.3171685528932507e-5,1.251565266819949e-4,2.2769271576190693e-4,3.695530315930571e-4,1.822689267538373e-5,4.01717452366424e-7,1.2954575103320098e-6,3.5252462580998783e-6,8.62318278982957e-6,15.228799463694108,7.193183786429937,2.78970272378269,6.263004843696789,1.428962615688984e-5,6.28026081676357e-6,2.522470451259266e-6,9.757574492476715e-7,4.231712299838548e-7,3.481531256516488e-7,3.481531256516488e-7
6.71e-11,7.646588947304564e-4,4.061585668404545e-5,1.1836825961325562e-4,1.9745504700684904e-4,3.369277555859639e-4,1.7927344493302807e-5,4.4231408078593326e-7,1.4089895389666623e-6,3.7631192930810767e-6,8.9243954857582e-6,15.329237364288213,7.202422111068262,2.929349695698637,6.259259314622134,1.4596244333471186e-5,6.644666224975201e-6,2.7314915435324055e-6,1.073272652087535e-6,4.704062431181177e-7,3.876073700113838e-7,3.876073700113838e-7
6.72e-11,7.089084423294498e-4,3.9013486636620554e-5,1.092495129725038e-4,1.7021570321410734e-4,3.132629293973349e-4,1.7337956768762765e-5,4.847409972738298e-7,1.5243272856327272e-6,3.986117723736098e-6,9.12475042593894e-6,15.418696770308458,7.211655069891712,3.0637645784375964,6.255384098223726,1.473813933396558e-5,6.97068979992193e-6,2.9410124790573877e-6,1.1760804573854135e-6,5.218623899244353e-7,4.310181486153409e-7,4.310181486153409e-7
6.73e-11,6.513695325527853e-4,3.792487264746841e-5,9.819517270867695e-5,1.4739556578149908e-4,2.9576872773675195e-4,1.647487339968949e-5,5.286490054086186e-7,1.6393858375049283e-6,4.185394376756761e-6,9.205653799615627e-6,15.496361915749032,7.220753955454059,3.192762037740405,6.251422285881258,1.4702422944930283e-5,7.245177259967613e-6,3.146559359615071e-6,1.2833234193061997e-6,5.775327609754747e-7,4.784899193491865e-7,4.784899193491865e-7
6.74e-11,5.946705552350077e-4,3.685306869281901e-5,8.598093464156901e-5,1.2968332487197403e-4,2.8166881482882675e-4,1.5369836982953893e-5,5.735542977508122e-7,1.7514948535086926e-6,4.351261780008371e-6,9.152995319774675e-6,15.56184223953204,7.229589283433787,3.3165885283819936,6.247425021088979,1.4483044570761537e-5,7.455431416186508e-6,3.3428701619896566e-6,1.3938096836331e-6,6.373164227611478e-7,5.300637883568364e-7,5.300637883568364e-7
6.75e-11,5.408229255285125e-4,3.5358203984740024e-5,7.358247755484517e-5,1.1702722039492612e-4,2.686986073848266e-4,1.406604194344219e-5,6.188016562414257e-7,1.8573786899825683e-6,4.473777505489586e-6,8.958841579452776e-6,15.615097607231526,7.238036484346316,3.4358449889535163,6.243449917441987,1.4080787356394244e-5,7.590073259319094e-6,3.5240393460248243e-6,1.5059722666918212e-6,7.009951290250406e-7,5.857005833713395e-7,5.857005833713395e-7
6.76e-11,4.911012789197098e-4,3.314735574011738e-5,6.198104072902248e-5,1.087603979233667e-4,2.553653671888706e-4,1.2612599199739325e-5,6.63529632448842e-7,1.953198435233606e-6,4.54349094682543e-6,8.622517355533803e-6,15.656336597976276,7.2459807857698335,3.551382883468175,6.239558815122971,1.3502600884893014e-5,7.639838171339256e-6,3.6837516093157107e-6,1.617846589311357e-6,7.682073801246369e-7,6.452608518527392e-7,6.452608518527392e-7
6.77e-11,4.4603725546749746e-4,3.0124838592931863e-5,5.199330286651593e-5,1.0381251919612926e-4,2.4098246042586133e-4,1.1058567493264132e-5,7.066440350939767e-7,2.0346702779163866e-6,4.552274900283705e-6,8.15086425677958e-6,15.685906000683143,7.253320818827473,3.6641898877149104,6.2358150653665545,1.2760421301436256e-5,7.598207494896778e-6,3.8155927770333205e-6,1.7270747996152516e-6,8.384215884392368e-7,7.084823048244183e-7,7.084823048244183e-7
6.78e-11,4.0550845749331006e-4,2.6397586556776025e-5,4.415307299544792e-5,1.00952455498733e-4,2.255333019662316e-4,9.447528006653167e-6,7.468071428653878e-7,2.0972659333401153e-6,4.494137698166164e-6,7.557597791036547e-6,15.704188193276968,7.259970700674184,3.7752802633373546,6.23228060785765,1.1869688310172765e-5,7.461798204802638e-6,3.913412853576764e-6,1.830943815094853e-6,9.109109859759371e-7,7.749558977776858e-7,7.749558977776858e-7
6.79e-11,3.6889134781691713e-4,2.223980437799209e-5,3.865850687727846e-5,9.9011301203885e-5,2.0944002326290246e-4,7.813510094744282e-6,7.824501717579423e-7,2.1364888821035264e-6,4.365899857333355e-6,6.861834617600465e-6,15.711518970075808,7.265860579136877,3.8856015281309952,6.229013142725525,1.0847784229253212e-5,7.230468459883102e-6,3.971706009315438e-6,1.926460885606846e-6,9.84733649134334e-7,8.441024656886656e-7,8.441024656886656e-7
6.8e-11,3.352421811540328e-4,1.802842668747597e-5,3.5384480815520366e-5,9.704845000159938e-5,1.9331019697466198e-4,6.178767690211955e-6,8.118153043759251e-7,2.1482066738316496e-6,4.167627437085747e-6,6.086000703064282e-6,15.70813282959173,7.270935833202527,3.995964383574299,6.226063689876043,9.712596131124219e-6,6.907137528851757e-6,3.985966815183998e-6,2.010466110914391e-6,1.0587214426815612e-6,9.151524977763784e-7,9.151524977763784e-7
6.81e-11,3.0347339344164256e-4,1.4165036897334994e-5,3.394795486182579e-5,9.444175286557447e-5,1.7771835747737512e-4,4.553534230847684e-6,8.330308686823858e-7,2.129006910125339e-6,3.902742698242531e-6,5.2534306960719605e-6,15.694137088703723,7.275155271039497,4.106998102561993,6.223474775734122,8.481348632600466e-6,6.4973574380776024e-6,3.952982604071277e-6,2.0797763176938817e-6,1.1314816450173535e-6,9.8713211620561e-7,9.8713211620561e-7
6.82e-11,2.725020560254756e-4,1.1000466064720552e-5,3.380640031995965e-5,9.09012234034787e-5,1.6305554639979095e-4,2.9375309037870895e-6,8.44219148613834e-7,2.0765353415368466e-6,3.5777770970998755e-6,4.386010616813852e-6,15.669511603692662,7.278488738963312,4.21912966269378,6.221279400951277,7.169787179574473e-6,6.0087040530333205e-6,3.871028541350352e-6,2.1313497949860393e-6,1.2014144073069562e-6,1.058858480188228e-6,1.058858480188228e-6
6.83e-11,2.413587910518797e-4,8.775735811592849e-6,3.436647481302165e-5,8.642051837518683e-5,1.4945689771537262e-4,1.322737928971046e-6,8.436312513839873e-7,1.9897710320354656e-6,3.201784510536029e-6,3.502194202969482e-6,15.634128062177167,7.280914550840375,4.332582409984544,6.219500837849936,5.791725289392128e-6,5.450072736932789e-6,3.7399437920072222e-6,2.1624574508717554e-6,1.2667480011357936e-6,1.1289475698014867e-6,1.1289475698014867e-6
6.84e-11,2.0925672878002464e-4,7.58825848222515e-6,3.508194407124554e-5,8.11891763838518e-5,1.3679922149180607e-4,-3.0319600936860914e-7,8.297981712379742e-7,1.8691971109637491e-6,2.7854843289182114e-6,2.615645495831449e-6,15.58778194635908,7.282417083176135,4.447389074885855,6.218153201199206,4.358916804976312e-6,4.8309666594166964e-6,3.561082120630058e-6,2.170843731834462e-6,1.325592105417666e-6,1.195836563191584e-6,1.195836563191584e-6
6.85e-11,1.7562831234676018e-4,7.38644782777482e-6,3.552533822971713e-5,7.549083907101668e-5,1.2474976162563567e-4,-1.953525692498608e-6,8.016825939868778e-7,1.716836337276996e-6,2.340245219886657e-6,1.7346448057658553e-6,15.530231091027298,7.282984781087481,4.563414261637221,6.217242646905781,2.881183185102395e-6,4.160855559898343e-6,3.3371458821840226e-6,2.1548606301739963e-6,1.37600735625333e-6,1.2578218302491495e-6,1.2578218302491495e-6
6.86e-11,1.401418766188526e-4,7.990321537693814e-6,3.54253622110555e-5,6.960945852737588e-5,1.1284364462403902e-4,-3.6394579089412046e-6,7.588130292250992e-7,1.5361372606777175e-6,1.8770435644011229e-6,8.622665352892901e-7,15.46123671442573,7.282608711627024,4.680382575152377,6.216768992573966,1.3667177251845022e-6,3.4486628830381845e-6,3.0719261686977847e-6,2.1135604234292688e-6,1.416087295381306e-6,1.3131120284764166e-6,1.3131120284764166e-6
6.87e-11,1.027099451662728e-4,9.131292488051756e-6,3.466984093499606e-5,6.375880449075205e-5,1.0056944927039737e-4,-5.367971665648381e-6,7.01381326067364e-7,1.331716702543732e-6,1.4055319401165612e-6,-2.779496715984612e-9,15.380605217645483,7.281281707108305,4.797909758684545,6.216727527638426,-1.775002396004312e-7,2.7024145508066784e-6,2.76998183680815e-6,2.0467371762238314e-6,1.4440470060912777e-6,1.3598940773803668e-6,1.3598940773803668e-6
6.88e-11,6.349792461521434e-5,1.0501798667401914e-5,3.32803956849802e-5,5.8042650842547795e-5,8.744765251688912e-5,-7.140481635710121e-6,6.302869703879457e-7,1.1089843693091738e-6,9.333329413640503e-7,-8.648361897238891e-7,15.28823128339989,7.278998077910804,4.915535113545743,6.217110788243403,-1.7452247276558863e-6,1.9290582130292733e-6,2.436295022650523e-6,1.954912869254055e-6,1.4583114125433276e-6,1.396408130155141e-6,1.396408130155141e-6
6.89e-11,2.293655803605627e-5,1.1804934764142851e-5,3.1369094624115845e-5,5.244573570226048e-5,7.309328055197535e-5,-8.952219996654095e-6,5.471167525026396e-7,8.736922872325492e-7,4.6563644066523764e-7,-1.7297500651125715e-6,15.184144312039317,7.275753847535069,5.032753794493766,6.217910106845139,-3.3304127059291995e-6,1.1344417579892429e-6,2.0759402867159835e-6,1.8392704410870353e-6,1.4575956707655882e-6,1.4210262947548676e-6,1.4210262947548676e-6
6.9e-11,-1.8264604763014647e-5,1.2795624447368917e-5,2.9088655275323663e-5,4.685019728827875e-5,5.726012850393552e-5,-1.0792081501176946e-5,4.540558935329912e-7,6.314625578047738e-7,5.131428137200787e-9,-2.603312346570441e-6,15.068560585769623,7.271547468436588,5.1490473154160785,6.2191167984887565,-4.92663835898112e-6,3.2342673422226583e-7,1.6937993774981136e-6,1.7015420902727903e-6,1.4409704247242008e-6,1.4323289959508784e-6,1.4323289959508784e-6
6.91e-11,-5.911126334181585e-5,1.3307586055174267e-5,2.6586678982201168e-5,4.1069210850193644e-5,3.98682050527939e-5,-1.2642635174939702e-5,3.5373552618621687e-7,3.873498866448732e-7,-4.477445137816919e-7,-3.489872943877811e-6,14.941942443833451,7.266381003309453,5.263909993585214,6.220722903396041,-6.526436335704558e-6,-4.998931680618202e-7,1.2943451201200593e-6,1.5438660260780227e-6,1.4079059369845062e-6,1.4291726699122685e-6,1.4291726699122685e-6
6.92e-11,-9.8339050685965e-5,1.3263690566071879e-5,2.3971577378050465e-5,3.488888784171006e-5,2.101805483639979e-5,-1.448005892021412e-5,2.4903023391479495e-7,1.454900393970993e-7,-8.942959795766677e-7,-4.391241185912068e-6,14.805063021988184,7.260261785489289,5.37686850175292,6.222721458592195,-8.1205651607128e-6,-1.331897395722334e-6,8.815078586848946e-7,1.3686278439092113e-6,1.3582910964763164e-6,1.4107430086395256e-6,1.4107430086395256e-6
6.93e-11,-1.344641877249483e-4,1.267057181244757e-5,2.1294206321257333e-5,2.8110607667980744e-5,9.953585327919391e-7,-1.627388982516326e-5,1.4282676844015052e-7,-9.112712538665354e-8,-1.3368861868526887e-6,-5.305912286718752e-6,14.659070864835014,7.253204584130179,5.48749162071604,6.225106312628756,-9.697208374509229e-6,-2.1690913226787705e-6,4.586279437585117e-7,1.1783035302095817e-6,1.2924258093281662e-6,1.376589186344612e-6,1.376589186344612e-6
6.94e-11,-1.6588381971417075e-4,1.1600940048168474e-5,1.8545612987326537e-5,2.0588075122889893e-5,-1.973275670926075e-5,-1.7986677311439143e-5,3.7789859975270553e-8,-3.2073884703538544e-7,-1.7781755645397998e-6,-6.228595723975272e-6,14.505543559308787,7.245234276139181,5.5953880311656725,6.22787152417978,-1.1241175574401483e-5,-3.0077245010411025e-6,2.8489359069471604e-8,9.753198212509303e-7,1.2109879732126576e-6,1.3266362683149321e-6,1.3266362683149321e-6
6.95e-11,-1.910322687699828e-4,1.0168612089623095e-5,1.56683860742418e-5,1.225575800552691e-5,-4.053104991662297e-5,-1.9573836966699056e-5,-6.384763207901473e-8,-5.427430777909395e-7,-2.2203738271248548e-6,-7.149985278619906e-6,14.346514811610184,7.236388954539616,5.700191679375076,6.231010399112153,-1.2733221673156268e-5,-3.843389172563705e-6,-4.0657644996816836e-7,7.619446186002223e-7,1.1149787795657275e-6,1.2611751115446362e-6,1.2611751115446362e-6
6.96e-11,-2.0858478023713192e-4,8.501700076380281e-6,1.2577253763978584e-5,3.147336188009486e-6,-6.062297084124673e-5,-2.098417233887381e-5,-1.6044539801123498e-7,-7.575009298685288e-7,-2.66457915864446e-6,-8.056708126649177e-6,14.184457241774739,7.226723280236839,5.801536731789348,6.234514227085673,-1.4149656427441395e-5,-4.67061598991309e-6,-8.445310004370889e-7,5.402159921431321e-7,1.0056521705737724e-6,1.1808312569546818e-6,1.1808312569546818e-6
6.97e-11,-2.1767996875890515e-4,6.7188184913729065e-6,9.1838840994531e-6,-6.595973335992815e-6,-7.913572589345116e-5,-2.216159060728031e-5,-2.510482087447329e-7,-9.660386909590174e-7,-3.1102535935892747e-6,-8.93142114160081e-6,14.022206033099708,7.216311726504015,5.8990269247275515,6.238370785502289,-1.54624463726505e-5,-5.482492425456452e-6,-1.2834293872049376e-6,3.119136645445597e-7,8.844356641567147e-7,1.0865163211189066e-6,1.0865163211189066e-6
6.98e-11,-2.181123806153433e-4,4.911855986451707e-6,5.421150572843427e-6,-1.6726908705535842e-5,-9.516683630204854e-5,-2.3048420980234546e-5,-3.3539973956124255e-7,-1.1696888463944414e-6,-3.554858942429704e-6,-9.753076008829576e-6,13.862817950877764,7.2052512089944525,5.992206493901479,6.24256269311911,-1.6639993503490913e-5,-6.270343016731187e-6,-1.72119739725347e-6,7.857241237752212e-8,7.528503214145129e-7,9.793669897855895e-7,9.793669897855895e-7
6.99e-11,-2.1043789587874278e-4,3.1371699983778123e-6,1.26311936498428e-6,-2.6903274408546585e-5,-1.0787096260591948e-4,-2.3590422519941312e-5,-4.1387684731167784e-7,-1.3697120779355556e-6,-3.993658529577441e-6,-1.0497431845826214e-5,13.709375178559196,7.193662492181658,6.080541017730299,6.247065722257811,-1.7648692088730104e-5,-7.023525514481651e-6,-2.1554017367379797e-6,-1.5846697382488565e-7,6.124373541582488e-7,8.60677728985906e-7,8.60677728985906e-7
7.0e-11,-1.9594672186237484e-4,1.4153488397867992e-6,-3.2616724650162364e-6,-3.670869702395751e-5,-1.1655911807123411e-4,-2.3743082225472727e-5,-4.873530525963324e-7,-1.5669392346719186e-6,-4.419680241469886e-6,-1.1137930689442477e-5,13.564759735227355,7.1816897729847025,6.163415768953018,6.2518472161589465,-1.845521938097099e-5,-7.729407029268927e-6,-2.5830310435246612e-6,-3.979763941079269e-7,4.6469784785528103e-7,7.318336777942496e-7,7.318336777942496e-7
7.01e-11,-1.7649259194135668e-4,-2.617662659850912e-7,-8.064772085631148e-6,-4.568291416562843e-5,-1.2079550454938121e-4,-2.3478282220205912e-5,2.908253235734554e-7,-1.7510371195645304e-6,-4.823708081746568e-6,-1.1647043217846831e-5,13.431435684359997,7.169498002216808,6.240156327239618,6.25686479874172,-1.9029337990798825e-5,-8.373582551725857e-6,-3.000307414668667e-6,-6.387379450782469e-7,3.110504788871708e-7,5.9424987202504e-7,5.9424987202504e-7
7.02e-11,-1.5421105310741795e-4,-1.9191119959762097e-6,-1.3000241193622863e-5,-5.33606534256877e-5,-1.2047284028297872e-4,-2.2790042262198495e-5,4.151114213544913e-6,-1.8557450812094128e-6,-5.193546037904603e-6,-1.1998116242954643e-5,13.311277585855079,7.157267810966693,6.310071697459659,6.262065594065997,-1.9346830485830466e-5,-8.940379582618432e-6,-3.4025506977317937e-6,-8.794304859890497e-7,1.528101475714206e-7,4.493220485067423e-7,4.493220485067423e-7
7.03e-11,-1.311951219099678e-4,-3.5842811979833858e-6,-1.7874228054937282e-5,-5.931659910369586e-5,-1.158476780761844e-4,-2.1697990178629966e-5,1.3249604486567872e-5,-1.6879779044096847e-6,-5.510802364705518e-6,-1.216758928684541e-5,13.205473385698076,7.145188307020788,6.372515066501208,6.267386176060728,-1.939210644763147e-5,-9.41365616390571e-6,-3.7841194905587873e-6,-1.11851610268765e-6,-8.811653343093523e-9,2.9839292794971075e-7,2.9839292794971075e-7
7.04e-11,-1.0920729297883275e-4,-5.2740226347700135e-6,-2.246044397187171e-5,-6.321199754743176e-5,-1.0752372334998614e-4,-2.0247546513339735e-5,2.857677662385332e-5,-8.882314918643383e-7,-5.74349696377624e-6,-1.213720224266707e-5,13.114511897014818,7.133448401407044,6.426952998848988,6.272753432826083,-1.9160051999290286e-5,-9.77785026668196e-6,-4.138451940792718e-6,-1.3541375607780757e-6,-1.7268597190817876e-7,1.4273623171957202e-7,1.4273623171957202e-7
7.05e-11,-8.948985158827686e-5,-6.983705525178558e-6,-2.6519971429237948e-5,-6.483675552050891e-5,-9.638215884300731e-5,-1.8506452219629817e-5,5.01237028179758e-5,1.0378915102102661e-6,-5.83502239724705e-6,-1.1895570691422959e-5,13.038245949983686,7.122227614796021,6.473031535505513,6.278086450561726,-1.865682551899916e-5,-1.0019186444206279e-5,-4.458224421830648e-6,-1.5840378473587972e-6,-3.377281376117841e-7,-1.6441082872249384e-8,-1.6441082872249384e-8
7.06e-11,-7.270075747315433e-5,-8.681382958432237e-6,-2.982355942860172e-5,-6.414016610331144e-5,-8.347017331680845e-5,-1.6558022178197622e-5,7.714134330365082e-5,4.631993992019291e-6,-5.693101144106506e-6,-1.1438413238473425e-5,12.97600845725929,7.111687424682226,6.510627936958508,6.283299409222229,-1.7899498380978562e-5,-1.0126903600746913e-5,-4.735636125178176e-6,-1.8055125495807387e-6,-5.028467990674017e-7,-1.7797963705918681e-7,-1.7797963705918681e-7
7.07e-11,-5.896571220395833e-5,-1.0307241093479212e-5,-3.217430398379885e-5,-6.124418400434277e-5,-6.986842704197183e-5,-1.4492143496426567e-5,1.0844510982540003e-4,1.0375683375718746e-5,-5.183962536012834e-6,-1.0766910109359756e-5,12.92675320960405,7.101964127148776,6.539879526476747,6.288305356159316,-1.691463762572625e-5,-1.0094346923766414e-5,-4.962812944056996e-6,-2.0154048183350305e-6,-6.668861873980238e-7,-3.4073437952859717e-7,-3.4073437952859717e-7
7.08e-11,-4.801097504726664e-5,-1.1778363469578569e-5,-3.342840128103309e-5,-5.6435563801492916e-5,-5.656223081745052e-5,-1.2395390860399206e-5,1.4271094605845564e-4,1.8596490691048442e-5,-4.13603063692564e-6,-9.884159290011366e-6,12.889194698512023,7.093163936402516,6.561185417705492,6.293020611335115,-1.5736078713128686e-5,-9.919773723141396e-6,-5.132306543613304e-6,-2.2101506443205526e-6,-8.285683831265204e-7,-5.035315418220672e-7,-5.035315418220672e-7
7.09e-11,-3.933117195962807e-5,-1.2997974235057733e-5,-3.351160020764515e-5,-5.013674664484465e-5,-4.433893860147995e-5,-1.0341654498645777e-5,1.7872246516848148e-4,2.9409901978390902e-5,-2.3546343025930196e-6,-8.790327958190736e-6,12.861928797682554,7.085360701744553,6.575181710456594,6.297369480705369,-1.440221597955223e-5,-9.606756543658697e-6,-5.237647183247117e-6,-2.38587882388133e-6,-9.86442775191008e-7,-6.65121156756746e-7,-6.65121156756746e-7
7.1e-11,-3.235008924674334e-5,-1.3867725499893781e-5,-3.24291952995736e-5,-4.2859298134843525e-5,-3.372667805779092e-5,-8.384433983636738e-6,2.1554549151803006e-4,4.270809425322338e-5,3.541502933291931e-7,-7.477642340423015e-6,12.843525275584733,7.078596264113734,6.582694931876364,6.3012889246702875,-1.295314787209169e-5,-9.16412058192711e-6,-5.273895140494679e-6,-2.53856522786946e-6,-1.1388498106409768e-6,-8.241312112204447e-7,-8.241312112204447e-7
7.11e-11,-2.6545004982803833e-5,-1.4301212325859774e-5,-3.026797687663541e-5,-3.514698086830799e-5,-2.497960472387857e-5,-6.5515692323427505e-6,2.517755145212426e-4,5.8183439858794456e-5,4.155154887389691e-6,-5.926608997538149e-6,12.832591135525794,7.072883166550383,6.584681331984475,6.304732843884752,-1.1427973140283654e-5,-8.60541530068638e-6,-5.238128606621971e-6,-2.6642350618247334e-6,-1.2839054707998202e-6,-9.790297830204262e-7,-9.790297830204262e-7
7.12e-11,-2.15207182934708e-5,-1.4236762742068365e-5,-2.718948722946235e-5,-2.7517374700635094e-5,-1.810518157637311e-5,-4.842785551185891e-6,2.850163860749122e-4,7.535204697273143e-5,9.156796289974548e-6,-4.104714040692149e-6,12.82780921305285,7.068209211401251,6.582160785583723,6.307675691802557,-9.862467951011612e-6,-7.947980510160178e-6,-5.12980768230774e-6,-2.759200345530465e-6,-1.4195116134657792e-6,-1.1281012866653754e-6,-1.1281012866653754e-6
7.13e-11,-1.7033599112205922e-5,-1.3647667829426406e-5,-2.341510362413825e-5,-2.0410929431496738e-5,-1.2921783337488391e-5,-3.230106327844299e-6,3.1327687298021093e-4,9.356823967605833e-5,1.5389135934627576e-5,-1.9683525414688854e-6,12.827958988637908,7.064543231143156,6.576153578057338,6.31011518387637,-8.287302752117366e-6,-7.21171534616696e-6,-4.9509649748630375e-6,-2.8203137721561153e-6,-1.5433953730286038e-6,-1.2694421692981019e-6,-1.2694421692981019e-6
7.14e-11,-1.2976064931466522e-5,-1.2548373685402411e-5,-1.920467268973673e-5,-1.4154540552666632e-5,-9.131372189457672e-6,-1.6609620238123298e-6,3.359503401593212e-4,1.1206852069170642e-4,2.2790017886817563e-5,5.319388849589535e-7,12.831926670615278,7.061841399418487,6.567626625509352,6.31207393150779,-6.72689293801438e-6,-6.417688455354114e-6,-4.706191941902265e-6,-2.8452154983075848e-6,-1.653178269476695e-6,-1.400980030079921e-6,-1.400980030079921e-6
7.15e-11,-9.336979680678197e-6,-1.0995711710945927e-5,-1.4831411122097113e-5,-8.943698602229263e-6,-6.392151001104386e-6,-6.367916031554396e-8,3.535206803461692e-4,1.3006817820493857e-4,3.120144083649231e-5,3.4435609091458116e-6,12.83871012162776,7.0600534354831135,6.55745322626243,6.313599876322115,-5.1989217353592445e-6,-5.586737350773988e-6,-4.402413775167178e-6,-2.8325472527873784e-6,-1.7464727022206915e-6,-1.5205182123874296e-6,-1.5205182123874296e-6
7.16e-11,-6.1539404067233025e-6,-9.084927060509619e-6,-1.0556350224768435e-5,-4.8437383094200596e-6,-4.379181574405449e-6,1.645072703838615e-6,3.671897944695966e-4,1.4688466577231706e-4,4.037833310864271e-5,6.802438486555192e-6,12.847422043448654,7.059128129800371,6.54638781937874,6.314765437978169,-3.7145246431845535e-6,-4.738195896151411e-6,-4.048470678188194e-6,-2.782109118330632e-6,-1.8210003607534824e-6,-1.6258055400272926e-6,-1.6258055400272926e-6
7.17e-11,-3.4704581028781084e-6,-6.940984846603457e-6,-6.605612757546048e-6,-1.8074853856113707e-6,-2.825708701387987e-6,3.551405827288119e-6,3.7850240640994364e-4,1.6204798285204496e-4,5.0010815514812436e-5,1.0623725723720618e-5,12.857292740065793,7.0590177268597,6.535054919225407,6.315665324986482,-2.2790778138582542e-6,-3.888865111276273e-6,-3.654546153048145e-6,-2.6949386499956806e-6,-1.8747241236503404e-6,-1.71462822089714e-6,-1.71462822089714e-6
7.18e-11,-1.3061940528320556e-6,-4.706285634556145e-6,-3.1532686282022034e-6,2.957249951811726e-7,-1.54303713292385e-6,5.734576543475015e-6,3.890332346939873e-4,1.753702852358949e-4,5.9758505702443286e-5,1.4894415039382882e-5,12.867672223542513,7.05968083552347,6.52394973453564,6.316413005396548,-8.934846635041996e-7,-3.052308860888163e-6,-3.2315002118831427e-6,-2.5732993103408234e-6,-1.9059826359613388e-6,-1.78491828446062e-6,-1.78491828446062e-6
7.19e-11,3.5680522643533377e-7,-2.5264070700059937e-6,-3.115394715518372e-7,1.6457789313677276e-6,-4.2117923320261636e-7,8.257413143009328e-6,4.001717897586728e-4,1.8696276649173043e-4,6.929246016274695e-5,1.956950255362452e-5,12.878030609164428,7.06108369374403,6.513447111359783,6.317135904622294,4.441940759413422e-7,-2.2385172935658428e-6,-2.790175129417912e-6,-2.4205746731006526e-6,-1.9136153307207553e-6,-1.8348705640127908e-6,-1.8348705640127908e-6
7.2e-11,1.5733304093191316e-6,-5.357322324232876e-7,1.8710851237267326e-6,2.4382326547360897e-6,5.845631469703629e-7,1.1157794682724416e-5,4.130109223156903e-4,1.9720302974020562e-4,7.833818547929258e-5,2.4572880979134727e-5,12.887955630997306,7.0631997901406764,6.503815328751063,6.317969497550176,1.7369667750003699e-6,-1.453941181252118e-6,-2.3407425641746456e-6,-2.2410752401575964e-6,-1.8970654865465778e-6,-1.863058501861141e-6,-1.863058501861141e-6
7.21e-11,2.424013084755951e-6,1.1552083212739143e-6,3.4044583775335993e-6,2.856284610948597e-6,1.474644881623545e-6,1.4442259078093688e-5,4.283232637749536e-4,2.0666715070055195e-4,8.67125618095366e-5,2.9803356163065907e-5,12.897146508159139,7.066008032181022,6.495231754974122,6.319050588344348,2.987225592828132e-6,-7.018627112664654e-7,-1.8921539304440774e-6,-2.039774620728772e-6,-1.856450139723549e-6,-1.86853822637071e-6,-1.86853822637071e-6
7.22e-11,2.9995675996610045e-6,2.4691539872885876e-6,4.345733494952094e-6,3.0512907008382764e-6,2.227771118929566e-6,1.8082780420045103e-5,4.465975543999084e-4,2.160457448667186e-4,9.434868836115138e-5,3.514525963312748e-5,12.905404051893514,7.0694898344348545,6.487798198198276,6.320510209465873,4.195388674997474e-6,1.6964737665779737e-8,-1.451742134700113e-6,-1.8219998811547927e-6,-1.7925882625732808e-6,-1.8509306162817918e-6,-1.8509306162817918e-6
7.23e-11,3.385344321986857e-6,3.3672752754947517e-6,4.784897197909381e-6,3.132872556530923e-6,2.820035395164733e-6,2.201753356172974e-5,4.6810377995554946e-4,2.2606280615638928e-4,1.0130519957407877e-4,4.0482262456672365e-5,12.91261757993885,7.073625657512219,6.481554709037016,6.32246669655711,5.359082867047236e-6,7.035015694762458e-7,-1.0250042088662756e-6,-1.5931060001564027e-6,-1.7069823544134006e-6,-1.8104724931664114e-6,-1.8104724931664114e-6
7.24e-11,3.6498545108313543e-6,3.8496960053897855e-6,4.829287924420572e-6,3.1679015512796572e-6,3.2378617027024297e-6,2.615604573039273e-5,4.929593255327142e-4,2.3741142876940912e-4,1.0775977093052425e-4,4.5712390611505054e-5,12.918749715671437,7.078391631416663,6.476491408162102,6.325019577739755,6.473016725320781e-6,1.3595427679476758e-6,-6.155733230948823e-7,-1.3581658934031447e-6,-1.6017530703195848e-6,-1.7480305808464436e-6,-1.7480305808464436e-6
7.25e-11,3.83906584210585e-6,3.951643880153999e-6,4.5892796009295636e-6,3.186352001623533e-6,3.4839283660197464e-6,3.0388560306393572e-5,5.211748590235327e-4,2.507138522544316e-4,1.13989510006169e-4,5.076204250880866e-5,12.923820398820661,7.083756920893481,6.472558492304146,6.328244926193954,7.5295986493998965e-6,1.9868918645132055e-6,-2.2536752909549023e-7,-1.1217052405792803e-6,-1.479531219271234e-6,-1.6650752064260298e-6,-1.6650752064260298e-6
7.26e-11,3.97648526701842e-6,3.7360625259731346e-6,4.166775325596783e-6,3.191339163496694e-6,3.576911272063071e-6,3.459879814294998e-5,5.52665809904481e-4,2.6650651588529354e-4,1.2034304734372701e-4,5.559705642391229e-5,12.927891410372162,7.089682419599563,6.469674871991453,6.332192745310059,8.52024220800202e-6,2.58669892660528e-6,1.4511641429479106e-7,-8.875056947423481e-7,-1.3433158303312165e-6,-1.5636145337761082e-6,-1.5636145337761082e-6
7.27e-11,4.067715185440611e-6,3.2839194476536726e-6,3.6474473055603093e-6,3.1705865928463704e-6,3.546940665066464e-6,3.8678720780148354e-5,5.872216759903419e-4,2.852453154156263e-4,1.2721004612042757e-4,6.0229499878942766e-5,12.931052469789696,7.096121195443879,6.467735941763158,6.336886784382556,9.437190249904453e-6,3.159053517300793e-6,4.964107515200549e-7,-6.584917396862381e-7,-1.1963104753584735e-6,-1.4460939814036028e-6,-1.4460939814036028e-6
7.28e-11,4.107468416442421e-6,2.6836344398957493e-6,3.096926641297893e-6,3.106989013572132e-6,3.4290559189284547e-6,4.254350437077768e-5,6.24430934804973e-4,3.073226531350105e-4,1.349935181415592e-4,6.471969885941107e-5,12.93340958787977,7.103020870980465,6.466620852705839,6.342326937118348,1.0275602804620494e-5,3.7028913795923927e-6,8.29642058764798e-7,-4.3670655015784467e-7,-1.0417522143903498e-6,-1.3152689267919265e-6,-1.3152689267919265e-6
7.29e-11,4.08695269836991e-6,2.021022877148642e-6,2.560516341118839e-6,2.986670164532478e-6,3.2567542349179483e-6,4.61448199398031e-5,6.635655242236328e-4,3.33086190297762e-4,1.4408901292236215e-4,6.917389662748937e-5,12.935075951470608,7.110327846717298,6.466199440840473,6.348494089795555,1.1035608991508306e-5,4.216232320437808e-6,1.1461132673384495e-6,-2.233719198184014e-7,-8.827481217042059e-7,-1.1740614232940668e-6,-1.1740614232940668e-6
7.3e-11,3.9999465051762625e-6,1.37092459222709e-6,2.0655613471184985e-6,2.803779831552298e-6,3.0571470407317567e-6,4.9480725749147364e-5,7.034384940385225e-4,3.628491185731471e-4,1.5487283313156194e-4,7.373864614369586e-5,12.936165259432094,7.117993008125325,6.466338749150484,6.35535700626352,1.1724029944525338e-5,4.696721631579377e-6,1.4469576324697294e-6,-1.90178733593975e-8,-7.221332796127647e-7,-1.0254131342398342e-6,-1.0254131342398342e-6
7.31e-11,3.846573677441757e-6,7.913256905573472e-7,1.6253998960785631e-6,2.562052191394052e-6,2.8484826689492594e-6,5.260098419556544e-5,7.414169062681663e-4,3.9687241981631907e-4,1.676992219995866e-4,7.859346516457075e-5,12.936787177082078,7.125978346020715,6.466908927769833,6.362880610263376,1.2355537377243569e-5,5.1424049375198e-6,1.7329095993480964e-6,1.7633994157331965e-7,-5.623615206938811e-7,-8.721468406052298e-7,-8.721468406052298e-7
7.32e-11,3.6345257750106312e-6,3.2034717688798827e-7,1.2438332898043618e-6,2.2737317810694553e-6,2.640067875456512e-6,5.5607328805178666e-5,7.727372297012154e-4,4.3528686504282015e-4,1.8290393979814604e-4,8.394335441306836e-5,12.937044447788368,7.134263802440203,6.4677882361508585,6.371034890598104,1.2953109766791727e-5,5.5526333597228905e-6,2.004221847170941e-6,3.630017414187471e-7,-4.0543637070454466e-7,-7.168476826428229e-7,-7.168476826428229e-7
7.33e-11,3.378100753519171e-6,-2.3957000598540037e-8,9.19240219310718e-7,1.9568015414248417e-6,2.434070294901153e-6,5.8648992168279905e-5,7.919251132746601e-4,4.779530694098583e-4,2.008090941198316e-4,9.001249254606239e-5,12.937031186916483,7.142853650238678,6.468866902543702,6.379803633717647,1.3547766204679924e-5,5.92897795252641e-6,2.2607385656562123e-6,5.413921124254244e-7,-2.5288505176523966e-7,-5.617728940796506e-7,-5.617728940796506e-7
7.34e-11,3.095817036196228e-6,-2.4141562088163254e-7,6.477582275969089e-7,1.6315196517554602e-6,2.2283827309654324e-6,6.191451199819463e-5,7.942383419626722e-4,5.243110606566614e-4,2.2172297056842531e-4,9.7039835333579e-5,12.936831953983804,7.1517818226353835,6.470049696732258,6.389192282050315,1.4177673694660764e-5,6.276032772164326e-6,2.5021146208652897e-6,7.119017574465256e-7,-1.0577359328014535e-7,-4.087954654568674e-7,-4.087954654568674e-7
7.35e-11,2.8074920815955194e-6,-3.458474522604562e-7,4.252833975776598e-7,1.31713699507491e-6,2.01968153404888e-6,6.562132306893356e-5,7.762911227781915e-4,5.732665876348112e-4,2.4593018659563505e-4,1.0527660466237937e-4,12.936521314563157,7.16111580528011,6.471257206690703,6.399234403672349,1.4886814627556732e-5,6.6020047994229005e-6,2.72815137260497e-6,8.747836628083751e-7,3.52433684992924e-8,-2.59383324230291e-7,-2.59383324230291e-7
7.36e-11,2.531577596822454e-6,-3.602591715926524e-7,2.4833333743085706e-7,1.029401847885263e-6,1.8059643957845883e-6,7.00048253282487e-5,7.368176542621586e-4,6.231228152680396e-4,2.7367081009269177e-4,1.1498497650981823e-4,12.936163726100625,7.170958947535845,6.472425942629723,6.409996500651999,1.572345033898612e-5,6.919023018944406e-6,2.9392051032865162e-6,1.0301173393674766e-6,1.6984812472969157e-7,-1.1461169589237786e-7,-1.1461169589237786e-7
7.37e-11,2.283294908445596e-6,-3.1192170609290707e-7,1.1403102234001767e-7,7.791461581693148e-7,1.5881263939186405e-6,7.530846889043313e-5,6.772720096388128e-4,6.715550085730385e-4,3.0510996864130505e-4,1.2643687884225652e-4,12.935813682411618,7.181451292710518,6.473507494225069,6.42158113124375,1.673861664734587e-5,7.243142210579409e-6,3.1366153961131087e-6,1.1778457357812155e-6,2.979731157230665e-7,2.47972305551249e-8,2.47972305551249e-8
7.38e-11,2.0738043637764766e-6,-2.2799046177969742e-7,1.9575873863484304e-8,5.719606926625402e-7,1.3704396816951437e-6,8.177596696640777e-5,6.019045128157387e-4,7.15635281268494e-4,3.4030077222404906e-4,1.3991179124234608e-4,12.935516114186656,7.192769222740538,6.474467022359218,6.434128528211787,1.7984842212020233e-5,7.594061712329508e-6,3.3230995716460158e-6,1.3178799837304459e-6,4.1971500081091697e-7,1.5841596163987164e-7,1.5841596163987164e-7
7.39e-11,1.910354598213733e-6,-1.3213730527827654e-7,-3.8424225474606936e-8,4.0875378607603394e-7,1.1600682559409999e-6,8.964615278624351e-5,5.171241989204175e-4,7.51929220242719e-4,3.7914326174977276e-4,1.556927497986776e-4,12.935307064459684,7.205124328301242,6.475281372388041,6.4478170272913635,1.9515204797213234e-5,7.994617756828097e-6,3.5030655453308475e-6,1.450258521725105e-6,5.352619542164401e-7,2.860449679893944e-7,2.860449679893944e-7
7.4e-11,1.797149474929138e-6,-4.243140060909177e-8,-6.445911634524607e-8,2.868727765473321e-7,9.659272320763181e-7,9.915038133378987e-5,4.30263466861057e-4,7.767061373564124e-4,4.2134137601105046e-4,1.7406024994419828e-4,12.935214646117815,7.21876193750809,6.475937059755065,6.462862660942393,2.138275430207421e-5,8.4701336740471e-6,3.6828081145881023e-6,1.5753404630302487e-6,6.448443213091233e-7,4.0764823589874937e-7,4.0764823589874937e-7
7.41e-11,1.7365696565818473e-6,2.9517213956613322e-8,-6.428022279400873e-8,2.014459399675513e-7,7.972683903633763e-7,1.1051187739114306e-4,3.489643253620442e-4,7.863280427318872e-4,4.6635975671889865e-4,1.9528422844157557e-4,12.935260256659715,7.233959673765201,6.476428315657843,6.4795182291602185,2.3640255083619253e-5,9.047721792527096e-6,3.870570619682921e-6,1.694009174491123e-6,7.487153724745898e-7,5.233008802959922e-7,5.233008802959922e-7
7.42e-11,1.7303894681830018e-6,7.832026896913634e-8,-4.467414606845796e-8,1.466550534718056e-7,6.623493714137905e-7,1.239461423721968e-4,2.804633230811441e-4,7.778739274432785e-4,5.133837558260259e-4,2.1961466894079328e-4,12.935459988498518,7.251026291819637,6.476755307633211,6.498072054840059,2.63401491035217e-5,9.755624150971372e-6,4.07647239797245e-6,1.807861382744015e-6,8.471647877537744e-7,6.331565602232683e-7,6.331565602232683e-7
7.43e-11,1.7807130589725822e-6,1.0377078699539724e-7,-1.2912463158196023e-8,1.1674430624707927e-7,5.674501023084778e-7,1.3966149007524242e-4,2.29394444188759e-4,7.499411891561123e-4,5.61289028417301e-4,2.472715787638552e-4,12.935826143783833,7.2703008962500455,6.476922582725496,6.518846499911126,2.9534623495009273e-5,1.0622659242817416e-5,4.312319566347538e-6,1.9193597292503505e-6,9.405632232113818e-7,7.374395383269923e-7,7.374395383269923e-7
7.44e-11,1.8904803155658555e-6,1.093434068893414e-7,2.3979990817155925e-8,1.0667885622914913e-7,5.163724074070246e-7,1.5785896578051145e-4,1.9657674376652069e-4,7.033827091357825e-4,6.086289185739723e-4,2.784351323178339e-4,12.936368748930217,7.292152514830282,6.476937730038028,6.542196195699677,3.32756810040261e-5,1.1677814369014134e-5,4.591329896825669e-6,2.031932097874387e-6,1.0294323914595752e-6,8.364628459303868e-7,8.364628459303868e-7
7.45e-11,2.06352495357521e-6,1.0056930834395768e-7,5.996722758503462e-8,1.1246036159502634e-7,5.10431695899633e-7,1.787312488099979e-4,1.796210821864227e-4,6.416512298816699e-4,6.536460698028813e-4,3.132365936351017e-4,12.937096968296679,7.316979909836044,6.476810229821019,6.568505856327291,3.7615152208563886e-5,1.2949994191293377e-5,4.927810188964011e-6,2.1500083858117273e-6,1.1145320167849816e-6,9.306705892071434e-7,9.306705892071434e-7
7.46e-11,2.3042745183422545e-6,8.356037851074583e-8,9.05985594046525e-8,1.3117136206799675e-7,5.488493748323804e-7,2.0246054415907827e-4,1.740127231557271e-4,5.70511088031666e-4,6.943114472308132e-4,3.517500131669698e-4,12.938020336478964,7.345211479568565,6.47655044719443,6.598187514844024,4.2604640964236454e-5,1.4467911766510349e-5,5.336825973323435e-6,2.2789935700963833e-6,1.1969531596839625e-6,1.020699388818075e-6,1.020699388818075e-6
7.47e-11,2.617246626915434e-6,6.38685882391475e-8,1.1335086444364497e-7,1.6085003352481524e-7,6.293957285428206e-7,2.2921580018108177e-4,1.7439036646725912e-4,4.970993360984587e-4,7.283953618995908e-4,3.9398345469022225e-4,12.939149758930283,7.377305127979479,6.476168735430163,6.631677048234728,4.8295439284233674e-5,1.6260092981578332e-5,5.833899121768716e-6,2.425183750103394e-6,1.2782069360280758e-6,1.1074516524332526e-6,1.1074516524332526e-6
7.48e-11,3.0065128353430416e-6,4.5768790444470914e-8,1.276720232985059e-7,2.0029515971325082e-7,7.49117937969066e-7,2.59149691927161e-4,1.757454644683114e-4,4.2857707726081767e-4,7.535850394012502e-4,4.398667281886128e-4,12.940498264255591,7.413748037950321,6.475674629573479,6.669429917751245,5.47384599330984e-5,1.8354960407438443e-5,6.434760462777603e-6,2.59563824968019e-6,1.3602985800916456e-6,1.192172094683896e-6,1.192172094683896e-6
7.49e-11,3.475277223548669e-6,3.1964056896447995e-8,1.3474481717985093e-7,2.488776312775256e-7,9.050094880888397e-7,2.9239554223415974e-4,1.7432616561567695e-4,3.707701609463708e-4,7.676764812943555e-4,4.892307280862457e-4,12.942081522058665,7.455056326685849,6.475076129034513,6.711916101050335,6.19841897320006e-5,2.078096626416907e-5,7.155173843146007e-6,2.7980250541340753e-6,1.4457789299875505e-6,1.276518758826177e-6,1.276518758826177e-6
7.5e-11,4.025664365314664e-6,2.3644821469386084e-8,1.3704124605098358e-7,3.064011807705972e-7,1.0945223172000237e-6,3.290636377241942e-4,1.6812053448387693e-4,3.271767618389431e-4,7.688683858451132e-4,5.417720667602118e-4,12.943918162777123,7.501774526607682,6.474379081954567,6.759614171364001,7.008254786349431e-5,2.3566751159802664e-5,8.010837346418799e-6,3.040458449104128e-6,1.5377684084821264e-6,1.3626207229896414e-6,1.3626207229896414e-6
7.51e-11,4.658746424704729e-6,2.0792852996379383e-8,1.3776651475606955e-7,3.7302227938150893e-7,1.3158767883898417e-6,3.6923525676480656e-4,1.5689565289604362e-4,2.9855982411940455e-4,7.561537438557443e-4,5.969960179886203e-4,12.946029947745348,7.554474654903954,6.473586691248152,6.813004321003028,7.908233993614057e-5,2.6741307663209813e-5,9.01735820938839e-6,3.331346765639874e-6,1.639951995369358e-6,1.4531165145640817e-6,1.4531165145640817e-6
7.52e-11,5.3747757886412035e-6,2.2608773661162583e-8,1.4029757241162642e-7,4.4921491841250233e-7,1.5681737001582022e-6,4.1295127185579314e-4,1.4186255534224515e-4,2.8314692870687943e-4,7.297377078722737e-4,6.541308022310971e-4,12.948441838015817,7.613754252240707,6.472699161346407,6.872559776783939,8.902974217174746e-5,3.0334116659370452e-5,1.019029108698247e-5,3.679265045823332e-6,1.756547075090029e-6,1.5511697228303266e-6,1.5511697228303266e-6
7.53e-11,6.173537851225752e-6,2.7952998665604255e-8,1.4770598764565652e-7,5.357540239579097e-7,1.8513478778266528e-6,4.60190584808913e-4,1.2510289077282744e-4,2.773089356068e-4,6.913379678040562e-4,7.120076344247616e-4,12.951181999958521,7.680232148657299,6.471713497102906,6.938735480396726,9.996495100719465e-5,3.437519165097293e-5,1.154522422989457e-5,4.092862905720368e-6,1.892248970647598e-6,1.6604610428457215e-6,1.6604610428457215e-6
7.54e-11,7.054703085736525e-6,3.5717127924882044e-8,1.6242562521411676e-7,6.336912111379978e-7,2.1660200665867497e-6,5.108321690239869e-4,1.0892013531040544e-4,2.765090177016381e-4,6.442000808027876e-4,7.689070663916619e-4,12.954281765810011,7.754539845454021,6.470623454836363,7.011952109713991,1.1191582925394881e-4,3.889490613058031e-5,1.309789318073267e-5,4.580812636553644e-6,2.0521611140373188e-6,1.785158642644416e-6,1.785158642644416e-6
7.55e-11,8.018038630999836e-6,4.507745021269266e-8,1.8609020014117665e-7,7.443052538816934e-7,2.5133031026273356e-6,5.645937690483095e-4,9.526558186053129e-5,2.762961315451325e-4,5.92724929840897e-4,8.223901128243593e-4,12.95777553972865,7.83730534409958,6.469419633501919,7.092572573110388,1.2488717166428553e-4,4.3923391106219086e-5,1.486429414578313e-5,5.151797269344419e-6,2.2417179570337347e-6,1.9298709998008606e-6,1.9298709998008606e-6
7.56e-11,9.063335380124513e-6,5.5616477452493824e-8,2.1953214839977432e-7,8.690223239984219e-7,2.8946032814082895e-6,6.209417997080706e-4,8.53468384384682e-5,2.731426810828641e-4,5.417434489584398e-4,8.691701178743715e-4,12.961700605958338,7.929125219517403,6.468089684822406,7.18086725749519,1.3884434363584938e-4,4.948918243407336e-5,1.6860756274348035e-5,5.814533246217152e-6,2.4666088340772637e-6,2.099587958102716e-6,2.099587958102716e-6
7.57e-11,1.018991692961169e-5,6.732636925972467e-8,2.6290837984951334e-7,1.0093130011897592e-6,3.311433987968213e-6,6.789731546096879e-4,7.946911720627972e-5,2.649811705168957e-4,4.956150923000274e-4,9.05135715354476e-4,12.96609675723003,8.030520233237139,6.466618617500894,7.27696409129834,1.536909443339075e-4,5.561669751373264e-5,1.9103911293451592e-5,6.5778173963588565e-6,2.732710106056276e-6,2.2996165628883378e-6,2.2996165628883378e-6
7.58e-11,1.1395628073402518e-5,8.052631908081827e-8,3.159037244842119e-7,1.1665806374632336e-6,3.7652321322578932e-6,7.372829875810939e-4,7.710208621376369e-5,2.5136960794163886e-4,4.5739711499860755e-4,9.256775646772495e-4,12.97100562238356,8.141870703440425,6.46498917393435,7.380780806577345,1.6924227981600387e-4,6.232208423446317e-5,2.1610470088139525e-5,7.4505826095949705e-6,3.046031165036696e-6,2.5355181919515968e-6,2.5355181919515968e-6
7.59e-11,1.267526763700399e-5,9.57335927785883e-8,3.779597936810559e-7,1.342056994297145e-6,4.257144741109332e-6,7.938528185384567e-4,7.711906240480073e-5,2.3329867676365125e-4,4.283057681559536e-4,9.264404674540649e-4,12.976469540741746,8.263331282175187,6.463182268405802,7.491940706708984,1.8519986098211675e-4,6.960710088067666e-5,2.4396683096323472e-5,8.441940211968678e-6,3.4126774045012366e-6,2.8130526290785447e-6,2.8130526290785447e-6
7.6e-11,1.4018551270333773e-5,1.1352619351418197e-7,4.484837288355816e-7,1.536716189325867e-6,4.787738909622284e-6,8.460137318737797e-4,7.812796151681557e-5,2.1272823017883294e-4,4.075965598021382e-4,9.044578007009857e-4,12.98252982187724,8.394731338749661,6.46117749228311,7.609680237040693,2.0113586950675915e-4,7.745105297290535e-5,2.7477335903687987e-5,9.56117900394139e-6,3.83883016049106e-6,3.138133090445587e-6,3.138133090445587e-6
7.61e-11,1.5407869231231298e-5,1.344267183622402e-7,5.270045273850453e-7,1.7512085917231103e-6,5.356588656440988e-6,8.905456831727778e-4,7.88071856596371e-5,1.9198878887711368e-4,3.928764384397173e-4,8.593506631972855e-4,12.989224263155673,8.535475884097645,6.458953711282515,7.732765510767916,2.1649829222934202e-4,8.580147654185067e-5,3.0864132225921735e-5,1.0817681393775149e-5,4.330739951029828e-6,3.5167938765715293e-6,3.5167938765715293e-6
7.62e-11,1.6816312111694694e-5,1.5882509245390358e-7,6.13260376171014e-7,1.9858052736606858e-6,5.961711661191249e-6,9.239510522985997e-4,7.817263080494694e-5,1.7319529507867762e-4,3.807592158937812e-4,7.940586589168875e-4,12.996583891945654,8.684469795685628,6.4564897974677224,7.859442181645509,2.3064468562693135e-4,9.456511967268253e-5,3.4563367506149875e-5,1.2220707659417476e-5,4.894725098815596e-6,3.955169335912003e-6,3.955169335912003e-6
7.63e-11,1.8206598324737918e-5,1.8694557883138244e-7,7.07215079051056e-7,2.240334412115212e-6,6.598869287125478e-6,9.428867706823619e-4,7.572870604258521e-5,1.577971152249227e-4,3.6770075010265137e-4,7.146373718938955e-4,13.004629058322298,8.840090614940406,6.453765547867015,7.9874439559007895,2.429047064851302e-4,1.0360154860741723e-4,3.857291723167071e-5,1.3778993683031406e-5,5.537163092440158e-6,4.459479239798352e-6,4.459479239798352e-6
7.64e-11,1.9531550894271806e-5,2.1885314247267016e-7,8.090126552348242e-7,2.514086991379635e-6,7.260801007516202e-6,9.446751261492699e-4,7.148896414924772e-5,1.4634121474789576e-4,3.508116494945618e-4,6.290568969525326e-4,13.013365204879864,9.000229245516987,6.450762835474968,8.11407645991334,2.526615232034395e-4,1.127219888820823e-4,4.287875584446985e-5,1.5500110969452198e-5,6.264457116636959e-6,5.036011585694434e-6,5.036011585694434e-6
7.65e-11,2.0736566562177767e-5,2.544873097706455e-7,9.188853041514379e-7,2.805672802318066e-6,7.936527739769624e-6,9.277724555910164e-4,6.58826698299846e-5,1.384689446589346e-4,3.284547594635507e-4,5.454219749100563e-4,13.022778832641189,9.162404186224684,6.44746701171792,8.236376385103105,2.594350803877122e-4,1.2169549107990366e-4,4.7451454806112195e-5,1.7389556516469114e-5,7.082955742140347e-6,5.691089523172121e-6,5.691089523172121e-6
7.66e-11,2.176411024234045e-5,2.937085408057444e-7,1.037031379266357e-6,3.1128200149179326e-6,8.610908721174293e-6,8.920801093662105e-4,5.95859704888834e-5,1.3311415381546613e-4,3.0049767824872123e-4,4.702738219218133e-4,13.03283430256146,9.323938225262479,6.443868531276244,8.351326622270358,2.6294948312584706e-4,1.3026317447735835e-4,5.224331973751509e-5,1.9449578626670747e-5,7.998800990483785e-6,6.431005060428099e-6,6.431005060428099e-6
7.67e-11,2.2559761582197414e-5,3.3634244277745684e-7,1.1634781012169817e-6,3.432131269902335e-6,9.264652110701907e-6,8.390280054673343e-4,5.3326704159933634e-5,1.28831464565852e-4,2.681912280382001e-4,4.075098928170798e-4,13.043472109505085,9.482172790105782,6.439964705895735,8.456093678205985,2.631719122584098e-4,1.381595057176034e-4,5.718693801782745e-5,2.1677802921304076e-5,9.017680508441315e-6,7.26189933604188e-6,7.26189933604188e-6
7.68e-11,2.3078897681717627e-5,3.822100039298652e-7,1.2979404000172764e-6,3.7588326288797256e-6,9.874944714706665e-6,7.714215209046298e-4,4.770991576827645e-5,1.2416488120839015e-4,2.3374763864010735e-4,3.581247042775998e-4,13.054609122865974,9.634688187910502,6.4357614254737285,8.548248634603384,2.60317870309754e-4,1.4513787589501845e-4,6.219585399133369e-5,2.4065793627729615e-5,1.0144465187353691e-5,8.189568740784129e-6,8.189568740784129e-6
7.69e-11,2.3292854171393498e-5,4.311363278221085e-7,1.4396844540455806e-6,4.086573182929556e-6,1.0416778351820352e-5,6.930922407854447e-4,4.30992564328014e-5,1.1797029724201947e-4,1.9976067285194031e-4,3.206602748779215e-4,13.066141029017057,9.779498128508305,6.431274628632239,8.62593750253007,2.5482392767895963e-4,1.509966491836764e-4,6.716784489375312e-5,2.6597754477853484e-5,1.1382725645224661e-5,9.21917941098615e-6,9.21917941098615e-6
7.7e-11,2.319342895175177e-5,4.82935086669532e-7,1.5874035919648474e-6,4.407346156936954e-6,1.0864922757345967e-5,6.084225610100304e-4,3.957176686784495e-5,1.0962774459900603e-4,1.6862631169781706e-4,2.9208296133948993e-4,13.077946889509795,9.915192415891143,6.426531277812129,8.687978122289582,2.4729359191525714e-4,1.5560161800894158e-4,7.199086861114256e-5,2.9249622417589126e-5,1.2734139889577685e-5,1.0354880753552158e-5,1.0354880753552158e-5
7.71e-11,2.279486177580396e-5,5.373703346291774e-7,1.739115703514391e-6,4.711601329619177e-6,1.1196354313909047e-5,5.218263323137046e-4,3.694481143121932e-5,9.911288193701262e-5,1.4209306818593762e-4,2.6877606819612114e-4,13.08989541076403,10.041010586972998,6.4215696078669255,8.733874986381204,2.3842516031264023e-4,1.589013873198896e-4,7.65512752414039e-5,3.198881717383791e-5,1.4197828865398227e-5,1.159932220312648e-5,1.159932220312648e-5
7.72e-11,2.2132866988917403e-5,5.941009887505324e-7,1.8920945541486678e-6,4.988600489819669e-6,1.1392829098133842e-5,4.37267627205635e-4,3.4858329652348486e-5,8.693268654770756e-5,1.2101587803239681e-4,2.474008107085888e-4,13.101852265842663,10.156840218149622,6.416438476370655,8.76375737842915,2.2893287041513585e-4,1.6093341774722685e-4,8.074342413608205e-5,3.4774868020482094e-5,1.5769683201924993e-5,1.295309573534053e-5,1.295309573534053e-5
7.73e-11,2.1260820060067395e-5,6.526160315842353e-7,2.0428509013454925e-6,5.2270332900334395e-6,1.1443217817593193e-5,3.5788853789491074e-4,3.288598993096901e-5,7.395892968988829e-5,1.0532821325856617e-4,2.2547829620045794e-4,13.113687660964777,10.26314532004282,6.411195742866649,8.778257764305216,2.194737089757858e-4,1.6182000560605302e-4,8.447952805015894e-5,3.756104412540084e-5,1.7441768375743414e-5,1.4414147756738e-5,1.4414147756738e-5
7.74e-11,2.0243699365572076e-5,7.121703135048192e-7,2.1871810825473758e-6,5.415865221121464e-6,1.1345218943800267e-5,2.85794326510725e-4,3.064642147757441e-5,6.120935634689671e-5,9.419837822863833e-5,2.0164612133458015e-4,13.125283321758074,10.360840856979008,6.405905728604067,8.778354869640008,2.1059091391348444e-4,1.6175507598723508e-4,8.769842762179595e-5,4.0296977778120794e-5,1.920191095313232e-5,1.5977224519817946e-5,1.5977224519817946e-5
7.75e-11,1.915076768923254e-5,7.717317700366682e-7,2.320298924175884e-6,5.545340889793194e-6,1.1106139575900308e-5,2.2201286689151303e-4,2.7889893971000234e-5,4.9629233536915245e-5,8.630511566458904e-5,1.7562420204485362e-4,13.136538186231872,10.451136770174084,6.400635937272929,8.765208450323211,2.0268132775284187e-4,1.60984037886802e-4,9.03721090195833e-5,4.29321130657103e-5,2.1033570258074594e-5,1.763343095413215e-5,1.763343095413215e-5
7.76e-11,1.804816817601782e-5,8.29950895930397e-7,2.4370602647763267e-6,5.608024395573225e-6,1.0742570097321142e-5,1.6661202410277266e-4,2.454468896194721e-5,3.9917202932477365e-5,8.015633972549304e-5,1.479752222202095e-4,13.14737230862426,10.535377293653909,6.395453328116474,8.740010441479372,1.9598834125851932e-4,1.5977986657642442e-4,9.25090934026065e-5,4.541966537123551e-5,2.291608427461579e-5,1.9369989479017368e-5,1.9369989479017368e-5
7.77e-11,1.6992569873639508e-5,8.851623169472246e-7,2.5322781103760173e-6,5.599733907203749e-6,1.0278953534398261e-5,1.1893184831167629e-4,2.0718325996511812e-5,3.242328914653723e-5,7.438098400425601e-5,1.1976361361745669e-4,13.15772875665215,10.614898506344657,6.390420505355766,8.70387097982138,1.9061687652762902e-4,1.5841889499770072e-4,9.415428627047756e-5,4.772066881121499e-5,2.482534536019834e-5,2.1170279614373246e-5,2.1170279614373246e-5
7.78e-11,1.602674182678138e-5,9.354261029134473e-7,2.6011117873429455e-6,5.52022630861466e-6,9.745230121066997e-6,7.787429512050569e-5,1.6659119246436718e-5,2.712811253276847e-5,6.794295166729233e-5,9.220844669960247e-5,13.167573569990223,10.690920124720693,6.385592208559788,8.657749478173116,1.8656317659989548e-4,1.5715949369987534e-4,9.538538996485789e-5,4.980764233722745e-5,2.6734913481634002e-5,2.3014219536990417e-5,2.3014219536990417e-5
7.79e-11,1.5177524921371409e-5,9.786129472233477e-7,2.639497919553078e-6,5.3735123607242405e-6,9.173886901455624e-6,4.2193134255188476e-5,1.2691167618303697e-5,2.36949734041635e-5,6.0251705573406304e-5,6.639988382798373e-5,13.176894087863296,10.764478632917669,6.381012453357551,8.602432423677374,1.8375078977727265e-4,1.562260077273801e-4,9.630645995682112e-5,5.166743200646115e-5,2.861751854360596e-5,2.487901812724224e-5,2.487901812724224e-5
7.8e-11,1.4456203446634251e-5,1.0125325410026654e-6,2.6445777949387554e-6,5.1677303582287225e-6,8.596832401763471e-6,1.0738021152746051e-5,9.139659475893597e-6,2.1573590247507756e-5,5.116957682719461e-5,4.311677279787305e-5,13.185696110189397,10.836400248062233,6.376712586918609,8.5385524666723,1.8206490869893306e-4,1.557992047448349e-4,9.703954511622416e-5,5.3302884120387035e-5,3.044684758961174e-5,2.6740284102988884e-5,2.6740284102988884e-5
7.81e-11,1.3860856575928968e-5,1.0350987058686453e-6,2.615067848176764e-6,4.914569100685233e-6,8.042531029727656e-6,-1.7375709266430912e-5,6.263129434488326e-6,2.0127627389082623e-5,4.093603741858872e-5,2.275318621776364e-5,13.194000412833368,10.907305678838792,6.372710403026097,8.46663859354765,1.8137944580568519e-4,1.5601331527723047e-4,9.771554208320197e-5,5.47331554841493e-5,3.2199466523118755e-5,2.857343328433943e-5,2.857343328433943e-5
7.82e-11,1.337997690149424e-5,1.0445187398242768e-6,2.5515199685463956e-6,4.628298153742375e-6,7.533770252077163e-6,-4.268139532982033e-5,4.20570845928867e-6,1.8758045840245864e-5,3.004089119694562e-5,5.339272300444551e-6,13.20183909891656,10.977635054237997,6.369010328098695,8.387184937745184,1.8157404031631105e-4,1.5695873485698802e-4,9.846539762849541e-5,5.599264719817322e-5,3.385669769544135e-5,3.035529281431568e-5,3.035529281431568e-5
7.83e-11,1.299652424739956e-5,1.039488866092151e-6,2.4564271840833775e-6,4.32452273108069e-6,7.086310542310272e-6,-6.535386007029959e-5,2.976687039451034e-6,1.699973954469368e-5,1.908107522403843e-5,-9.371609081394348e-6,13.20925215865669,11.047680838689049,6.365604564317258,8.300725708617842,1.8254086907790166e-4,1.5868876495027948e-4,9.941262834859764e-5,5.7128727132702566e-5,3.5406269660912895e-5,3.206576915986026e-5,3.206576915986026e-5
7.84e-11,1.2691640189345994e-5,1.0193736807762004e-6,2.3341473209869877e-6,4.018821309730301e-6,6.708509979591364e-6,-8.52645750579925e-5,2.458317854643969e-6,1.4577889877628033e-5,8.631106686364618e-6,-2.1782341374149817e-5,13.216284463947474,11.117618454885406,6.362474978229167,8.207905123865972,1.8418320173960347e-4,1.6122846518491557e-4,1.006678388789143e-4,5.819855515936018e-5,3.6843575221283995e-5,3.368943047235553e-5,3.368943047235553e-5
7.85e-11,1.244744642739724e-5,9.84346037590031e-7,2.190640167286173e-6,3.7254390613280013e-6,6.401853994543147e-6,-1.0207811252477962e-4,2.4370853622160747e-6,1.1420568921622902e-5,-8.521079967871137e-7,-3.2328958277959486e-5,13.222983276192505,11.187527820846226,6.359595465580996,8.109533393219117,1.864088844481107e-4,1.6458376121967743e-4,1.0232556811426702e-4,5.9265422631792345e-5,3.817241607329435e-5,3.5216856542328977e-5,3.5216856542328977e-5
7.86e-11,1.2248628913437723e-5,9.354655705552683e-7,2.0330388769118715e-6,3.456197046838467e-6,6.162186269458286e-6,-1.1536832819604934e-4,2.649695544755422e-6,7.633100378078102e-6,-9.08042762670177e-6,-4.137913719119342e-5,13.229396225950149,11.257403109657275,6.356934510159155,8.006622174501583,1.8912234071505945e-4,1.6874932358527836e-4,1.0446344078447075e-4,6.0395051856739626e-5,3.94051708339197e-5,3.66456313068402e-5,3.66456313068402e-5
7.87e-11,1.2082802584202796e-5,8.746792489564873e-7,1.8690996211255595e-6,3.2197388935815997e-6,5.981351680692992e-6,-1.2473503850664972e-4,2.8333309326646295e-6,3.4459410776866754e-6,-1.5942219260086654e-5,-4.9167208601272187e-5,13.235569648969037,11.327151899497748,6.354457682323963,7.900395261743086,1.9221835809838804e-4,1.7371428736994536e-4,1.0714330421450225e-4,6.165227188495318e-5,4.056238939598577e-5,3.798089083008521e-5,3.798089083008521e-5
7.88e-11,1.1939899420908687e-5,8.047356055833777e-7,1.706590822916204e-6,3.0211809210841588e-6,5.848937289992371e-6,-1.2990548867838987e-4,2.7702859151697037e-6,-8.493536430897096e-7,-2.1475195400831254e-5,-5.5770962602599806e-5,13.241547140930097,11.396587848628622,6.352129881279776,7.79227260622351,1.955800689838626e-4,1.7946549346681433e-4,1.1041382623919778e-4,6.309840361069547e-5,4.1671881002109964e-5,3.923538857767028e-5,3.923538857767028e-5
7.89e-11,1.1810984124000657e-5,7.290146126931477e-7,1.5526916829084586e-6,2.8621688886685874e-6,5.75383093324843e-6,-1.3080865982362106e-4,2.3194995381343477e-6,-4.96204853819191e-6,-2.5817475507719673e-5,-6.112706081762635e-5,13.247368217049589,11.465422709250726,6.349917199583324,7.683828293696884,1.9908234338961527e-4,1.8598848352495125e-4,1.1431393875811279e-4,6.478956727747522e-5,4.2767417347172655e-5,4.042909281645869e-5,4.042909281645869e-5
7.9e-11,1.1686958598085915e-5,6.512861655878911e-7,1.4134676886218058e-6,2.741285937680806e-6,5.6853960712718295e-6,-1.2761428464625924e-4,1.4309918575383152e-6,-8.651100767734191e-6,-2.9151269892218484e-5,-6.507562390733283e-5,13.253067018746862,11.533263744084365,6.347788363833253,7.57672590212899,2.0260050332361566e-4,1.932668850617068e-4,1.1887653024344627e-4,6.6775990513773e-5,4.388720871370228e-5,4.15883809020502e-5,4.15883809020502e-5
7.91e-11,1.155757268060351e-5,5.754200962547957e-7,1.2934788078899969e-6,2.6547116856737792e-6,5.6341660951010634e-6,-1.2073279063914845e-4,1.429391174892271e-7,-1.1754628464912049e-5,-3.165196772266532e-5,-6.742104060653362e-5,13.258671079639296,11.599621520220298,6.345715768912331,7.472637563265004,2.0602304547814542e-4,2.01281029707853e-4,1.2413189970810008e-4,6.910226668804365e-5,4.507232686438937e-5,4.274493565684845e-5,4.274493565684845e-5
7.92e-11,1.1411035979253966e-5,5.050779559829892e-7,1.1955562671241455e-6,2.5970083672378916e-6,5.592068495378227e-6,-1.1077769898620485e-4,-1.4356651219463993e-6,-1.4198511698180325e-5,-3.3451766223710594e-5,-6.799522458677291e-5,13.264200228676616,11.663930914697994,6.343676165821228,7.373155533712088,2.0926611206762268e-4,2.10006644676547e-4,1.3011065176792756e-4,7.180841017421256e-5,4.636524273954809e-5,4.393447531489656e-5,4.393447531489656e-5
7.93e-11,1.1234357369883431e-5,4.434202043976494e-7,1.1207596810616251e-6,2.5619087284148317e-6,5.5522786159216746e-6,-9.84980014676398e-5,-3.1516519042495247e-6,-1.5986898747283107e-5,-3.462234214406749e-5,-6.671107808155621e-5,13.269665753810383,11.725585420736355,6.341651081583652,7.2797064517385905,2.1228694096816068e-4,2.194142695180371e-4,1.3684589932367813e-4,7.49314897013406e-5,4.780862263660497e-5,4.519545826416856e-5,4.519545826416856e-5
7.94e-11,1.1014361696488754e-5,3.928612485978064e-7,1.0685019355146324e-6,2.543000026714469e-6,5.508859346800798e-6,-8.469348133767718e-5,-4.837632796716666e-6,-1.7180302374847916e-5,-3.517645810095155e-5,-6.359723780914397e-5,13.275069965214254,11.783982036217282,6.339627045643447,7.193478150600452,2.150935605105461e-4,2.2946972993696303e-4,1.4437481004937194e-4,7.850759866183462e-5,4.944448864305383e-5,4.6567897214432886e-5,4.6567897214432886e-5
7.95e-11,1.0739181926542185e-5,3.548990549123978e-7,1.036808579449538e-6,2.5342333030520536e-6,5.456360258036812e-6,-7.01290819240992e-5,-6.339640146940052e-6,-1.786825482372512e-5,-3.508464855567586e-5,-5.880957273119648e-5,13.280406279444735,11.83857170361188,6.33759567648342,7.115366795148311,2.1774857830890535e-4,2.4013561927793838e-4,1.527396554315157e-4,8.257393994650076e-5,5.131380428991556e-5,4.809239691525361e-5,4.809239691525361e-5
7.96e-11,1.0399925866874769e-5,3.30036617829513e-7,1.0226646392478218e-6,2.5302291728304915e-6,5.389528842408573e-6,-5.546390680541468e-5,-7.538145942548748e-6,-1.81431963399539e-5,-3.430077869157391e-5,-5.261958083644817e-5,13.285659898571444,11.888908914744468,6.335553653191684,7.045948650068679,2.2036593112510113e-4,2.5137337364825605e-4,1.6198857792367038e-4,8.717085403376873e-5,5.345650168707845e-5,4.980949934455096e-5,4.980949934455096e-5
7.97e-11,9.992184210127705e-6,3.1780084058536327e-7,1.0223964226080603e-6,2.5263922828780384e-6,5.30323633509427e-6,-4.120613238795576e-5,-8.36003696137968e-6,-1.8080734134440393e-5,-3.278951016420684e-5,-4.538398554752883e-5,13.290809090457389,11.934693954961583,6.333502568209286,6.985476845477483,2.2310068677465117e-4,2.631452486088592e-4,1.7217627722561856e-4,9.234368976048218e-5,5.591192808510224e-5,5.175938556116672e-5,5.175938556116672e-5
7.98e-11,9.517082304317052e-6,3.1685215286218346e-7,1.032039119771381e-6,2.5188789498384537e-6,5.1926543182562105e-6,-2.769831054011092e-5,-8.781128011231258e-6,-1.7729138679582923e-5,-3.0549418395711274e-5,-3.750276075676488e-5,13.29582700098749,11.975802331552716,6.331448637034107,6.933900041170213,2.2613313870862423e-4,2.7541536460887157e-4,1.8336473738182773e-4,9.81444926660197e-5,5.871966259883628e-5,5.398194947348774e-5,5.398194947348774e-5
7.99e-11,8.981669760761623e-6,3.251673124140157e-7,1.0476514102853979e-6,2.504481363530735e-6,5.0536509961163375e-6,-1.513037084598827e-5,-8.82053312163986e-6,-1.7108508397443626e-5,-2.7627317863345086e-5,-2.9374068926018166e-5,13.300683860117338,12.012297937923806,6.329402233088318,6.890897612652171,2.2964925836767966e-4,2.8814900856495286e-4,1.956239882296775e-4,1.0463355199625934e-4,6.192064032968164e-5,5.6517230269796227e-5,5.6517230269796227e-5
8.0e-11,8.398567912124332e-6,3.402698960247565e-7,1.0655532829901592e-6,2.4804952173078975e-6,4.88332130158689e-6,-3.5721641162280875e-6,-8.529413132412912e-6,-1.621793692077173e-5,-2.4121750252284115e-5,-2.135409347273282e-5,13.305349393366518,12.04442898834179,6.327377222772583,6.85592514697792,2.3381992334762215e-4,3.013095561420559e-4,2.0903273842874884e-4,1.1188089326363639e-4,6.55585216575312e-5,5.94061705593203e-5,5.94061705593203e-5
8.01e-11,7.78492813179117e-6,3.594790400314877e-7,1.0824797425971972e-6,2.4446269567580058e-6,4.680532712779936e-6,6.985146546428783e-6,-7.97714820043778e-6,-1.5047615235996844e-5,-2.0176027604399403e-5,-1.3727778824153763e-5,13.309795226930467,12.07260819741438,6.325390095082026,6.828264461216,2.3878121384875967e-4,3.148526879133154e-4,2.236785533913975e-4,1.1996782186771805e-4,6.968125728897937e-5,6.26916581248943e-5,6.26916581248943e-5
8.02e-11,7.160867797962172e-6,3.8014740989480883e-7,1.095657933408414e-6,2.394975831960976e-6,4.446363313933223e-6,1.6589021638122273e-5,-7.2378612613289424e-6,-1.3592256305713828e-5,-1.596322247546709e-5,-6.693642285718114e-6,13.313997080596563,12.097380622633008,6.323458907539944,6.807073582630957,2.4461758418933745e-4,3.2871797674105643e-4,2.3965709592501733e-4,1.2898861254053242e-4,7.43428214350353e-5,6.641981061973951e-5,6.641981061973951e-5
8.03e-11,6.547625084872333e-6,3.998638056538021e-7,1.1028260093491242e-6,2.3300999918677272e-6,4.184329019341139e-6,2.529419357885627e-5,-6.379578537789519e-6,-1.186251011273629e-5,-1.1666735872481746e-5,-3.6279728449833546e-7,13.31793657524071,12.11938374995269,6.321602099595564,6.7914336358608365,2.513490639033025e-4,3.428183879417841e-4,2.5706980929257893e-4,1.3905240115780042e-4,7.96051120854837e-5,7.06414730759475e-5,7.06414730759475e-5
8.04e-11,5.965698519041917e-6,4.1660326188957744e-7,1.1022173935711163e-6,2.24915075124887e-6,3.900336854685744e-6,3.314358150854273e-5,-5.457365913722426e-6,-9.891953476413879e-6,-7.460423520411625e-6,5.2302267294075255e-6,13.321602533514922,12.139304695721732,6.31983724984309,6.780390951034021,2.5892302943496763e-4,3.5702872857493905e-4,2.7601930393047157e-4,1.5028527411226062e-4,8.554004448278577e-5,7.54139151592224e-5,7.54139151592224e-5
8.05e-11,5.433213111248961e-6,4.288165701367903e-7,1.0925336669571924e-6,2.152039902468856e-6,3.602351376456174e-6,4.016135111010199e-5,-4.510758711768777e-6,-7.738507399122575e-6,-3.491789289648204e-6,1.0108924187903146e-5,13.324991713547577,12.157838921516769,6.318179869348657,6.772993705029323,2.6721067310084853e-4,3.711745800769866e-4,2.966016092821514e-4,1.6283247077373352e-4,9.223188786021237e-5,8.080273556413307e-5,8.080273556413307e-5
8.06e-11,4.964692240524217e-6,4.354602765608834e-7,1.0729240870089721e-6,2.0395948911180714e-6,3.2998112415597636e-6,4.6355327777980125e-5,-3.564915115349163e-6,-5.480446505684484e-6,1.2931680065624678e-7,1.4333129027425991e-5,13.32810897588009,12.175653838074563,6.316642326928951,6.768322985865673,2.760081567439594e-4,3.85023709241771e-4,3.1889437439472075e-4,1.7686051958021795e-4,9.977991355578394e-5,8.688400162167913e-5,8.688400162167913e-5
8.07e-11,4.570329959488604e-6,4.359759502726576e-7,1.0429813860435723e-6,1.913657045433818e-6,3.002873225889357e-6,5.172468289364658e-5,-2.6343167488764683e-6,-3.2082516705725173e-6,3.335422139117469e-6,1.7978391930388507e-5,13.330966934922998,12.193359393778826,6.315232992770462,6.76551840691244,2.8504254468638004e-4,3.982823005623447e-4,3.4294006430733086e-4,1.9255901730183975e-4,1.083014330929743e-4,9.37466703027591e-5,9.37466703027591e-5
8.08e-11,4.25577064087248e-6,4.3023280233223873e-7,1.002754168322926e-6,1.7770879098080199e-6,2.7215850369628523e-6,5.626884803776893e-5,-1.7275806506595137e-6,-1.0142363517824613e-6,6.099842449480028e-6,2.111947060958437e-5,13.333585182386765,12.211486474453803,6.313955666040163,6.763798431851043,2.939828302598448e-4,4.105984556362957e-4,3.687232555509257e-4,2.101416282396267e-4,1.1793530693024533e-4,1.014953501862994e-4,1.014953501862994e-4
8.09e-11,4.022328437063152e-6,4.184500054106533e-7,9.527680193199728e-7,1.6336653943402368e-6,2.465093245737116e-6,5.999461272211227e-5,-8.520225987112781e-7,1.0179228504659335e-6,8.430104492610303e-6,2.381952170081989e-5,13.335989189392615,12.230472895668925,6.312809323680334,6.762475539768045,3.024564848047252e-4,4.2157506964696234e-4,3.9614138875203233e-4,2.2984571446765957e-4,1.288459977905435e-4,1.1025347105593741e-4,1.1025347105593741e-4
8.1e-11,3.867529304045346e-6,4.011143324714325e-7,8.940420126680198e-7,1.4878711709237248e-6,2.2409796370021315e-6,6.291983547446645e-5,-1.6946677052294265e-8,2.8218657853722218e-6,1.0358327466519185e-5,2.6125157880683368e-5,13.33820899750249,12.25065606891553,6.311788195973981,6.760966358524507,3.100717173240102e-4,4.307932037496457e-4,4.249689713686718e-4,2.5192979438708597e-4,1.4122822561145521e-4,1.201669273139622e-4,1.201669273139622e-4
8.11e-11,3.7858381557385423e-6,3.789055282686357e-7,8.280855838004022e-7,1.3445895480314669e-6,2.054792530534706e-6,6.507366726940919e-5,7.648832960857942e-7,4.354125176659993e-6,1.1930657461905514e-5,2.8066425968270956e-5,13.340277800311231,12.272271098288773,6.310882144370143,6.758796965378352,3.1644484057618476e-4,4.3784527918851873e-4,4.548165098980821e-4,2.766677483773144e-4,1.5531225115744064e-4,1.3140825174215648e-4,1.3140825174215648e-4
8.12e-11,3.7694413451323813e-6,3.5263705093643347e-7,7.568628307378105e-7,1.2087525197886673e-6,1.909805449062827e-6,6.6494288011217e-5,1.4776305126572177e-6,5.5960229599681276e-6,1.31975850261939e-5,2.9660121613052132e-5,13.342230501315257,12.295453064586095,6.310077292386719,6.755603690246459,3.2123076866871336e-4,4.423748976709415e-4,4.850877212010682e-4,3.04338335286389e-4,1.713697656826166e-4,1.4418135441330535e-4,1.4418135441330535e-4
8.13e-11,3.8089832617837986e-6,3.232145486030872e-7,6.82716524470837e-7,1.0849735304356664e-6,1.8070007507625698e-6,6.722569494377014e-5,2.1042475798012153e-6,6.552041422631305e-6,1.420643276825579e-5,3.091470132959739e-5,13.344102315328453,12.320242474554636,6.3093568437547445,6.751129922002627,3.241529765579843e-4,4.4411728993894243e-4,5.1494209970513e-4,3.3520815352746985e-4,1.8972028254114168e-4,1.587268222927349e-4,1.587268222927349e-4
8.14e-11,3.8941955948754024e-6,2.916097080637554e-7,6.082512174756917e-7,9.77212889865747e-7,1.7452465300427822e-6,6.731503121849185e-5,2.629162075734103e-6,7.245412055516365e-6,1.4996639485947826e-5,3.183529302536608e-5,13.345927463629934,12.346593165741094,6.308702014341548,6.745219565384672,3.250278082416446e-4,4.429321872016764e-4,5.432746242888739e-4,3.6950570393030685e-4,2.107377922227086e-4,1.7532770832841098e-4,1.7532770832841098e-4
8.15e-11,4.01439841854181e-6,2.588437488446967e-7,5.361823088530335e-7,8.88511327255334e-7,1.7216153942529796e-6,6.681142197898415e-5,3.0410434575527544e-6,7.71202222595113e-6,1.559784081947354e-5,3.2427787063215965e-5,13.347737999630855,12.374382239140395,6.308093005285009,6.737807887410876,3.237776132573094e-4,4.3882044313243085e-4,5.687293534415329e-4,4.073837622412027e-4,2.3485721972030146e-4,1.9431562738564856e-4,1.9431562738564856e-4
8.16e-11,4.158885023721404e-6,2.2597330910461232e-7,4.69164283156513e-7,8.208166474748945e-7,1.7317854322413216e-6,6.576651133047818e-5,3.3349883694523972e-6,7.993839279455288e-6,1.6030266301186225e-5,3.270153994488763e-5,13.349562792761926,12.403421751343128,6.307509952501627,6.728910509047809,3.204285220934704e-4,4.319179891204021e-4,5.897665448101797e-4,4.4886699854957324e-4,2.625798543593717e-4,2.160767912473238e-4,2.160767912473238e-4
8.17e-11,4.317221823165548e-6,1.9407185452300816e-7,4.0961543528996113e-7,7.749143249949857e-7,1.7704662067941995e-6,6.423612692068474e-5,3.5136646693772528e-6,8.132921022228217e-6,1.630669757329237e-5,3.26706958082334e-5,13.351426692654327,12.433471894077524,6.306933799931029,6.718611243957978,3.150919509029712e-4,4.224659041011262e-4,6.047998490640821e-4,4.937819802368708e-4,2.944763123331582e-4,2.410573080869003e-4,2.410573080869003e-4
8.18e-11,4.479499054725798e-6,1.642017420076385e-7,3.5955758583693605e-7,7.504587548528574e-7,1.8318034169426575e-6,6.228198305554122e-5,3.5872213835629486e-6,8.166787092379933e-6,1.6435166888855553e-5,3.23544346324651e-5,13.353349891710417,12.464255239111463,6.306347058042807,6.70704938353064,3.0793354210861503e-4,4.107625065411548e-4,6.124067473884648e-4,5.41667925081898e-4,3.311845891974598e-4,2.697665651582638e-4,2.697665651582638e-4
8.19e-11,4.636559529239425e-6,1.3737511364556953e-7,3.2048752340420666e-7,7.460900574275048e-7,1.909731347721272e-6,5.997223476797382e-5,3.5720393642926778e-6,8.125552329622762e-6,1.6421679773776244e-5,3.177656273551234e-5,13.355347499776213,12.495471400380653,6.305734423083054,6.6944069076131205,2.9913774044692024e-4,3.971101643111109e-4,6.115900761082737e-4,5.916698856816273e-4,3.73399131081476e-4,3.027766831507455e-4,3.027766831507455e-4
8.2e-11,4.780216323695716e-6,1.1450516718119098e-7,2.932926640091443e-7,7.596133646903147e-7,1.9982584858755547e-6,5.738005439856559e-5,3.4886132614139895e-6,8.030854175247214e-6,1.6272456189263044e-5,3.0964802413718014e-5,13.35742933820974,12.52681126542972,6.30508324475135,6.680895993851643,2.888786877015002e-4,3.8177310839533987e-4,6.020364289148682e-4,6.424232189733277e-4,4.2184427415194365e-4,3.407146909371312e-4,3.407146909371312e-4
8.21e-11,4.90345255065833e-6,9.635233676564627e-8,2.7821756809010777e-7,7.882140600426915e-7,2.0916854597087405e-6,5.4580111229002967e-5,3.3589859946638872e-6,7.89630733796931e-6,1.5995429843305398e-5,2.9949984985647727e-5,13.359599951530406,12.55796987752684,6.30438383972046,6.666747125265291,2.773070708615974e-4,3.6496067423410675e-4,5.842924304418668e-4,6.919515108453101e-4,4.772214884277933e-4,3.842419670782261e-4,3.842419670782261e-4
8.22e-11,5.0005832855891574e-6,8.347194783649157e-8,2.748815730733673e-7,8.286832723658384e-7,2.184763676753917e-6,5.1643657972042546e-5,3.204190718992901e-6,7.729029881173875e-6,1.5600965311000953e-5,2.8765189622301815e-5,13.361858823581843,12.588657174739721,6.303629655593979,6.652198059527229,2.645576602940227e-4,3.468426927455037e-4,5.597803602525826e-4,7.376207565611374e-4,5.401143339784144e-4,4.3401234472817727e-4,4.3401234472817727e-4
8.23e-11,5.067355618263702e-6,7.617063857896193e-8,2.823419326080321e-7,8.776321008393093e-7,2.2728070438655287e-6,4.863356970781773e-5,3.042101110789314e-6,7.531716264164973e-6,1.5101908833117653e-5,2.7444769208820246e-5,13.364200773368768,12.618606114869365,6.3028172949915335,6.637483912176286,2.5077486146706196e-4,3.2759233744557645e-4,5.306109127737705e-4,7.762164602590108e-4,6.108281765224788e-4,4.90595908937085e-4,4.90595908937085e-4
8.24e-11,5.100968771595138e-6,7.447819426424653e-8,2.991923453177199e-7,9.316792196775823e-7,2.351768661428167e-6,4.560088558374728e-5,2.885972492309456e-6,7.304770647475299e-6,1.4513167843201826e-5,2.6023198878912773e-5,13.366616495663747,12.647578164478954,6.30194641312115,6.622828596606895,2.3614635564849564e-4,3.0744074088167667e-4,4.992152758680689e-4,8.042222402057433e-4,6.891354684059381e-4,5.543502743479345e-4,5.543502743479345e-4
8.25e-11,5.1000101311653365e-6,7.813960476735562e-8,3.23684118186115e-7,9.876032461769985e-7,2.4182910270367277e-6,4.25840553910018e-5,2.7438055216452103e-6,7.0481270671702015e-6,1.3851025285052038e-5,2.4533764157503395e-5,13.369093205255012,12.675366580535728,6.301019505048328,6.60843783157256,2.209307860053348e-4,2.867216330382981e-4,4.6788553487849476e-4,8.183508455198232e-4,7.738977554166073e-4,6.252168093732696e-4,6.252168093732696e-4
8.26e-11,5.064320071543316e-6,8.662951408779041e-8,3.538565766080133e-7,1.042457325732349e-6,2.469734063973315e-6,3.961127295353907e-5,2.61851309359185e-6,6.762533819166994e-6,1.3132360549280748e-5,2.300722839822488e-5,13.371615342651372,12.701798224912606,6.300041601252712,6.594493855868616,2.0546635882868808e-4,2.6588596236448757e-4,4.3835156529233423e-4,8.16285517340225e-4,8.625564516893272e-4,7.024209270451487e-4,7.024209270451487e-4
8.27e-11,4.99481281324461e-6,9.918827875044986e-8,3.8766449052342703e-7,1.0936479782235339e-6,2.504181965666755e-6,3.6705248818948425e-5,2.5087463842728724e-6,6.450231307747459e-6,1.2373896420693681e-5,2.1470720290357347e-5,13.37416530321378,12.726734722242503,6.299019892004973,6.581151879265869,1.9015310034576125e-4,2.454757228672488e-4,4.1151615695897285e-4,7.974423231628121e-4,9.505508395296907e-4,7.840740144708927e-4,7.840740144708927e-4
8.28e-11,4.893287230674497e-6,1.1487609609498355e-7,4.23092761932032e-7,1.1389830339326794e-6,2.520428477369695e-6,3.388889250399431e-5,2.4101548923264885e-6,6.115077908874818e-6,1.159154306256372e-5,1.9947105893386308e-5,13.376724159706432,12.750073574116076,6.297963302364225,6.568538165485255,1.7541028685732452e-4,2.2605980111871753e-4,3.874202020906439e-4,7.634395516194771e-4,0.0010308611245267065,8.667268014938151e-4,8.667268014938151e-4
8.29e-11,4.76225813785429e-6,1.3263953162437847e-7,4.5825180895719944e-7,1.1766945811666224e-6,2.5179409704273944e-6,3.118996084449623e-5,2.316824353600756e-6,5.76226117628374e-6,1.0799877777715708e-5,1.845502970468748e-5,13.379272357800792,12.771749441334379,6.296882039846951,6.556749516611333,1.616190936088143e-4,2.0814769468311138e-4,3.6543514605445493e-4,7.179743152114531e-4,0.0010940737465830242,9.450230551182351e-4,9.450230551182351e-4
8.3e-11,4.604826075735045e-6,1.5138355038996773e-7,4.914503789567297e-7,1.2054426783621707e-6,2.496805831151258e-6,2.8642950710037294e-5,2.22265207612054e-6,5.397768136076558e-6,1.0011783755885131e-5,1.7009640151673772e-5,13.381790372471274,12.79173533596297,6.295787135789284,6.545853841466971,1.4906577831855675e-4,1.9210483913755484e-4,3.446073890170451e-4,6.660160294889902e-4,0.0011294892044456646,0.0010117264232766788,0.0010117264232766788
8.31e-11,4.424586072200887e-6,1.700419478666399e-7,5.212454282853502e-7,1.2243047058249621e-6,2.4576601262974612e-6,2.6287320623688475e-5,2.1224706746461364e-6,5.02778432168853e-6,9.238264568322256e-6,1.562380793428539e-5,13.384259318367745,12.810043087356778,6.2946899990878835,6.535891467387732,1.379009549774984e-4,1.7809335644884604e-4,3.2403470370265887e-4,6.125456660045147e-4,0.0011275518710648809,0.0010584440690681164,0.0010584440690681164
8.32e-11,4.225559040804316e-6,1.876398142185228e-7,5.464708952083159e-7,1.2327541579440056e-6,2.401616035078534e-6,2.4162263824654502e-5,2.012803424092414e-6,4.658158345015438e-6,8.488443213475973e-6,1.4309471370161804e-5,13.386661508210453,12.826722293507913,6.293601997634218,6.526876902378212,1.281257477867785e-4,1.660544330953612e-4,3.031538486770173e-4,5.613087083634874e-4,0.0010830831275649975,0.0010771934411668456,0.0010771934411668456
8.33e-11,4.012119020153695e-6,2.033431446648663e-7,5.662485381706598e-7,1.230631752467893e-6,2.3301843761946154e-6,2.2299357539871368e-5,1.892211873451317e-6,4.2940208348066285e-6,7.769737221094197e-6,1.3078666076037098e-5,13.388980950574544,12.841857100050225,6.292534078882616,6.518800858727818,1.1960759006446949e-4,1.5573602052317505e-4,2.818604832510949e-4,5.140568943256809e-4,9.978408879127557e-4,0.0010625008677956581,0.0010625008677956581
8.34e-11,3.788888856071647e-6,2.164926321286842e-7,5.799845620892506e-7,1.2181110950684394e-6,2.245201606346594e-6,2.071512389382755e-5,1.7612654891229371e-6,3.939595819013328e-6,7.088173470867254e-6,1.194385247191251e-5,13.391203773930522,12.855560530605052,6.2914964372594095,6.511632478316359,1.1211994511980362e-4,1.4675647304388014e-4,2.6044894741248097e-4,4.7052616463998684e-4,8.808046457916299e-4,0.001013229627418272,0.001013229627418272
8.35e-11,3.5605864894934122e-6,2.2662072306235277e-7,5.873556807468645e-7,1.1956607385540228e-6,2.1487615203750787e-6,1.9405632911897264e-5,1.6222144437324094e-6,3.598198129243371e-6,6.448774153747683e-6,1.0917336414777618e-5,13.393318559953057,12.867966610370013,6.2904982331020936,6.505321814531697,1.0539408483320164e-4,1.3868542168725433e-4,2.3942284608520636e-4,4.290718829417053e-4,7.457955601893889e-4,9.33257817647167e-4,9.33257817647167e-4
8.36e-11,3.3318207350315655e-6,2.3345288814850532e-7,5.882877904434519e-7,1.1640041695828806e-6,2.043149614729372e-6,1.834473694540513e-5,1.4784755001320365e-6,3.272377366144285e-6,5.855919887489665e-6,1.0009836708958458e-5,13.395316568204537,12.879221025108043,6.289547365844052,6.4998026906009825,9.916907082895206e-5,1.3112036006300757e-4,2.1926374008326673e-4,3.8763327931999717e-4,6.076576790811237e-4,8.306453384424028e-4,8.306453384424028e-4
8.37e-11,3.1068540417222344e-6,2.368955319554462e-7,5.829297807516468e-7,1.1240788929498732e-6,1.9307758521587516e-6,1.7486531439891956e-5,1.3340470676377963e-6,2.9641492342247367e-6,5.3135890916501865e-6,9.22851281095005e-6,13.397191837725279,12.889471394704353,6.2886503032229495,6.49499604897241,9.32284566138849e-5,1.2374135194606327e-4,2.0024481997818342e-4,3.4463486038349895e-4,4.788301323763712e-4,7.156847653569407e-4,7.156847653569407e-4
8.38e-11,2.889364400834906e-6,2.3701390909081442e-7,5.716243559734408e-7,1.0769952952507988e-6,1.8141012399341377e-6,1.677150625886909e-5,1.1929563632947336e-6,2.6752481626053938e-6,4.825391674236623e-6,8.57494896105368e-6,13.39894115884556,12.898858323609316,6.287811968051739,6.490813832218165,8.741767150523921e-5,1.16334896013079e-4,1.8234585536208465e-4,2.9954306786114925e-4,3.6746523917459114e-4,5.986699335243569e-4,5.986699335243569e-4
8.39e-11,2.6822447974592436e-6,2.3400379623330444e-7,5.548771906479477e-7,1.0239954026225113e-6,1.695555449849591e-6,1.6134925443904623e-5,1.0588149665592503e-6,2.407339347034849e-6,4.394359449103394e-6,8.043641837474732e-6,13.400563919347512,12.907508208342191,6.287035683998565,6.487163314536788,8.16424124143778e-5,1.0878794208099592e-4,1.652820172799366e-4,2.5298637450409415e-4,2.771823318894795e-4,4.881314743274283e-4,4.881314743274283e-4
8.4e-11,2.4874745474361136e-6,2.281605417602296e-7,5.333253334744211e-7,9.66411147217615e-7,1.5774462076933307e-6,1.551550556755477e-5,9.345256552075814e-7,2.16214143599991e-6,4.022516552210179e-6,7.621441648680036e-6,13.402061840686853,12.915528399875598,6.2863231812908085,6.483951669958385,7.585354897676747e-5,1.0106107018574537e-4,1.4862038589245476e-4,2.0651250033797836e-4,2.079034852509258e-4,3.8989604802453805e-4,3.8989604802453805e-4
8.41e-11,2.3060837805415576e-6,2.1984859044652284e-7,5.077054985818663e-7,9.056215097984359e-7,1.4618653425996485e-6,1.4862549477690754e-5,8.221497623745796e-7,1.941430588056177e-6,3.710315248521123e-6,7.2881788131351035e-6,13.403438629829083,12.923004851337577,6.2856746618613455,6.481090457512703,7.002668660349769e-5,9.31538344469959e-5,1.319357424108526e-4,1.6214217753755597e-4,1.5712094937618402e-4,3.069425157401448e-4,3.069425157401448e-4
8.42e-11,2.1382140453208135e-6,2.0947380494713352e-7,4.788227114873507e-7,8.430080586147345e-7,1.3505999475397687e-6,1.414025693735543e-5,7.229157594788932e-7,1.7469198610798753e-6,3.4560688859535536e-6,7.0184313137806035e-6,13.404699578330737,12.930001955343718,6.285088921061286,6.478499655475187,6.41443274481857e-5,8.507479902760908e-5,1.1495445676585715e-4,1.2188524315307682e-4,1.2113427959999974e-4,2.398165552393237e-4,2.398165552393237e-4
8.43e-11,1.9832596093946526e-6,1.9746002822859862e-7,4.4751967944403704e-7,7.799089987721691e-7,1.245058939573443e-6,1.3328770206400541e-5,6.373299917402656e-7,1.580031811801664e-6,3.255530668028591e-6,6.78412713809997e-6,13.405851141580376,12.936563990140733,6.284563519887778,6.476110900554873,5.8186134644003495e-5,7.682484528540543e-5,9.764774487379828e-5,8.734253592393393e-5,9.602302091410724e-5,1.8732139324641558e-4,1.8732139324641558e-4
8.44e-11,1.840060298636432e-6,1.8423048436163673e-7,4.1464721451235025e-7,7.175727840168962e-7,1.1462247796781298e-6,1.2422361445948378e-5,5.65341171049759e-7,1.441603407029356e-6,3.101748250301477e-6,6.557499417154001e-6,13.406900527793017,12.942717497959006,6.284094998223084,6.473869678343392,5.212926905696011e-5,6.839669815142042e-5,8.025576533339878e-5,5.945944250536844e-5,7.828565947650704e-5,1.4725457202597223e-4,1.4725457202597223e-4
8.45e-11,1.707110801976091e-6,1.7019390031598644e-7,3.810360482006468e-7,6.571134017749198e-7,1.0546372347791682e-6,1.1425798999434413e-5,5.065111817318276e-7,1.331577476078047e-6,2.9852732834189363e-6,6.313859686424055e-6,13.407855319665936,12.948474003094361,6.28367911650872,6.471736346593909,4.595731859623266e-5,5.978818077785052e-5,6.32445435326673e-5,3.844556337858853e-5,6.516871773980747e-5,1.1704361865884621e-4,1.1704361865884621e-4
8.46e-11,1.5827540265631444e-6,1.5573471212349068e-7,3.474704399454795e-7,5.994703315388514e-7,9.704114978181035e-7,1.0350200218739909e-5,4.601542079229499e-7,1.24874112960305e-6,2.8947339090010856e-6,6.033731698351058e-6,13.408723143413377,12.95383268500674,6.283311111215503,6.4696860213574565,3.9673879963807067e-5,5.10228745221864e-5,4.721334052212613e-5,2.383853537815405e-5,5.475254738948203e-5,9.421042422116562e-5,9.421042422116562e-5
8.47e-11,1.4653357185253186e-6,1.4120642105894208e-7,3.146640930126678e-7,5.453766183337349e-7,8.932878216131579e-7,9.209565088574623e-6,4.2542125287410936e-7,1.1905672537209936e-6,2.8177040996752562e-6,5.704064586916569e-6,13.409511392127778,12.958782872386108,6.282985948853924,6.467707485450228,3.3315830540749946e-5,4.217032862442757e-5,3.2778429118049414e-5,1.4669240962888006e-5,4.587293730820988e-5,7.665135147223776e-5,7.665135147223776e-5
8.48e-11,1.3533108846790633e-6,1.2692708273330516e-7,2.8323903027069015e-7,4.953383126960017e-7,8.227052856814491e-7,8.018769246872718e-6,4.0132433632920317e-7,1.1532006013223814e-6,2.7417443567149724e-6,5.3184668251880255e-6,13.41022700454867,12.963306437974811,6.28269856423619,6.46580136461539,2.6961740825928026e-5,3.3358703633838344e-5,2.0460293853065416e-5,9.678040535867427e-6,3.7953191652800015e-5,6.275603667554463e-5,6.275603667554463e-5
8.49e-11,1.245305668671012e-6,1.131760122473636e-7,2.537082106356087e-7,4.4962767137559527e-7,7.578894073341352e-7,6.793227787839732e-6,3.867106044449199e-7,1.1316074080570505e-6,2.6554571544019748e-6,4.876611403041358e-6,13.410876297073257,12.967380293460598,6.282444071065531,6.463977847623035,2.073238404962844e-5,2.47751817221563e-5,1.0596546160494068e-5,7.534322553885884e-6,3.080766984602189e-5,5.140579430509116e-5,5.140579430509116e-5
8.5e-11,1.1401478659238959e-6,1.0019102265176479e-7,2.2646273488287242e-7,4.082911175015172e-7,6.979425704315932e-7,5.549892448830325e-6,3.802084238314524e-7,1.1198808536220571e-6,2.5494035999002157e-6,4.38310775292576e-6,13.411464846086952,12.970979185711501,6.282217936242214,6.46225420545033,1.4782379564857336e-5,1.6652794143696908e-5,3.294528683184532e-6,7.021641704021512e-6,2.4460063871637993e-5,4.189702332658667e-5,4.189702332658667e-5
8.51e-11,1.0368831736572332e-6,8.816582357128176e-8,2.017644478484927e-7,3.7117128700351764e-7,6.41927645525002e-7,4.308857099816457e-6,3.8017341626344445e-7,1.1116690364821413e-6,2.4167623149954464e-6,3.846188731446157e-6,13.411997418615993,12.974078892296847,6.2820161129523395,6.460652306591681,9.284115576917097e-6,9.245628882027089e-6,-1.5720584188162688e-6,7.164941625721668e-6,1.900165724402072e-5,3.383055821908375e-5,3.383055821908375e-5
8.52e-11,9.347922720292073e-7,7.724753195672458e-8,1.7974455974920915e-7,3.3794086860400643e-7,5.889381618569871e-7,3.0947030154157875e-6,3.846617257200895e-7,1.1006723112442406e-6,2.2536673437229692e-6,3.2765197689097096e-6,13.412477950734193,12.976659745558212,6.2818351310664,6.459196252118534,4.406780167104235e-6,2.7969723557022164e-6,-4.327137544470616e-6,7.291648788402513e-6,1.449910479046112e-5,2.6998487338346613e-5,2.6998487338346613e-5
8.53e-11,8.334172463167464e-7,6.753453259005183e-8,1.6040857816550827e-7,3.0814469161392157e-7,5.381520788865768e-7,1.936827426572854e-6,3.914512588003963e-7,1.0811465548187243e-6,2.059224406241018e-6,2.6863246982761887e-6,13.412909573937254,12.97871023443786,6.281672146179581,6.4579101872802855,2.9429081642381354e-7,-2.493647370886863e-6,-5.428215438773619e-6,7.03186422393764e-6,1.0949447120704623e-5,2.128880278524112e-5,2.128880278524112e-5
8.54e-11,7.325971059451515e-7,5.907512816692453e-8,1.436473944304248e-7,2.8124585242775873e-7,4.888696303686776e-7,8.683125973864445e-7,3.981209244430185e-7,1.0483498725251181e-6,1.8352591647152436e-6,2.088877085817325e-6,13.41329468902417,12.980230294757238,6.281524950555511,6.456816302753448,-2.9539625633781344e-6,-6.498469636740002e-6,-5.389309402061881e-6,6.272364930953544e-6,8.272666587776403e-6,1.6617704412840876e-5,1.6617704412840876e-5
8.55e-11,6.325039960300672e-7,5.186750912137291e-8,1.2925386503538969e-7,2.5667168048415174e-7,4.405380934265736e-7,-7.668909775705491e-8,4.021854092138025e-7,9.988817540484513e-7,1.5858858616005614e-6,1.498269679365295e-6,13.41363508463864,12.981233840679058,6.281391950307782,6.455933025613032,-5.296298957524526e-6,-9.179652269865222e-6,-4.706056165577218e-6,5.08371891451591e-6,6.328826341754446e-6,1.2890921233610697e-5,1.2890921233610697e-5
8.56e-11,5.336664866297484e-7,4.58615420484808e-8,1.1694375026008083e-7,2.33855959649252e-7,3.9276724731812345e-7,-8.666681918134389e-7,4.0127132341379653e-7,9.308829104218143e-7,1.3169942285850735e-6,9.292834535643376e-7,13.413932093851463,12.981750129813635,6.281272113580267,6.455273415276269,-6.753821956661191e-6,-1.0594667509419148e-5,-3.7955285943266596e-6,3.639759765132544e-6,4.946895040869031e-6,9.989697016691112e-6,9.989697016691112e-6
8.57e-11,4.369654490540769e-7,4.0962732145843835e-8,1.0637949952986094e-7,2.1227484932775542e-7,3.4533874691626476e-7,-1.476880014409518e-6,3.933118734655216e-7,8.440866941770095e-7,1.0357382326820115e-6,3.971520388788493e-7,13.414186777799962,12.98182368505242,6.281164894582152,6.454843812387236,-7.406883865733206e-6,-1.0888465912484577e-5,-2.9586311848432352e-6,2.145085679239794e-6,3.954668616931819e-6,7.774130941574839e-6,7.774130941574839e-6
8.58e-11,3.435916393429356e-7,3.703848644996635e-8,9.719516918861974e-8,1.9147513077700628e-7,2.982110496977063e-7,-1.893055005323022e-6,3.767330474813049e-7,7.397344402272781e-7,7.50079131434286e-7,-8.294133626344664e-8,13.414400121471255,12.981512690561189,6.2810701384084275,6.454642823620741,-7.3839325387012355e-6,-1.0274257230858076e-5,-2.367558036340615e-6,7.807031016942283e-7,3.202650924222888e-6,6.0959424731758455e-6,6.0959424731758455e-6
8.59e-11,2.5496119383370275e-7,3.392653051933706e-8,8.902075436212818e-8,1.7109447830502334e-7,2.515195551451644e-7,-2.1139375317892667e-6,3.506051510921579e-7,6.203832454158987e-7,4.6839802699461385e-7,-4.967046674598918e-7,13.414573224215925,12.980885997538214,6.280987971847291,6.4546607473111255,-6.844930637245103e-6,-9.006553327889277e-6,-2.0758619779511e-6,-3.2802268678057665e-7,2.5783874529694952e-6,4.8137731593439844e-6,4.8137731593439844e-6
8.6e-11,1.7259396761436552e-7,3.1445057467209546e-8,8.15044044246765e-8,1.5087422593488916e-7,2.0556994844681592e-7,-2.152120262441462e-6,3.147388976878913e-7,4.896431373497836e-7,1.991606720186533e-7,-8.318698793331965e-7,13.41470746722191,12.980019074307563,6.280918685905206,6.4548795422679826,-5.962232926405319e-6,-7.351095836896294e-6,-2.045089657095568e-6,-1.1220930123009215e-6,2.0108565791303213e-6,3.806112702026354e-6,3.806112702026354e-6
8.61e-11,9.796786740721161e-8,2.940395912072659e-8,7.433132742520619e-8,1.3066547634695678e-7,1.6082195525224102e-7,-2.0329745025362793e-6,2.6971381078815214e-7,3.5188074873295197e-7,-4.940167595262238e-8,-1.079463603215191e-6,13.414804642237714,12.978989378228702,6.280862616468266,6.4552734105225325,-4.901927094478325e-6,-5.556352838980557e-6,-2.1801356457215583e-6,-1.6028466066370245e-6,1.466706778758633e-6,2.9791802927936032e-6,2.9791802927936032e-6
8.62e-11,3.2368119648559546e-8,2.761633981730899e-8,6.723860444108556e-8,1.1042940535355935e-7,1.178611017707101e-7,-1.7918384699947384e-6,2.1683661517747268e-7,2.1191991366364402e-7,-2.6963279970669875e-7,-1.2349903911508792e-6,13.41486703008996,12.977871690191757,6.280820030138265,6.455810007175101,-3.808232139713751e-6,-3.830507862248254e-6,-2.365460879900922e-6,-1.8155172872385337e-6,9.41266768003379e-7,2.2691028850285647e-6,2.2691028850285647e-6
8.63e-11,-2.3247502329987123e-8,2.5909464510838334e-8,6.002555438567031e-8,9.02323735851086e-8,7.735758753381163e-8,-1.4699378491394746e-6,1.5803667834558478e-7,7.475885397029072e-8,-4.5483535876832533e-7,-1.2992845931614084e-6,13.414897423343675,12.976733929459755,6.280791022550252,6.456452216848678,-2.792747943133618e-6,-2.3265236724974815e-6,-2.4957530615786283e-6,-1.8288286911280226e-6,4.4745578650135623e-7,1.6392062419180857e-6,1.6392062419180857e-6
8.64e-11,-6.834847151432751e-8,2.4134347528104616e-8,5.255964758792759e-8,7.023614344521134e-8,4.0013660982200666e-8,-1.1097159903160635e-6,9.571283056426149e-8,-5.468774910603491e-8,-5.996929985289467e-7,-1.278826575856667e-6,13.414899093877045,12.975633867306456,6.28077543613874,6.457160360591445,-1.9293578340298273e-6,-1.1362646800217861e-6,-2.496918886522097e-6,-1.7159423054718194e-6,5.233126083732149e-9,1.074061527667869e-6,1.074061527667869e-6
8.65e-11,-1.028828596634339e-7,2.2173332651597395e-8,4.4778220946784215e-8,5.0683290607630014e-8,6.503380203410033e-9,-7.503130999133487e-7,3.255006223029833e-8,-1.7182236047886092e-7,-7.006957502312714e-7,-1.1854062695586842e-6,13.414875712179684,12.974617005330302,6.280772803217346,6.457894634402693,-1.2546071298480764e-6,-2.9312920963456105e-7,-2.335880548135682e-6,-1.5402425598259105e-6,-3.6664484064934995e-7,5.721545736875978e-7,5.721545736875978e-7
8.66e-11,-1.27274650089056e-7,1.9945222193191485e-8,3.6686388359259356e-8,3.187792359246293e-8,-2.2589275487327055e-8,-4.2385502036781736e-7,-2.8674569293832525e-8,-2.7257868100845503e-7,-7.565096065761742e-7,-1.0351320138359711e-6,13.414831229948785,12.97371570876907,6.280782318366997,6.458617543423564,-7.72583917447315e-7,2.185635053118222e-7,-2.0199710915140097e-6,-1.3474471112883935e-6,-6.557574784598108e-7,1.3881228039072645e-7,1.3881228039072645e-7
8.67e-11,-1.423699315758949e-7,1.7407748171152088e-8,2.835158715911103e-8,1.4162128294715536e-8,-4.682682678580061e-8,-1.5302149140383033e-7,-8.527953748004115e-8,-3.5362004620699904e-7,-7.682200592280312e-7,-8.468999642703685e-7,13.414769740443658,12.972949517494266,6.280802841648578,6.4592960917277855,-4.628205521729552e-7,4.499110820424402e-7,-1.5884148072999921e-6,-1.1638004828162412e-6,-8.580794810687105e-7,-2.1948002367126843e-7,-2.1948002367126843e-7
8.68e-11,-1.4934241703407142e-7,1.4557408218930457e-8,1.989519538589621e-8,-2.1109095485032956e-9,-6.596222353617869e-8,4.989098514516694e-8,-1.3484662615641605e-7,-4.125206693274407e-7,-7.393851340621274e-7,-6.405343721993993e-7,13.414695331824003,12.972326423284139,6.28083293136069,6.459903517655808,-2.895510583950343e-7,4.721717990420984e-7,-1.0992637449656173e-6,-9.989122902674583e-7,-9.775869973894398e-7,-4.988213098943911e-7,-4.988213098943911e-7
8.69e-11,-1.495739387358876e-7,1.142688419953524e-8,1.1481644216706167e-8,-1.6605506303163466e-8,-7.996462187193769e-8,1.8246051216695592e-7,-1.7536025999242572e-7,-4.4792078538087455e-7,-6.758556806152114e-7,-4.348634003139965e-7,13.414611947470801,12.971844817823195,6.280870902324992,6.460420423523386,-2.1077233828192003e-7,3.6233547047295147e-7,-6.152479488715854e-7,-8.512320346466444e-7,-1.024314735072205e-6,-6.996731324289635e-7,-6.996731324289635e-7
8.7e-11,-1.4452772242247683e-7,8.080405020941193e-9,3.305475907376538e-9,-2.903162431360361e-8,-8.902374570949884e-8,2.504575737584484e-7,-2.0531406716804206e-7,-4.5963978605017116e-7,-5.853550346133933e-7,-2.4599991857868335e-7,13.414523264507373,12.971495787069259,6.2809149033804,6.460835226112881,-1.8589142313387327e-7,1.9134996525344015e-7,-1.914378661481086e-7,-7.141573557779139e-7,-1.0117853280113669e-6,-8.270238920740926e-7,-8.270238920740926e-7
8.71e-11,-1.3563125600834135e-7,4.607501532412887e-9,-4.423118145291585e-9,-3.917001892221695e-8,-9.353254488166946e-8,2.6540871130914175e-7,-2.2378350537314747e-7,-4.487275429735206e-7,-4.768495403367822e-7,-8.605372948330296e-8,13.414432598028219,12.971265449340224,6.280963006217936,6.461143937727357,-1.8119936038404497e-7,1.606909635992379e-8,1.3334833866186368e-7,-5.811977769286488e-7,-9.545568326491854e-7,-8.894827673765659e-7,-8.894827673765659e-7
8.72e-11,-1.2418197101857506e-7,1.1156365034145697e-9,-1.1493605987350925e-8,-4.6891848440479584e-8,-9.405086336851719e-8,2.418808472154374e-7,-2.304650593706111e-7,-4.17435063161125e-7,-3.59777573373297e-7,3.757794984866626e-8,13.414342834585128,12.971137094182806,6.281013297083191,6.461349363736072,-1.7289589500609772e-7,-1.2478748272655627e-7,3.405685517469012e-7,-4.4926265005742843e-7,-8.663594649886696e-7,-8.978729199535105e-7,-8.978729199535105e-7
8.73e-11,-1.112837005564374e-7,-2.277809915291357e-9,-1.7710432826509292e-8,-5.217061304956462e-8,-9.125532078944782e-8,1.9492787142987787e-7,-2.2568289590187922e-7,-3.690919377648332e-7,-2.4323020888809314e-7,1.2229380932651648e-7,13.414256394880885,12.97109296016019,6.281063963254439,6.46145986068541,-1.478149997180027e-7,-2.1103115239916613e-7,4.31605370100252e-7,-3.1981772994517673e-7,-7.590052958023034e-7,-8.637967041303009e-7,-8.637967041303009e-7
8.74e-11,-9.781610734224318e-8,-5.453742784721326e-9,-2.2907366454810945e-8,-5.508506811247738e-8,-8.588217733815859e-8,1.3803919856429095e-7,-2.103634877567684e-7,-3.078889115665218e-7,-1.351864655368517e-7,1.697963253097356e-7,13.414175222820948,12.971115575101797,6.281113367461225,6.4614878323468705,-1.0231324172442314e-7,-2.385883346182384e-7,4.2399355357462164e-7,-1.982102336716945e-7,-6.420191193925622e-7,-7.984829055171536e-7,-7.984829055171536e-7
8.75e-11,-8.443406919246485e-8,-8.299317476932756e-9,-2.6959816607901986e-8,-5.5812796072164546e-8,-7.867038370133276e-8,8.178856514897374e-8,-1.8597832092521456e-7,-2.3857734083541816e-7,-4.189837853080739e-8,1.8515596090339244e-7,13.414100796298637,12.971188657773274,6.281160105307477,6.461448147391951,-3.995503906037378e-8,-2.1533352760332113e-7,3.455996676181834e-7,-9.181048096017042e-8,-5.227903369709371e-7,-7.12051634582992e-7,-7.12051634582992e-7
8.76e-11,-7.159018573530535e-8,-1.071527105198221e-8,-2.9794116593449232e-8,-5.461524957087572e-8,-7.031132426064723e-8,3.323205180627809e-8,-1.5445505717008192e-7,-1.6611065936005383e-7,3.250221194151086e-8,1.7561444793925758e-7,13.41403415435168,12.9712976357444,6.281203042997273,6.461356644128745,3.133652999268169e-8,-1.5624725416684702e-7,2.282045202328828e-7,-7.736850447979571e-9,-4.069911190160628e-7,-6.131872719471952e-7,-6.131872719471952e-7
8.77e-11,-5.9571567052249065e-8,-1.2622250337478598e-8,-3.139293483175063e-8,-5.1816107759057905e-8,-6.141015727939636e-8,-4.025139413902989e-9,-1.180588717196868e-7,-9.526349274139416e-8,8.61376131741715e-8,1.493254921892496e-7,13.413975935465704,12.971429866308833,6.281241334905107,6.461228850875438,1.0207316123912829e-7,-7.881690187820669e-8,1.0173569030164441e-7,4.91494154249924e-8,-2.990298348181228e-7,-5.091165539351543e-7,-5.091165539351543e-7
8.78e-11,-4.85419140990492e-8,-1.396579700361805e-8,-3.179629605337689e-8,-4.777554809661642e-8,-5.246149524032003e-8,-2.9264119615593478e-8,-7.924818098301906e-8,-3.026952810639974e-8,1.1926022036993134e-7,1.1421308668487646e-7,13.413926422543598,12.97157465652585,6.281274422497954,6.461079003129662,1.6350263949676263e-7,6.673425670757162e-10,-9.986859588765164e-9,7.750735161785737e-8,-2.0238239165874807e-7,-4.0575237765646666e-7,-4.0575237765646666e-7
8.79e-11,-3.858128706792012e-8,-1.4719693251167667e-8,-3.109810433805892e-8,-4.2863409208487405e-8,-4.383986798842454e-8,-4.380396674915146e-8,-4.051227897820228e-8,2.548157129237797e-8,1.3390800056343476e-7,7.708324577781114e-8,13.413885591103082,12.971723169455272,6.281302017594123,6.4609193892037275,2.0916900315545947e-7,6.957519189946782e-8,-9.158411628999191e-8,7.983632296740434e-8,-1.197360066503822e-7,-3.078751062557061e-7,-3.078751062557061e-7
8.8e-11,-2.9718337502253407e-8,-1.4887439259991366e-8,-2.9438517911700943e-8,-3.743416077930881e-8,-3.5803363119313266e-8,-5.0080962501089205e-8,-4.201854727531012e-9,6.965502496594515e-8,1.3340492909932012e-7,4.3065550686921656e-8,13.413853158331708,12.97186828315205,6.281324073825866,6.460760011875261,2.3566517569839498e-7,1.2009822472392697e-7,-1.3654977310323755e-7,6.190892754651315e-8,-5.296276087077772e-8,-2.1926481725765564e-7,-2.1926481725765564e-7
8.81e-11,-2.1952524241399025e-8,-1.4501732457095315e-8,-2.6992961412425884e-8,-3.180613548086134e-8,-2.8507341126601893e-8,-5.082823247242645e-8,2.7633853252586638e-8,1.0106859472904937e-7,1.2178721609650553e-7,1.5398656081058863e-8,13.41382863151715,12.972004444038355,6.281340750454599,6.460608520183443,2.426608110434636e-7,1.4927713823954168e-7,-1.461287112291065e-7,3.156375903235951e-8,-2.9960253012330854e-9,-1.4275064758899555e-7,-1.4275064758899555e-7
8.82e-11,-1.5266364497235127e-8,-1.3621949318114241e-8,-2.3958908762209338e-8,-2.624671354868682e-8,-2.202433998838264e-8,-4.846857783440772e-8,5.338817644724263e-8,1.1967127366511833e-7,1.0323774550585712e-7,-4.480258652343049e-9,13.413811354974323,12.972127532899204,6.281352372452815,6.460470345481433,2.3238702850503778e-7,1.582018212111197e-7,-1.2718364661476889e-7,-2.7960799072366033e-9,3.0295657092797285e-8,-8.01904621950845e-8,-8.01904621950845e-8
8.83e-11,-9.629665034368602e-9,-1.2329784792580454e-8,-2.0541775905239252e-8,-2.0964224871890565e-8,-1.636623050401823e-8,-4.4767191493787834e-8,7.200199168538062e-8,1.2641284619581777e-7,8.16000277629438e-8,-1.662042542807708e-8,13.413800554896264,12.972234744051107,6.2813593901581495,6.460348969322597,2.0880403317572806e-7,1.5074646082846227e-7,-8.964477577198229e-8,-3.364742828819884e-8,4.815279396407038e-8,-3.242458710567716e-8,-3.242458710567716e-8
8.84e-11,-4.9987167150966795e-9,-1.0723366642060303e-8,-1.6941297851393454e-8,-1.6106403256202878e-8,-1.1505246066460657e-8,-4.07321224299031e-8,8.302099274013707e-8,1.230276417581228e-7,6.002234768857862e-8,-2.2113873702500123e-8,13.413795381621123,12.9723244680811,6.281362340990871,6.460246255660158,1.7667314660375887e-7,1.3218216202538575e-7,-4.4073061361414086e-8,-5.545301574800848e-8,5.283518899619473e-8,7.428443286467325e-10,7.428443286467325e-10
8.85e-11,-1.3136102618739432e-9,-8.910310714284724e-9,-1.3339627299583802e-8,-1.1764435432192369e-8,-7.391486027397875e-9,-3.670793319471168e-8,8.659850291662254e-8,1.1176511717352213e-7,4.0757139737027336e-8,-2.2619801291977656e-8,13.413794948732766,12.972396165780072,6.281361814867938,6.460162792745615,1.4071420716789036e-7,1.0793745489400577e-7,2.755805752991967e-10,-6.52627000060528e-8,4.7388153528721274e-8,2.0490375102171242e-8,2.0490375102171242e-8
8.86e-11,1.503696116309861e-9,-7.000295718927228e-9,-9.89210886425562e-9,-7.981097958363917e-9,-3.965639719124805e-9,-3.2586085685854914e-8,8.344318951348314e-8,9.510385495509008e-8,2.511472016558739e-8,-1.993732023575207e-8,13.413798368305551,12.972450223845481,6.281358424174279,6.460098207065483,1.049684190017505e-7,8.267815926085582e-8,3.6676542234259486e-8,-6.277175985928478e-8,3.529416910107081e-8,2.8830689587261166e-8,2.8830689587261166e-8
8.87e-11,3.5488891979236165e-9,-5.097792748111704e-9,-6.721301738252986e-9,-4.761220806177019e-9,-1.1667700353340368e-9,-2.805352707692745e-8,7.47175596032362e-8,7.548395823547979e-8,1.3548551230091749e-8,-1.5680938509932942e-8,13.413804781554399,12.972487789173059,6.281352778548271,6.460051428958932,7.2420956280661e-8,5.977616477779011e-8,6.141820398628896e-8,-4.991027034826862e-8,2.0067401780360604e-8,2.8370727928642982e-8,2.8370727928642982e-8
8.88e-11,4.931826380266915e-9,-3.295573094592989e-9,-3.914405078062696e-9,-2.082754342896278e-9,1.0641452708278193e-9,-2.2814455852616523e-8,6.189902433487839e-8,5.5086404653732515e-8,5.834166765918856e-9,-1.1083628807980506e-8,13.413813384213546,12.9725105855816,6.281345464336637,6.460020904343327,4.487944712923399e-8,4.1150096947241066e-8,7.364261757751222e-8,-3.011473433579117e-8,4.860014010695475e-9,2.2007919915397e-8,2.2007919915397e-8
8.89e-11,5.77048532578748e-9,-1.6695353381831484e-9,-1.5238463992157502e-9,9.300379733960041e-11,2.783690953912453e-9,-1.6743044585557788e-8,4.6619688804083245e-8,3.567816507091905e-8,1.297123832260738e-9,-6.925141839862569e-9,13.413823446154147,12.972520722569271,6.2813370283634145,6.460004757513382,2.3061960309379822e-8,2.7400581748844515e-8,7.473572859394241e-8,-7.466755145070045e-9,-7.855817010085528e-9,1.2605591349360189e-8,1.2605591349360189e-8
8.9e-11,6.18342201575357e-9,-2.7524758704788915e-10,4.2952343028387066e-10,1.8130268518986104e-9,4.047115815315383e-9,-9.950345546680173e-9,3.050318452354848e-8,1.8530669278633932e-8,-9.533655680973557e-10,-3.5625888431990255e-9,13.41383432503891,12.972520508917729,6.281327965596883,6.460000915725055,6.824652810324223e-9,1.813247793015453e-8,6.748960121810356e-8,1.4124503280967543e-8,-1.6484412211107665e-8,2.6953089653774736e-9,2.6953089653774736e-9
8.91e-11,6.282110908106833e-9,8.535886306450975e-10,1.9513888039893038e-9,3.126526051836098e-9,4.909799087872917e-9,-2.7710850686643924e-9,1.5016510862331865e-8,4.408411410457795e-9,-1.8206722156158162e-9,-1.0284631883367066e-9,13.413845474153092,12.972512284241116,6.28131871033054,6.460007207676126,-4.5459937270503755e-9,1.235341313764497e-8,5.524345921692004e-8,3.155934697774839e-8,-2.0361428698168416e-8,-5.751982802628732e-9,-5.751982802628732e-9
8.92e-11,6.164462639212795e-9,1.7047549691768421e-9,3.067918424908192e-9,4.081298731654907e-9,5.42816801242192e-9,4.308175532394777e-9,1.3521037184285712e-9,-6.384266464260242e-9,-2.0704942347858846e-9,8.416258930441358e-10,13.413856444888228,12.972498279268859,6.281309630562808,6.460021446173536,-1.2042213976830575e-8,8.855476290318119e-9,4.116147587808717e-8,4.292544402827785e-8,-1.9673474421950636e-8,-1.145817030560105e-8,-1.145817030560105e-8
8.93e-11,5.910458952454625e-9,2.285415593204235e-9,3.819498140184871e-9,4.722117321915029e-9,5.659593818063512e-9,1.0750516260146375e-8,-9.64930302801406e-9,-1.3915830890322742e-8,-2.244400846995737e-9,2.2846559173906346e-9,13.413866884634995,12.97248051160592,6.281301025319574,6.4600415016545,-1.669287621196777e-8,6.516329391141896e-9,2.7740102647248472e-8,4.759952831356679e-8,-1.5271217031352357e-8,-1.386384047402123e-8,-1.386384047402123e-8
8.94e-11,5.5803411303149234e-9,2.6186670345635743e-9,4.254902057743944e-9,5.090588319384212e-9,5.661220268669205e-9,1.6071056460755748e-8,-1.7530243336332627e-8,-1.851942066703932e-8,-2.635147062377707e-9,3.5129568571256486e-9,13.413876531027709,12.972460718992215,6.281293124686711,6.460065369182438,-1.9396156636276635e-8,4.4887963288400765e-9,1.6572170563674568e-8,4.610864612241589e-8,-8.418875795838657e-9,-1.3056322849850941e-8,-1.3056322849850941e-8
8.95e-11,5.215271787944765e-9,2.739217395617555e-9,4.4263581644876816e-9,5.225830491802759e-9,5.488008895248673e-9,1.991773149565183e-8,-2.2203744217340603e-8,-2.0682547750730223e-8,-3.312275984625729e-9,4.656095224706211e-9,13.413885203558488,12.972440327683291,6.281286092298261,6.460091228150765,-2.0832461156748253e-8,2.2772937358275507e-9,8.341107164934885e-9,3.9822551132614196e-8,-5.275695779569375e-10,-9.623082784669684e-9,-9.623082784669684e-9
8.96e-11,4.839970986284709e-9,2.6887189602325053e-9,4.385746676874466e-9,5.165374378405964e-9,5.190471873219001e-9,2.2117322621391538e-8,-2.3902798099922737e-8,-2.094957167224744e-8,-4.180947318213635e-9,5.742948001504639e-9,13.413892793548843,12.972420450238412,6.281280029968208,6.460117491844584,-2.1447329185990527e-8,-2.7911978651379913e-10,2.9833686218862128e-9,3.0564566285124264e-8,7.084394043871298e-9,-4.462484777618937e-9,-4.462484777618937e-9
8.97e-11,4.466574602998685e-9,2.5112566821311977e-9,4.181967903974093e-9,4.945832583265776e-9,4.812599646395877e-9,2.2683592880805443e-8,-2.3102652879639782e-8,-1.984666647945327e-8,-5.055384456583351e-9,6.716581419712934e-9,13.4138992533516,12.97240190511523,6.281274984078628,6.460142843425021,-2.1484536750387905e-8,-3.0855700186198932e-9,-5.757670797599005e-11,2.022498197535639e-8,1.3372341829143512e-8,1.4138563080315995e-9,1.4138563080315995e-9
8.98e-11,4.098896287816447e-9,2.2494151803157165e-9,3.859358731629407e-9,4.603085166377192e-9,4.39040043865211e-9,2.1792748267879706e-8,-2.0428653063808185e-8,-1.7833372985817444e-8,-5.730248704122533e-9,7.4696453158658e-9,13.41390458548762,12.972385250059618,6.281270953266719,6.460166255626364,-2.104638899513711e-8,-5.898034865047035e-9,-1.5590738757247594e-9,1.0443337490561424e-8,1.767000521776787e-8,7.0567831942012376e-9,7.0567831942012376e-9
8.99e-11,3.736372231290418e-9,1.9412249839872896e-9,3.4569380360129007e-9,4.17192041065062e-9,3.95129801414355e-9,1.97368597707437e-8,-1.6562579501695648e-8,-1.5279783343169577e-8,-6.037572459105725e-9,7.88675520140759e-9,13.41390883223328,12.97237082208701,6.281267896907899,6.460186993057135,-2.016013563316193e-8,-8.428431647962251e-9,-2.2860821032081103e-9,2.3999751994495613e-9,1.971625942216954e-8,1.1711322844508225e-8,1.1711322844508225e-8
9.0e-11,3.377179177869399e-9,1.6181455385629487e-9,3.0082237899267713e-9,3.685231457212852e-9,3.514435098309602e-9,1.6867923487254384e-8,-1.2158880200887497e-8,-1.2464653208574996e-8,-5.882354080920152e-9,7.882141590419255e-9,13.413912065995126,12.972358778449525,6.281265743884763,6.4602045979401845,-1.8834781260188433e-8,-1.0427612704933224e-8,-2.831330704188221e-9,-3.2704866602459224e-9,1.9614707506796217e-8,1.4892987092498088e-8,1.4892987092498088e-8
9.01e-11,3.020276610583108e-9,1.3040995200071396e-9,2.5413798823687202e-9,3.172971123337208e-9,3.0917505972956463e-9,1.3544267450988508e-8,-7.779288991004175e-9,-9.587639316633186e-9,-5.255336644106033e-9,7.424627882331998e-9,13.41391438065812,12.972349134896405,6.281264401166402,6.4602188619184755,-1.709935518170684e-8,-1.1736082104493093e-8,-3.5398034395576045e-9,-6.4552348523725055e-9,1.7745691225326457e-8,1.640787200192339e-8,1.640787200192339e-8
9.02e-11,2.6663728384029942e-9,1.015449421253954e-9,2.0795028853349925e-9,2.6611036629947532e-9,2.6895734235032677e-9,1.0087931769744632e-8,-3.850674099461925e-9,-6.788422978032018e-9,-4.225924215032448e-9,6.546539151857351e-9,13.413915883983746,12.97234179934798,6.281263761794916,6.4602297878299995,-1.5020259380291176e-8,-1.2301611321508395e-8,-4.509098471722426e-9,-7.45726845810637e-9,1.4654128963506388e-8,1.6324687238920603e-8,1.6324687238920603e-8
9.03e-11,2.3180057989546226e-9,7.617171729778703e-10,1.6409291499801801e-9,2.1707701612186784e-9,2.310420772175049e-9,6.757574589609802e-9,-6.471704139171748e-10,-4.166417397751114e-9,-2.921072403047555e-9,5.337355539882503e-9,13.413916691064165,12.972336600526978,6.281263711974919,6.460237545933947,-1.2700429729953943e-8,-1.2169791616253092e-8,-5.6444661537575826e-9,-6.84388906236737e-9,1.0935782735732394e-8,1.491279468320012e-8,1.491279468320012e-8
9.04e-11,1.9790380620066796e-9,5.467980719231135e-10,1.239512600955576e-9,1.7178202870229346e-9,1.9547028646216386e-9,3.73745337782531e-9,1.7057079628389286e-9,-1.7965967604401767e-9,-1.4971629106711212e-9,3.9260286091619136e-9,13.413916918802094,12.972333311990484,6.281264137072876,6.460242428945876,-1.0266126008565476e-8,-1.1457271789485603e-8,-6.7420187939622295e-9,-5.2861138884569105e-9,7.140173437078064e-9,1.2562868044482161e-8,1.2562868044482161e-8
9.05e-11,1.653889066369484e-9,3.7041189569563215e-10,8.848793829935774e-10,1.312778484124451e-9,1.6221043264490076e-9,1.1398978138155866e-9,3.2097816151081186e-9,2.608103969006036e-10,-1.1151564216862308e-10,2.4574960743991296e-9,13.413916681372058,12.97233167238873,6.281264926441706,6.460244809547719,-7.848163163621587e-9,-1.0318134579128556e-8,-7.57488022922224e-9,-3.418874635398085e-9,3.7018551297064327e-9,9.706126540046196e-9,9.706126540046196e-9
9.06e-11,1.3467812205008385e-9,2.2956112771636262e-10,5.826989753427159e-10,9.6122819704121e-10,1.3125112720076425e-9,-9.831424217739955e-10,3.96196942083782e-9,1.9569454933455443e-9,1.101276682997092e-9,1.0690621266186246e-9,13.413916086615842,12.972331402754177,6.2812659770799915,6.460245102997608,-5.563686223515593e-9,-8.912256069771774e-9,-7.962991302156512e-9,-1.7414380071954555e-9,9.046630858364125e-10,6.7449795671362874e-9,6.7449795671362874e-9
9.07e-11,1.061186261721438e-9,1.198186875155788e-10,3.3502071060677917e-10,6.645299184436717e-10,1.0264578232240766e-9,-2.6243660507232947e-9,4.117621462423359e-9,3.2558641666930367e-9,2.045063196506763e-9,-1.287429610900272e-10,13.413915233323888,12.972332221360606,6.281267196206607,6.46024373631416,-3.502784284908479e-9,-7.381532391412539e-9,-7.815573777798922e-9,-5.659421188597945e-10,-1.1228063984820372e-9,4.003359077752647e-9,4.003359077752647e-9
9.08e-11,7.995534888746617e-10,3.6333317986243245e-11,1.407133915995223e-10,4.207476022590868e-10,7.651548468316686e-10,-3.805450525775957e-9,3.855259601706945e-9,4.138715439363678e-9,2.6689040334537935e-9,-1.06397775954726e-9,13.41391420934904,12.972333856355275,6.281268502877588,6.4602411244583875,-1.7220061279941222e-9,-5.836518436010843e-9,-7.143667933937431e-9,-1.1614673535621256e-11,-2.3869201590071047e-9,1.7000701351537594e-9,1.7000701351537594e-9
9.09e-11,5.633078102410986e-10,-2.5492230284949774e-11,-3.978909754663328e-12,2.2564603326600293e-10,5.302230496757511e-10,-4.564341432003434e-9,3.3471743856504023e-9,4.608098719386754e-9,2.965702523420821e-9,-1.7069039257367013e-9,13.413913090487648,12.972336056091612,6.281269828794061,6.4602376531268035,-2.4475774610347447e-10,-4.353091171119528e-9,-6.047006176353334e-9,-3.4710420971068395e-11,-2.9929620833662075e-9,-5.593436738240676e-11,-5.593436738240676e-11
9.1e-11,3.530404106949565e-10,-6.963696102999246e-11,-1.0478107685346898e-10,7.363558323162702e-11,3.232767832498846e-10,-4.946811105349079e-9,2.7385619598887923e-9,4.690564147197095e-9,2.9647320514071713e-9,-2.0662602845663226e-9,13.413911940046848,12.972338596953946,6.281271118452664,6.460233667266023,9.329705232433247e-10,-2.976719515700149e-9,-4.6837949219046566e-9,-4.801968625618252e-10,-3.1028469721598553e-9,-1.2527224315346567e-9,-1.2527224315346567e-9
9.11e-11,1.687855548829065e-10,-9.935570424329398e-11,-1.6867329214741463e-10,-4.1427299310128976e-11,1.4549654412796813e-10,-5.002174513424558e-9,2.1360782497237843e-9,4.436026147120141e-9,2.720649065557625e-9,-2.18026283166104e-9,13.413910808999447,12.972341288488872,6.2812723287793855,6.460229464214097,1.833902855337255e-9,-1.7309727736250076e-9,-3.2335115587698404e-9,-1.1406453078553229e-9,-2.894918737730271e-9,-1.9511866008988193e-9,-1.9511866008988193e-9
9.12e-11,1.0281464520757851e-11,-1.1725233397408973e-10,-2.0317813561056724e-10,-1.256351059417286e-10,-2.7043138921267916e-12,-4.78206353161714e-9,1.605121026690041e-9,3.913800498282822e-9,2.3015410870068957e-9,-2.1049481629990954e-9,13.413909736613421,12.972343975810292,6.281273428370479,6.4602252904052415,2.4902454574884904e-9,-6.269402090692306e-10,-1.8619468165683069e-9,-1.809960077927717e-9,-2.531830858593257e-9,-2.2560618798039973e-9,-2.2560618798039973e-9
9.13e-11,-1.2285772104739114e-10,-1.254478231241789e-10,-2.1571130277565562e-10,-1.8463125656178262e-10,-1.2185827356769792e-10,-4.340719332132762e-9,1.174016199956951e-9,3.205827558354848e-9,1.7780724154065152e-9,-1.9024090175765672e-9,13.413908751435113,12.972346539467829,6.2812743964454425,6.4602213407530025,2.9358985790529506e-9,3.2900604758606825e-10,-6.951860936617142e-10,-2.3234708935130903e-9,-2.139712584613962e-9,-2.2879458165238423e-9,-2.2879458165238423e-9
9.14e-11,-2.3109069347724956e-10,-1.25768736871343e-10,-2.1305087232047093e-10,-2.2339841311309542e-10,-2.1345362563901084e-10,-3.735330328847695e-9,8.426714355444223e-10,2.398245391801376e-9,1.215063721603668e-9,-1.6309313528246622e-9,13.413907872505886,12.972348893192851,6.281275221600438,6.460217760060044,3.201302075726907e-9,1.1305451685514907e-9,1.9407556353853407e-10,-2.580416456798407e-9,-1.7991490681123146e-9,-2.1605398204595605e-9,-2.1605398204595605e-9
9.15e-11,-3.150093998259236e-10,-1.199016576114876e-10,-2.0096264116043027e-10,-2.461920302401687e-10,-2.7979967680476324e-10,-3.0253786338705816e-9,5.931572529072472e-10,1.5727449021744037e-9,6.660725459133127e-10,-1.3382425360304796e-9,13.413907110701462,12.972350980104775,6.281275900437653,6.460214646015616,3.311244520225759e-9,1.7701228181213163e-9,7.877157970864521e-10,-2.5490001076397535e-9,-1.5463799756075573e-9,-1.9654297010197104e-9,-1.9654297010197104e-9
9.16e-11,-3.754713952262549e-10,-1.0948323859131674e-10,-1.8399642754642664e-10,-2.565701157361913e-10,-3.2379542751248904e-10,-2.270569734642693e-9,3.9999303796729316e-10,7.990751218788265e-10,1.7088506477349035e-10,-1.0582342489643902e-9,13.413906470099855,12.97235276803636,6.281276436136761,6.460212053487833,3.285234184363175e-9,2.240405497155154e-9,1.1132239936336704e-9,-2.257328066441007e-9,-1.381785963055827e-9,-1.7648910083445033e-9,-1.7648910083445033e-9
9.17e-11,-4.137491814406226e-10,-9.611891381365236e-11,-1.6544517139421489e-10,-2.5747298101664905e-10,-3.486587641895638e-10,-1.5275197025469425e-9,2.3851331065737734e-10,1.2973758397563515e-10,-2.4462165801554763e-10,-8.108066361651881e-10,13.413905949305141,12.972354244610978,6.281276837027762,6.460209999881851,3.1395554406297547e-9,2.537283599007186e-9,1.228446988430483e-9,-1.7753185562458582e-9,-1.282229451776211e-9,-1.5917376879731095e-9,-1.5917376879731095e-9
9.18e-11,-4.3164268781103175e-10,-8.134185512459473e-11,-1.4743933242310817e-10,-2.513168837961325e-10,-3.5766838678941713e-10,-8.458173227878097e-10,9.041135160929867e-11,-4.0257787334455746e-10,-5.670051989107537e-10,-6.040016311311617e-10,13.413905542676929,12.972355412591696,6.281277115218341,6.460208471327764,2.8899579567164113e-9,2.663092125827041e-9,1.204286715516762e-9,-1.193092101663221e-9,-1.2140329397535315e-9,-1.454295091089814e-9,-1.454295091089814e-9
9.19e-11,-4.3151534720838986e-10,-6.653531806741479e-11,-1.3113639678075814e-10,-2.400788913413255e-10,-3.5395640235913097e-10,-2.6428711206942363e-10,-5.374167562887111e-11,-7.847873777747356e-10,-7.929388709990861e-10,-4.373902831669082e-10,13.413905241436494,12.972356285853076,6.281277285321987,6.460207429411832,2.554021593115846e-9,2.628921791923675e-9,1.1090665025833648e-9,-6.00665164013714e-10,-1.144102113053837e-9,-1.3442040652153618e-9,-1.3442040652153618e-9
9.2e-11,-4.1623618890078966e-10,-5.2845554327124305e-11,-1.16960502265531e-10,-2.2536337402600734e-10,-3.4037091237522613e-10,1.917551650970306e-10,-1.9463451224839587e-10,-1.0208635963347567e-9,-9.266781557887437e-10,-3.0572499912093277e-10,13.41390503463774,12.97235688613989,6.28127736332461,6.460206818105475,2.1525255212413013e-9,2.455319086341038e-9,9.971432413402442e-10,-7.236245101763971e-11,-1.047680940391781e-9,-1.2448790498183409e-9,-1.2448790498183409e-9
9.21e-11,-3.890337629793707e-10,-4.11099498150851e-11,-1.0484989502170717e-10,-2.0845065520426684e-10,-3.1940986960300793e-10,5.116915737526983e-10,-3.2627042698936046e-10,-1.1276799161738604e-9,-9.777302907701545e-10,-2.0209318419213237e-10,13.413904910003358,12.972357240608773,6.2812773656169485,6.460206570508965,1.7095259752108888e-9,2.1711798702879296e-9,9.029534236719616e-10,3.423314666810261e-10,-9.12225506532772e-10,-1.1389087192759149e-9,-1.1389087192759149e-9
9.22e-11,-3.5328704582793034e-10,-3.181790768336828e-11,-9.447846096175823e-11,-1.9033420195205805e-10,-2.9321361542501986e-10,6.99012445064698e-10,-4.3904137467387633e-10,-1.1301190337854507e-9,-9.589269758415264e-10,-1.2012483659839886e-10,13.413904854633598,12.972357380025274,6.281277308208325,6.460206615030784,1.251212445737955e-9,1.8110997200515657e-9,8.40369666192581e-10,6.213618742008975e-10,-7.377200501712446e-10,-1.0133343429063524e-9,-1.0133343429063524e-9
9.23e-11,-3.122901064317792e-10,-2.5112604349754405e-11,-8.542948898252565e-11,-1.7175432730409232e-10,-2.635957476292422e-10,7.690825162887858e-10,-5.229603020938355e-10,-1.0562784483142106e-9,-8.849258396617957e-10,-5.512743695366619e-11,13.413904855597748,12.972357337423128,6.281277206125206,6.460206880675819,8.038935849455921e-10,1.4117655368840524e-9,8.062489436476983e-10,7.672504188825833e-10,-5.343235846345456e-10,-8.624093327049695e-10,-8.624093327049695e-10
9.24e-11,-2.690298728725035e-10,-2.0832392585096902e-11,-7.731250882307709e-11,-1.532346456735261e-10,-2.3209050139027058e-10,7.456918562094526e-10,-5.703690496535403e-10,-9.334323337515968e-10,-7.710607004552153e-10,-4.28104224802842e-12,13.413904900418094,12.97235714702421,6.281277072986808,6.4602073012094765,3.916171534676385e-10,1.0081147941602253e-9,7.864970538922736e-10,8.006423378748651e-10,-3.184951313433646e-10,-6.880093428185637e-10,-6.880093428185637e-10
9.25e-11,-2.2601062033293391e-10,-1.858310469034591e-11,-6.982523038646843e-11,-1.3512395713459536e-10,-1.9999846643486305e-10,6.569990862696461e-10,-5.776973444475619e-10,-7.851570349988129e-10,-6.324256338947133e-10,3.381252878908619e-11,13.413904977454248,12.972356843255078,6.281276920740763,6.4602078180848785,3.394785528806044e-11,6.299550978885945e-10,7.628656781652496e-10,7.523080638505776e-10,-1.0872976698002209e-10,-4.982505853558155e-10,-4.982505853558155e-10
9.26e-11,-1.8514720903490693e-10,-1.7827910142592874e-11,-6.277072095867262e-11,-1.1764237150228407e-10,-1.6841918472543806e-10,5.315165329128824e-10,-5.461223694759e-10,-6.297559301339662e-10,-4.830977977313468e-10,5.987812451568114e-11,13.413905076193705,12.972356459761073,6.281276759535433,6.4602083821461935,-2.556677300733196e-10,2.995667882155272e-10,7.189594639574759e-10,6.554307574917199e-10,7.818135541228598e-11,-3.0506003352703657e-10,-3.0506003352703657e-10
9.27e-11,-1.4773484259928747e-10,-1.798002071154257e-11,-5.6044279076934294e-11,-1.0092755187352245e-10,-1.3826675028758185e-10,3.9470419461852086e-10,-4.812163904454607e-10,-4.798807559196748e-10,-3.3545402394968773e-10,7.47011163968876e-11,13.413905187453324,12.972356028391783,6.281276597702126,6.460208954233185,-4.706862903946643e-10,3.056430675536362e-11,6.444279270565532e-10,5.395037342345906e-10,2.2978483959701098e-10,-1.2144278111436252e-10,-1.2144278111436252e-10
9.28e-11,-1.1448941250030155e-10,-1.848505636610862e-11,-4.960511652064856e-11,-8.507566688220067e-11,-1.1027105523744532e-10,2.665664586044712e-10,-3.918379583081968e-10,-3.430766934998285e-10,-1.995906534296844e-10,7.9630140963326e-11,13.413905303496454,12.972355578194776,6.2812764418201175,6.46020950489489,-6.113336627577976e-10,-1.7196896781529238e-10,5.369019052589711e-10,4.2653296087461376e-10,3.392645361584166e-10,4.0944206482468034e-11,4.0944206482468034e-11
9.29e-11,-8.564189978639304e-11,-1.8883480768335885e-11,-4.3445703237711465e-11,-7.017211678245092e-11,-8.497153468669812e-11,1.604289496857384e-10,-2.8860630899468847e-10,-2.2289371949026661e-10,-8.289484093835738e-11,7.675147516353403e-11,13.413905418071822,12.972355134496134,6.281276296839451,6.460210013465556,-6.836576596547499e-10,-3.1027925614959124e-10,4.017745032689716e-10,3.296369605231843e-10,4.0548449128708484e-10,1.735163293785811e-10,1.735163293785811e-10
9.3e-11,-6.106431970494233e-11,-1.8848139010740594e-11,-3.756759528391637e-11,-5.630898258963653e-11,-6.271169874482975e-11,8.285971891709267e-11,-1.8230280504610117e-10,-1.2020412666298358e-10,1.0172218535602542e-11,6.874861968384009e-11,13.413905526382464,12.97235471816113,6.28127616624021,6.460210466762614,-6.980026673062567e-10,-3.9202784915872514e-10,2.5032784031411625e-10,2.5366621404392744e-10,4.3206681537164617e-10,2.7162005895889487e-10,2.7162005895889487e-10
9.31e-11,-4.0403654704384785e-11,-1.8196567040909482e-11,-3.1967961959899997e-11,-4.3588772543293374e-11,-4.36416518817926e-11,3.4527198420180507e-11,-8.248497671830626e-11,-3.4428249160445705e-11,7.803490040909645e-11,5.854055582646992e-11,13.413905624995538,12.972354345117786,6.281276052211438,6.4602108576401704,-6.672045332969567e-10,-4.280750041909885e-10,9.692303819485538e-11,1.9718231146546795e-10,4.2590106768307683e-10,3.345656119862815e-10,3.345656119862815e-10
9.32e-11,-2.320344433814731e-11,-1.688157414154381e-11,-2.663690194012213e-11,-3.21166579687672e-11,-2.7732964902550656e-11,1.1680318733080669e-11,3.4974868194526256e-12,3.552856495302638e-11,1.2169586081343359e-10,4.883072847505886e-11,13.413905711705983,12.972354026196106,6.2812759558373745,6.460211183582009,-6.048047722925382e-10,-4.303486361139086e-10,-4.399875766303821e-11,1.5505046230942962e-10,3.954863726452037e-10,3.6501685525742507e-10,3.6501685525742507e-10
9.33e-11,-8.99881308117526e-12,-1.4966117928603378e-11,-2.1562697035782192e-11,-2.1985359719077302e-11,-1.4806686315182527e-11,7.900941261851093e-12,7.100378822212133e-11,9.071243207014954e-11,1.4419612124776384e-10,4.1697168088053385e-11,13.413905785368359,12.97235376729552,6.281275877282616,6.460211445457513,-5.235300812695368e-10,-4.1009633814527174e-10,-1.6047678556363704e-10,1.2097578860653174e-10,3.4943627891605457e-10,3.679946434667067e-10,3.679946434667067e-10
9.34e-11,2.6219368410354917e-12,-1.258953082013947e-11,-1.6740707191545813e-11,-1.3257772991769009e-11,-4.5719346727739776e-12,1.5807859743751777e-11,1.1813752037304257e-10,1.3191582208067462e-10,1.499167118466898e-10,3.832189719842055e-11,13.413905845711366,12.972353569851743,6.281275815970791,6.46021164650329,-4.341981752505911e-10,-3.7669677405339214e-10,-2.447396910134781e-10,8.949914715588029e-11,2.9536197716535247e-10,3.497564372963054e-10,3.497564372963054e-10
9.35e-11,1.1989035943499438e-11,-9.931848602690441e-12,-1.2181602262849022e-11,-5.952200146077868e-12,3.329852439925027e-12,2.846743747129038e-11,1.454072921005046e-10,1.5974477406369532e-10,1.4382174947940415e-10,3.89089545024897e-11,13.413905893148597,12.972353431539897,6.281275770753358,6.460211791541738,-3.451135186111446e-10,-3.3707821138426285e-10,-2.9389785699675335e-10,5.719989002507463e-11,2.3922439470875825e-10,3.167711367526054e-10,3.167711367526054e-10
9.36e-11,1.935066237717262e-11,-7.181677312139943e-12,-7.915699038437838e-12,-3.3866850694677645e-14,9.280951613243119e-12,4.0366007859443856e-11,1.5514411868404407e-10,1.7483709571904665e-10,1.3074876370470125e-10,4.278953129545004e-11,13.41390592859703,12.972353347128632,6.281275740066262,6.460211886410646,-2.6192831323914877e-10,-2.956820097412992e-10,-3.096797580025301e-10,2.307513765807339e-11,1.851361647784091e-10,2.7493479394899673e-10,2.7493479394899673e-10
9.37e-11,2.489119564605495e-11,-4.51116365473915e-12,-3.991835692988971e-12,4.585399119267937e-12,1.3649241739367061e-11,4.7901322494621357e-11,1.5081617068947513e-10,1.78109288555887e-10,1.1483796625384918e-10,4.867158916467054e-11,13.41390595331211,12.972353309392215,6.281275722072703,6.460211937557232,-1.8787692223695676e-10,-2.5483303788538766e-10,-2.974394488851857e-10,-1.1762613051794905e-11,1.3551721469642807e-10,2.2909155226436547e-10,2.2909155226436547e-10
9.38e-11,2.8758494172535238e-11,-2.059651730524016e-12,-4.70961957974421e-13,8.0393970222103e-12,1.676005941241812e-11,4.943674656134847e-11,1.363644420979272e-10,1.709354959944727e-10,9.916228877710333e-11,5.496696818025639e-11,13.413905968745231,12.972353309993412,6.281275714790405,6.4602119517442915,-1.242550975744933e-10,-2.1534356579755683e-10,-2.64750648166011e-10,-4.4826409986995717e-11,9.146906078121275e-11,1.8285218645414747e-10,1.8285218645414747e-10
9.39e-11,3.10914090177325e-11,7.412353962127319e-14,2.5839774409579544e-12,1.0493445958120278e-11,1.8880054952051135e-11,4.502138046530567e-11,1.1564913606486023e-10,1.5520242889074802e-10,8.558167284558449e-11,6.012333242740605e-11,13.413905976426532,12.972353340266372,6.281275716201906,6.460211935822049,-7.100706814656244e-11,-1.7717979637243175e-10,-2.1991359063321944e-10,-7.316304589379885e-11,5.323021572599947e-11,1.3865116717393092e-10,1.3865116717393092e-10
9.4e-11,3.2041114459991536e-11,1.8327015469647065e-12,5.119487254660856e-12,1.212680755741019e-11,2.0212891381038845e-11,3.5907837842287316e-11,9.205613037524924e-11,1.332281020497065e-10,7.480654682745616e-11,6.28988446990039e-11,13.41390597787337,12.972353391851565,6.281275724346587,6.4602118965321695,-2.7300897539001327e-11,-1.400521045131103e-10,-1.706488567143575e-10,-9.418996849555804e-11,2.0599564134887763e-11,9.795665627653598e-11,9.795665627653598e-11
9.41e-11,3.1782799130144926e-11,3.1954882727588603e-12,7.10178562882423e-12,1.3114897048898305e-11,2.0904786588298814e-11,2.3999360745519898e-11,6.827458809487184e-11,1.0756936636049268e-10,6.662399792190892e-11,6.253881473390037e-11,13.413905974522912,12.972353457159523,6.281275737393604,6.460211840325716,7.995045566192769e-12,-1.0383907064257346e-10,-1.2316115550611857e-10,-1.062946472798921e-10,-6.745664548722195e-12,6.154477368315471e-11,6.154477368315471e-11
9.42e-11,3.051713249620685e-11,4.171481218935594e-12,8.523845272648483e-12,1.3614236047490075e-11,2.105670320878905e-11,1.1336086189907869e-11,4.622684157153392e-11,8.076723518828092e-11,6.02208466285843e-11,5.883917776397651e-11,13.413905967685997,12.972353529662788,6.281275753695545,6.460211773190848,3.598135257709133e-11,-6.880891731751371e-11,-8.165112200254274e-11,-1.0911833283189717e-10,-2.9067357887518455e-11,2.976425972264469e-11,2.976425972264469e-11
9.43e-11,2.8463185767366563e-11,4.791054565808026e-12,9.408022260726437e-12,1.375225613688029e-11,2.073955922931126e-11,-3.044286569939402e-13,2.7113239307502447e-11,5.508750916115893e-11,5.4532601620935276e-11,5.2105471457488017e-11,13.413905958518784,12.97235360403344,6.281275771823445,6.4602117004962,5.75519929217316e-11,-3.5649327812597774e-11,-4.825702995638994e-11,-1.0352905364513172e-10,-4.651201177988452e-11,2.742681900106214e-12,2.742681900106214e-12
9.44e-11,2.5845863292016728e-11,5.0982100622297995e-12,9.804081467017451e-12,1.3622930497759572e-11,2.00091148284317e-11,-9.655802698471285e-12,1.1527903572399097e-11,3.2308507868254854e-11,4.8555092256951465e-11,4.303357007197088e-11,13.413905948008622,12.972353676155256,6.281275790584603,6.460211626861159,7.335280443700137e-11,-5.35068235475141e-12,-2.3336726863291942e-11,-9.135124632846613e-11,-5.91512116252014e-11,-1.9487035540953457e-11,-1.9487035540953457e-11
9.45e-11,2.2881344663731226e-11,5.1441065263126686e-12,9.783337176291247e-12,1.3288048760003147e-11,1.8918005151459613e-11,-1.6058700692075494e-11,-3.9572885067352006e-13,1.359178435715383e-11,4.157308867964341e-11,3.2547569747251164e-11,13.413905936970789,12.972353743044886,6.281275809025402,6.460211556064809,8.383502160217234e-11,2.0994653857170412e-11,-5.96075371691288e-12,-7.495406680886022e-11,-6.70723084249885e-11,-3.6936925334610054e-11,-3.6936925334610054e-11
9.46e-11,1.9763692909462068e-11,4.982149911270728e-12,9.430271025222024e-12,1.2782987722070786e-11,1.7523476976783e-11,-1.9428210900204936e-11,-8.841408852749244e-12,-5.492212133107373e-13,3.328274213509394e-11,2.163085548123334e-11,13.413905926053244,12.972353802716178,6.281275826421868,6.460211491002105,8.935770736648019e-11,4.241264995188461e-11,5.519507870178595e-12,-5.6806865191109756e-11,-7.047542398638342e-11,-4.967170168304042e-11,-4.967170168304042e-11
9.47e-11,1.6654906284814606e-11,4.6645360380603e-12,8.833278820134517e-12,1.2125222003035401e-11,1.5890499472564946e-11,-2.013213934468239e-11,-1.4188399540713449e-11,-1.0188301359346887e-11,2.3807352591988358e-11,1.1180175188418945e-11,13.413905915747092,12.972353854017472,6.281275842260979,6.460211433690534,9.029716759515627e-11,5.823403386445838e-11,1.2945715212887992e-11,-3.909378415275321e-11,-6.97431050220682e-11,-5.784672681151458e-11,-5.784672681151458e-11
9.48e-11,1.3679578515227064e-11,4.23993344171537e-12,8.076129803379394e-12,1.1323624783764433e-11,1.409084828570166e-11,-1.882415466401986e-11,-1.6919763282724194e-11,-1.5855343496089343e-11,1.362470487117461e-11,1.9021557210099986e-12,13.413905906400917,12.97235389646495,6.281275856215773,6.460211385324552,8.713153178441037e-11,6.82118231096497e-11,1.7949698236767532e-11,-2.344847395612898e-11,-6.546394721913259e-11,-6.17494465351489e-11,-6.17494465351489e-11
9.49e-11,1.0924259045150023e-11,3.751948297218301e-12,7.2313663805903516e-12,1.0386799053493325e-11,1.2199369134625116e-11,-1.6271628118039386e-11,-1.755969347474938e-11,-1.8366281571262178e-11,3.4363261362857412e-12,-5.739987117703101e-12,13.41390589823762,12.972353930087646,6.281275868117051,6.460211346369869,8.048317864773967e-11,7.255594219906522e-11,2.1712950176622637e-11,-1.0833860402249339e-11,-5.840701328214002e-11,-6.182386002134385e-11,-6.182386002134385e-11
9.5e-11,8.440759571275733e-12,3.2380803287844313e-12,6.3563434810891975e-12,9.329154688474094e-12,1.028887198388527e-11,-1.3208301526099791e-11,-1.663354390323105e-11,-1.864736472451356e-11,-5.986474525488359e-12,-1.153225688574071e-11,13.413905891372648,12.972353955292691,6.281275877924086,6.460211316686034,7.111492553130084e-11,7.188990395309989e-11,2.4888361733976552e-11,-1.5589432038913975e-12,-4.945650152602009e-11,-5.866701897443833e-11,-5.866701897443833e-11
9.51e-11,6.252147812933002e-12,2.72900417443874e-12,5.492037457872341e-12,8.174072828371427e-12,8.425027979711173e-12,-1.0229749020926471e-11,-1.4642381635172604e-11,-1.7582337240376208e-11,-1.394743543008979e-11,-1.5478474329280012e-11,13.413905885832772,12.97235397275373,6.281275885696207,6.460211295664127,5.988753454824907e-11,6.714846077045441e-11,2.7654316820251715e-11,4.599551917725303e-12,-3.952390250646428e-11,-5.299629219115987e-11,-5.299629219115987e-11
9.52e-11,4.360012557153153e-12,2.2481348255210684e-12,4.664260243067919e-12,6.954134193200407e-12,6.662322827231002e-12,-7.737703623771387e-12,-1.2044877121422355e-11,-1.590205563606194e-11,-1.99364685411644e-11,-1.7745846536066273e-11,13.413905881574644,12.972353983321446,6.2812758915666045,6.460211282366675,4.7692452676615555e-11,5.944253830405625e-11,2.985422227907323e-11,8.215496790127365e-12,-2.945728596117321e-11,-4.5594013008223414e-11,-4.5594013008223414e-11
9.53e-11,2.7517151041354126e-12,1.8115192749447565e-12,3.886574170647991e-12,5.708915541571373e-12,5.041673859930041e-12,-5.929638137805165e-12,-9.241973525457015e-12,-1.4125114006896894e-11,-2.3693156392544124e-11,-1.8602083461534315e-11,13.413905878502536,12.972353987952923,6.2812758957191726,6.460211275658763,3.5376708858068304e-11,4.991873495522788e-11,3.1170371272929705e-11,1.0017785830218676e-11,-1.9965077808543802e-11,-3.7240880558877456e-11,-3.7240880558877456e-11
9.54e-11,1.4066722526564798e-12,1.4281277733452353e-12,3.16404815638979e-12,4.481199179489896e-12,3.589866915790623e-12,-4.823536877962537e-12,-6.56281181884255e-12,-1.2547622819045309e-11,-2.521974281641567e-11,-1.835630487404587e-11,13.413905876484712,12.972353987655833,6.281275898368766,6.460211274322158,2.367491967281521e-11,3.963644860262814e-11,3.1287455614670223e-11,1.0719232468778733e-11,-1.1566204083865808e-11,-2.8650784713808384e-11,-2.8650784713808384e-11
9.55e-11,3.011238556548223e-13,1.1005883138627004e-12,2.4970334919193456e-12,3.312570012968747e-12,2.320593813271146e-12,-4.304756011872316e-12,-4.2528646519470385e-12,-1.127223666677237e-11,-2.4750142055536657e-11,-1.7312039348372066e-11,13.413905875368005,12.97235398344365,6.281275899744933,6.4602112771475095,1.3159815933014363e-11,2.9478200778250933e-11,3.001432633560531e-11,1.0895019668393002e-11,-4.571592364371103e-12,-2.0418030117932412e-11,-2.0418030117932412e-11
9.56e-11,-5.887662438142846e-13,8.263437287229127e-13,1.8843121893646215e-12,2.2393037738489157e-12,1.2366228483692535e-12,-4.18179744685083e-12,-2.4665789573152893e-12,-1.0261886681109111e-11,-2.2687884404350526e-11,-1.5736212237808412e-11,13.413905874990295,12.972353976299035,6.281275900078943,6.46021128300279,4.2167854480872345e-12,2.010005730225377e-11,2.7348621386629566e-11,1.0920758338868733e-11,9.04583951544142e-13,-1.2984219753324839e-11,-1.2984219753324839e-11
9.57e-11,-1.2853153605217295e-12,5.991329542247673e-13,1.3252266795170898e-12,1.2892351516470302e-12,3.325395737664787e-13,-4.239890228354957e-12,-1.2668948812727562e-12,-9.402616975794776e-12,-1.952876575107783e-11,-1.3844105929580513e-11,13.413905875190702,12.972353967143578,6.281275899593814,6.4602112908787666,-2.9568346314794967e-12,1.1921023291958664e-11,2.3483962462530947e-11,1.096669787027842e-11,4.910595860106677e-12,-6.62749588966474e-12,-6.62749588966474e-12
9.58e-11,-1.8088790910721217e-12,4.106302692328762e-13,8.206794007286248e-13,4.799985740784167e-13,-4.024731153642831e-13,-4.28454887639932e-12,-6.330331135928202e-13,-8.561911557104012e-12,-1.5783486293885263e-11,-1.179745927965132e-11,13.413905875817457,12.9723539568131,6.281275898496968,6.460211299914154,-8.331817928682965e-12,5.14421945683253e-12,1.877093784243669e-11,1.1034873170554634e-11,7.609302442829723e-12,-1.4725178732115633e-12,-1.4725178732115633e-12
9.59e-11,-2.1781314929655674e-12,2.520444401919442e-13,3.7312780407547065e-13,-1.8127458581751278e-13,-9.822233773392407e-13,-4.170890645597401e-12,-4.763709913775493e-13,-7.632925513297726e-12,-1.1912522215577507e-11,-9.711392249215788e-12,13.413905876733528,12.972353946038409,6.281275896975164,6.460211309404238,-1.2012690199425747e-11,-2.0082757338192673e-13,1.3649694717063315e-11,1.1020969009307877e-11,9.226787247928326e-12,2.483707214224672e-12,2.483707214224672e-12
9.6e-11,-2.4106651293132718e-12,1.1548067917844527e-13,-1.4137046740382986e-14,-6.969795754220216e-13,-1.4217017234900067e-12,-3.817777194590052e-12,-6.625817536608031e-13,-6.559924534689431e-12,-8.280948764948226e-12,-7.665610504760399e-12,13.413905877820191,12.972353935431812,6.2812758951913406,6.4602113187971435,-1.4196689693332959e-11,-4.206298108338161e-12,8.5735686532115e-12,1.0782304846514461e-11,1.0006104022380613e-11,5.336802582596591e-12,5.336802582596591e-12
9.61e-11,-2.5235963069497293e-12,-5.088884557906477e-15,-3.380647232032704e-13,-1.0771393041256746e-12,-1.7359417027727986e-12,-3.2083865479651093e-12,-1.0369531628251944e-12,-5.344890153239224e-12,-5.136034706562534e-12,-5.716050740297798e-12,13.413905878978811,12.97235392547971,6.281275893283074,6.460211327681784,-1.5132680788621013e-11,-7.034793837666779e-12,3.940648501619224e-12,1.019660523458874e-11,1.0172053410094492e-11,7.237713036052976e-12,7.237713036052976e-12
9.62e-11,-2.5339791971615633e-12,-1.1333126734511515e-13,-5.969240608776508e-13,-1.3370192495265254e-12,-1.9394758074088937e-12,-2.3804373653781632e-12,-1.4492156160189368e-12,-4.0388413800527695e-12,-2.6061039690113944e-12,-3.904366614502622e-12,13.41390588013114,12.972353916541396,6.281275891362363,6.4602113357710085,-1.5085608513059622e-11,-8.876108074373565e-12,4.496091579790373e-14,9.20166792041359e-12,9.909718156175406e-12,8.358982134885764e-12,8.358982134885764e-12
9.63e-11,-2.4589473305351197e-12,-2.1054020231069321e-13,-7.91114671096671e-13,-1.4946815750042738e-12,-2.046224397865918e-12,-1.410000269330399e-12,-1.774395494628005e-12,-2.7235214917237245e-12,-7.160398398754683e-13,-2.2640216867195006e-12,13.413905881218463,12.972353908853826,6.281275889516479,6.46021134288271,-1.4309409416864413e-11,-9.916165613857569e-12,-2.9473149699103055e-12,7.812132232184063e-12,9.356494493909756e-12,8.868631810948491e-12,8.868631810948491e-12
9.64e-11,-2.3155919973543716e-12,-2.9603392029456556e-13,-9.235522649338745e-13,-1.568825488080456e-12,-2.069625125869759e-12,-3.9279027965371474e-13,-1.9270624914416755e-12,-1.4896320636808518e-12,5.868272630392282e-13,-8.229420580617064e-13,13.413905882199916,12.972353902541732,6.281275887809645,6.460211348920912,-1.3029718521445966e-11,-1.031904633954854e-11,-4.997086180353154e-12,6.114971781820233e-12,8.605081168839407e-12,8.913494219118928e-12,8.913494219118928e-12
9.65e-11,-2.120644222775102e-12,-3.678364655987807e-13,-9.995939192113814e-13,-1.5771362408234054e-12,-2.0228233456952143e-12,5.737482930717521e-13,-1.8676227197978725e-12,-4.170154616118664e-13,1.4029079785887412e-12,3.965040366646e-13,13.413905883050251,12.972353897632027,6.281275886285328,6.460211353858109,-1.1435394570399633e-11,-1.022048885821279e-11,-6.1720020921439365e-12,4.249201788318279e-12,7.713591168391096e-12,8.611830998917458e-12,8.611830998917458e-12
9.66e-11,-1.890050823291888e-12,-4.2348605998829853e-13,-1.0265690779436095e-12,-1.5352345903485537e-12,-1.918792927271629e-12,1.4051487613040715e-12,-1.6007351378805482e-12,4.394615313316715e-13,1.8521424828390683e-12,1.3790433725170791e-12,13.413905883757321,12.972353894071233,6.2812758849689265,6.46021135771955,-9.677268631907785e-12,-9.72972044137044e-12,-6.61403092282362e-12,2.3772146500139526e-12,6.7186560667568295e-12,8.05354804638006e-12,8.05354804638006e-12
9.67e-11,-1.6385342801687024e-12,-4.608151752186324e-13,-1.013051121782009e-12,-1.4562042470769063e-12,-1.7703182923375702e-12,2.0400109212855754e-12,-1.1671911024587306e-12,1.0565760312873403e-12,2.0512714862551203e-12,2.118384288421623e-12,13.413905884319481,12.972353891744497,6.281275883870681,6.460211360569699,-7.871435286625316e-12,-8.935907642333758e-12,-6.5030232091936615e-12,6.55209813980384e-13,5.647928593609622e-12,7.305445759901327e-12,7.305445759901327e-12
9.68e-11,-1.3792053665216983e-12,-4.785737055741937e-13,-9.680338317728572e-13,-1.3505875062845822e-12,-1.5898255126827028e-12,2.4450139466114726e-12,-6.314819900651595e-13,1.4421164374797132e-12,2.0985804817424396e-12,2.618538754837122e-12,13.41390588474307,12.972353890494771,6.281275882988616,6.4602113625008215,-6.104999931854169e-12,-7.915818937390417e-12,-6.023263411905522e-12,-7.912222712689994e-13,4.52946694587422e-12,6.418746563837566e-12,6.418746563837566e-12
9.69e-11,-1.1232721072823585e-12,-4.76810886086259e-13,-9.001651026034479e-13,-1.2266968973928649e-12,-1.3890981373890069e-12,2.6151877609522314e-12,-6.767352383204658e-14,1.6285324952058471e-12,2.0663607732429223e-12,2.8940513306178453e-12,13.413905885040084,12.972353890140889,6.281275882311409,6.460211363623484,-4.4420868518313956e-12,-6.740161335229164e-12,-5.337890189557861e-12,-1.882568814082684e-12,3.3967745663607695e-12,5.436496240749537e-12,5.436496240749537e-12
9.7e-11,-8.798658525863502e-13,-4.569862180449322e-13,-8.171523924027889e-13,-1.091084578715041e-12,-1.1789382622642626e-12,2.5703486162454486e-12,4.5390314758064127e-13,1.6632562422877113e-12,1.999993295393051e-12,2.9690007047768525e-12,13.41390588522613,12.972353890493519,6.281275881821033,6.460211364058676,-2.929120282272111e-12,-5.477174926587061e-12,-4.573534467326729e-12,-2.5906246382825722e-12,2.289482805060616e-12,4.399149218733999e-12,4.399149218733999e-12
9.71e-11,-6.559836342147018e-13,-4.2182850505057617e-13,-7.254017011898755e-13,-9.490297471597123e-13,-9.688394913385515e-13,2.348927712044745e-12,8.771533875077657e-13,1.598236295406249e-12,1.9217680169415813e-12,2.874953079732199e-12,13.413905885318693,12.972353891368277,6.281275881495135,6.460211363931287,-1.5985201321065619e-12,-4.193168244557985e-12,-3.815148922308877e-12,-2.9343974466296448e-12,1.2505885097283435e-12,3.3475037941981913e-12,3.3475037941981913e-12
9.72e-11,-4.565347811433036e-13,-3.7500050937513395e-13,-6.298996801795511e-13,-8.049476579296269e-13,-7.667286566026424e-13,2.000519910782417e-12,1.1667028794891725e-12,1.4808462956245047e-12,1.8373031517475475e-12,2.6482409792091726e-12,13.413905885335739,12.972353892595635,6.281275881309067,6.460211363364727,-4.710804395909325e-13,-2.9505395249358157e-12,-3.109190723372799e-12,-2.969160177872863e-12,3.2168051510301565e-13,2.322956081485187e-12,2.322956081485187e-12
9.73e-11,-2.8447513063592117e-13,-3.206521760587288e-13,-5.343020324271882e-13,-6.626708794470808e-13,-5.788133141081905e-13,1.5783841353346188e-12,1.3100095327310082e-12,1.347603273044457e-12,1.742617156595864e-12,2.327003425621821e-12,13.413905885294653,12.972353894027568,6.2812758812375735,6.4602113624765245,4.428783175650005e-13,-1.8043410334363997e-12,-2.472281291060611e-12,-2.7718778020352444e-12,-4.622930592965065e-13,1.365651140052414e-12,1.365651140052414e-12
9.74e-11,-1.4100923739820669e-13,-2.629500462943615e-13,-4.4116226449773307e-13,-5.255921241052977e-13,-4.095498034646893e-13,1.1328860482815636e-12,1.3155280502815692e-12,1.2212814513061663e-12,1.630382893251532e-12,1.9483862049646073e-12,13.413905885211477,12.972353895541186,6.281275881256106,6.460211361374822,1.142767099174823e-12,-7.985962665238244e-13,-1.902211576855439e-12,-2.426225244223366e-12,-1.0773867051168658e-12,5.114547311487738e-13,5.114547311487738e-13
9.75e-11,-2.5842293407170204e-14,-2.056578061667333e-13,-3.522256380655235e-13,-3.9669114113787793e-13,-2.6172509840572664e-13,7.065514425038817e-13,1.2079263363398663e-12,1.1112280867724858e-12,1.4944962421861446e-12,1.5462006123342438e-12,13.413905885100418,12.972353897039762,6.2812758813418155,6.460211360155706,1.6371540869266997e-12,3.657576220928377e-14,-1.3885489601674987e-12,-2.009810237903288e-12,-1.5132576977344662e-12,-2.1125604188100216e-13,-2.1125604188100216e-13
9.76e-11,6.253594832169714e-14,-1.5182672072631267e-13,-2.6871784530215853e-13,-2.7848737865604814e-13,-1.3663020746086614e-13,3.3105031596527044e-13,1.0216555505295729e-12,1.0161102208030111e-12,1.3326692889347518e-12,1.1492114690129565e-12,13.413905884973582,12.972353898451733,6.281275881474225,6.460211358901374,1.94270556477305e-12,6.863284829076687e-13,-9.209104776026713e-13,-1.585259563504096e-12,-1.7736358471396273e-12,-7.841323341034201e-13,-7.841323341034201e-13
9.77e-11,1.2655163018437471e-13,-1.0362353141724891e-13,-1.9157730518691917e-13,-1.7296227385168033e-13,-3.429544782547796e-14,2.6106644556785692e-14,7.942093827075377e-13,9.28020327646574e-13,1.1472132343247662e-12,7.80106272466138e-13,13.413905884840897,12.972353899728272,6.281275881635637,6.4602113576790945,2.0827489331195754e-12,1.1506813419318932e-12,-4.939379130309481e-13,-1.1957809423437192e-12,-1.87478303463016e-12,-1.2001631768160094e-12,-1.2001631768160094e-12
9.78e-11,1.6924749221381893e-13,-6.229691037824504e-14,-1.2160285605918398e-13,-8.148901736103283e-14,4.624529946728105e-14,-1.999305848334133e-13,5.602094614586692e-13,8.36839645763066e-13,9.444644764394849e-13,4.551072566464527e-13,13.413905884710166,12.972353900840005,6.281275881811308,6.4602113565409525,2.0852130798469944e-12,1.442480286396362e-12,-1.089206149024547e-13,-8.648871067847011e-13,-1.842429674093533e-12,-1.4635404478343443e-12,-1.4635404478343443e-12
9.79e-11,1.939998536185091e-13,-2.826440854762971e-14,-5.951254821308276e-14,-4.797663691129032e-15,1.066879856006073e-13,-3.4829046678485857e-13,3.4709975594501094e-13,7.339496455249757e-13,7.334164077809993e-13,1.8412970257766927e-13,13.413905884587217,12.972353901773378,6.281275881989445,6.46021135552429,1.980410635404754e-12,1.584169335571812e-12,2.2729539975576268e-13,-5.993096072987245e-13,-1.7078754289919746e-12,-1.588185289317708e-12,-1.588185289317708e-12
9.8e-11,2.0426592166503326e-13,-1.2818577766587505e-15,-5.929578119460609e-15,5.701329979303963e-14,1.492103313603976e-13,-4.2726806962999446e-13,1.7281824700926603e-13,6.147047425851339e-13,5.240889205453406e-13,-2.863630505329764e-14,13.413905884476113,12.972353902527072,6.281275882161056,6.460211354652769,1.7986533680514067e-12,1.603976340749434e-12,5.050816097722496e-13,-3.9379791993948315e-13,-1.503974615346415e-12,-1.5952811824583028e-12,-1.5952811824583028e-12
9.81e-11,2.0337339121569277e-13,1.934478651356483e-14,3.8678650055530824e-14,1.0441940583480529e-13,1.7625720325458559e-13,-4.4949389673249695e-13,4.5415709075770216e-14,4.794488024167922e-13,3.2604362178484576e-13,-1.8384813925575997e-13,13.413905884379398,12.972353903108726,6.281275882319703,6.460211353937912,1.5682539979192837e-12,1.5321303025791054e-12,7.153644913916043e-13,-2.36481828551054e-13,-1.2616217846537673e-12,-1.510287989475018e-12,-1.510287989475018e-12
9.82e-11,1.9436004242291974e-13,3.454394872106212e-14,7.407755406321695e-14,1.383761119280045e-13,1.9036331225512932e-13,-4.2939822143482455e-13,-3.572429591632167e-14,3.331888548242628e-13,1.4728832131504453e-13,-2.859570938999698e-13,13.413905884298346,12.97235390353212,6.281275882461181,6.46021135338099,1.3138585183260059e-12,1.3976239522316811e-12,8.525641242941254e-13,-1.1370194198009632e-13,-1.0071553611368947e-12,-1.359928222843143e-12,-1.359928222843143e-12
9.83e-11,1.7986679764944817e-13,4.5293915048281144e-14,1.0033047546159119e-13,1.6020266786295556e-13,1.9401514090313543e-13,-3.8115742353574137e-13,-7.759893672602871e-14,1.842747817293093e-13,-6.3427039037542525e-15,-3.420814782638715e-13,13.413905884233207,12.97235390381488,6.281275882583176,6.460211352975085,1.055515545833631e-12,1.2258563992641987e-12,9.164864227554323e-13,-1.3585245780384298e-14,-7.608681353153608e-13,-1.169561632996337e-12,-1.169561632996337e-12
9.84e-11,1.6208295790198355e-13,5.2487910579847743e-14,1.17831565943343e-13,1.7145993939735103e-13,1.8954905447306324e-13,-3.172671829405025e-13,-9.0833398481287e-14,4.25521624331427e-14,-1.313701299238874e-13,-3.608975467379518e-13,13.413905884183436,12.972353903976675,6.281275882684899,6.460211352707181,8.08229180981199e-13,1.0372861372679848e-12,9.12893847498834e-13,7.194130017304226e-14,-5.365975314882524e-13,-9.612301131585248e-13,-9.612301131585248e-13
9.85e-11,1.427368703361087e-13,5.685629273056544e-14,1.2729838255948166e-13,1.7383506426160352e-13,1.7908126647650086e-13,-2.477578571839576e-13,-8.701256935536679e-14,-8.254096859948876e-14,-2.2652001947886652e-13,-3.516245685305451e-13,13.413905884147901,12.972353904037847,6.281275882766745,6.460211352560165,5.822034369069152e-13,8.470390432125922e-13,8.528220888484265e-13,1.4663699090479175e-13,-3.422034100869693e-13,-7.524982562101591e-13,-7.524982562101591e-13
9.86e-11,1.2312269775311586e-13,5.89436540220399e-14,1.297238446377484e-13,1.6904213779158437e-13,1.644653835610563e-13,-1.7996632981092893e-13,-7.651227211168447e-14,-1.8354707782761657e-13,-2.923780405067301e-13,-3.2316472128588075e-13,13.41390588412507,12.97235390401841,6.281275882829968,6.4602113525146185,3.8336576216363874e-13,6.652795853717782e-13,7.509622702643128e-13,2.1060345931341342e-13,-1.80645328942238e-13,-5.560687015319369e-13,-5.560687015319369e-13
9.87e-11,1.0415233038543013e-13,5.912745858219394e-14,1.2629778964411991e-13,1.5874242134489312e-13,1.472721510205714e-13,-1.1871682065701472e-13,-6.707268840747457e-14,-2.5599171251255996e-13,-3.3096790407253923e-13,-2.8344159738239247e-13,13.413905884113165,12.972353903937314,6.281275882876403,6.460211352550337,2.142793500510551e-13,4.980783501333903e-13,6.235614270151596e-13,2.6164076747929566e-13,-5.134538368886688e-14,-3.8003936344538313e-13,-3.8003936344538313e-13
9.88e-11,8.642034631815236e-14,5.766372990722707e-14,1.183119055586011e-13,1.4448476305204307e-13,1.2878713935042819e-13,-6.674442555822031e-14,-6.317942697590695e-14,-2.987321684356288e-13,-3.453382753627108e-13,-2.389631075345304e-13,13.4139058841103,12.972353903811927,6.281275882908223,6.460211352647548,7.50001811993571e-14,3.4849809960805467e-13,4.86306496170609e-13,2.9681973200958837e-13,4.844310989467262e-14,-2.286040728260687e-13,-2.286040728260687e-13
9.89e-11,7.027238670417949e-14,5.474329375013385e-14,1.0706162587347178e-13,1.2766492442687978e-13,1.1002358821292778e-13,-2.520741505721045e-14,-6.616366063850671e-14,-3.1370459840185106e-13,-3.3920510955736266e-13,-1.9461208024009626e-13,13.413905884114584,12.97235390365768,6.281275882927745,6.460211352787823,-3.59830287590887e-14,2.1765837181172437e-13,3.525755651080224e-13,3.1386792081149137e-13,1.2246820757263444e-13,-1.0298018020217977e-13,-1.0298018020217977e-13
9.9e-11,5.586985373166541e-14,5.054386697015342e-14,9.376010889222288e-14,1.0950006482987708e-13,9.174617368242221e-14,5.826929843777029e-15,-7.483520052570885e-14,-3.052258457328156e-13,-3.1665984964443714e-13,-1.536440654546439e-13,13.413905884124215,12.972353903487859,6.281275882937279,6.4602113529547,-1.2109833537796687e-13,1.056118825541004e-13,2.322998360108283e-13,3.1210608381182645e-13,1.7462916582812492e-13,-2.3686334411559906e-15,-2.3686334411559906e-15
9.91e-11,4.3245227551144354e-14,4.5268397379714446e-14,7.94720979898768e-14,9.101545916937821e-14,7.450173485331959e-14,2.699080873277645e-14,-8.641289414352134e-14,-2.790539598662767e-13,-2.8193341269424365e-13,-1.178547463853487e-13,13.41390588413754,12.972353903313492,6.2812758829390125,6.460211353134055,-1.8309851676958472e-13,1.194781551212132e-14,1.3152144323718248e-13,2.9282922661168436e-13,2.0847237239277864e-13,7.519912757948712e-14,7.519912757948712e-14
9.92e-11,3.234605696180224e-14,3.916382693214006e-14,6.507417894086218e-14,7.304025509874671e-14,5.865408627087962e-14,3.934203743819205e-14,-9.751833419614372e-14,-2.4141097746320976e-13,-2.391965315932049e-13,-8.786344297890204e-14,13.413905884153097,12.972353903143357,6.281275882934939,6.460211353314266,-2.248079745336195e-13,-6.388751739005576e-14,5.2590983638663316e-14,2.591658890572932e-13,2.269948353529832e-13,1.3221291809684465e-13,1.3221291809684465e-13
9.93e-11,2.30681823715747e-14,3.252076499947386e-14,5.12400934059275e-14,5.621069961904829e-14,4.4419562456587963e-14,4.419487780000376e-14,-1.0504496623991433e-13,-1.9813712018419921e-13,-1.9237970958406338e-13,-6.345534916138311e-14,13.413905884169646,12.972353902984086,6.281275882926809,6.460211353486229,-2.4889987636429175e-13,-1.2250323379651647e-13,-5.155599760551849e-15,2.155491727202947e-13,2.326718063918642e-13,1.7126107920707627e-13,1.7126107920707627e-13
9.94e-11,1.5279174849368316e-14,2.565919261041905e-14,3.844718422029757e-14,4.0979306566462757e-14,3.190083493403076e-14,4.302083660996947e-14,-1.067779606609172e-13,-1.5408525489320735e-13,-1.4500779866466871e-13,-4.392544386094341e-14,13.413905884186173,12.972353902840327,6.281275882916106,6.4602113536432375,-2.579324067941255e-13,-1.6462898445225043e-13,-4.4450750966481735e-14,1.6698309302807964e-13,2.2760844770648735e-13,1.948126983439161e-13,1.948126983439161e-13
9.95e-11,8.834282236616974e-15,1.8903724914309585e-14,2.6998621618388175e-14,2.7629645792836362e-14,2.1115916830788972e-14,3.738234311679245e-14,-1.0171143323470512e-13,-1.1279913345090795e-13,-1.0005406450470869e-13,-2.8377487071043664e-14,13.413905884201895,12.972353902714989,6.281275882904048,6.460211353780791,-2.5431173370188536e-13,-1.9124344626812226e-13,-6.909225745923408e-14,1.182895529926766e-13,2.1372543137067038e-13,2.051543948217812e-13,2.051543948217812e-13
9.96e-11,3.586680903572941e-15,1.255484629420221e-14,1.7054101370151848e-14,1.6296417430371705e-14,1.202229756483926e-14,2.886825157858199e-14,-9.007448955102418e-14,-7.645863036758066e-14,-5.982566019384026e-14,-1.5948324516733642e-14,13.413905884216241,12.972353902609507,6.28127588289159,6.460211353896339,-2.4041128340636894e-13,-2.0369027551174558e-13,-8.305882590940474e-14,7.348673388601279e-14,1.929091805499265e-13,2.0441955927718806e-13,2.0441955927718806e-13
9.97e-11,-6.054718901667601e-16,6.8636794136869154e-15,8.663860274061518e-15,6.989120896736162e-15,4.536033438158448e-15,1.9014186767693277e-14,-7.312730370266259e-14,-4.6035554818073085e-14,-2.589463733512774e-14,-5.942783191498807e-15,13.41390588422883,12.972353902524125,6.281275882879455,6.4602113539889965,-2.1853529705720976e-13,-2.0373031516644473e-13,-8.985937366543246e-14,3.539297677305938e-14,1.6708775950771207e-13,1.9465112357784058e-13,1.9465112357784058e-13
9.98e-11,-3.874573015045162e-15,2.0129019748075397e-15,1.8003935298321113e-15,-3.818906230595237e-16,-1.4548609459487797e-15,9.207808555440191e-15,-5.28121856714544e-14,-2.1580808313674122e-14,9.134044678732556e-16,2.114511357797023e-15,13.413905884239451,12.972353902458176,6.281275882868153,6.460211354059234,-1.9098622750696315e-13,-1.935087648556068e-13,-9.216290213356731e-14,5.486923789434495e-15,1.3822464487738457e-13,1.7785315502372367e-13,1.7785315502372367e-13
9.99e-11,-6.341148307104559e-15,-1.8922014688252216e-15,-3.61621766858048e-15,-5.977940701441936e-15,-6.0810651738791e-15,5.894250523686431e-16,-3.135102627095586e-14,-2.55839756129171e-15,2.046924146945917e-14,8.495357842692104e-15,13.413905884248036,12.972353902410331,6.281275882858015,6.4602113541085675,-1.5995575469689394e-13,-1.7544205468265794e-13,-9.169554808154857e-14,-1.5999393298895033e-14,1.0824447310377449e-13,1.5600571661046598e-13,1.5600571661046598e-13


==> timing-diagram-d-latch.csv <==
$TIME$,"V(D)","I(LL|XD_LATCH1)","V(BJI|XJ1|XJTL2D)","V(BJI|XJ2|XJTL2D)","V(BJI|XJ3|XJTL2D)","V(BJI|XJ4|XJTL2D)","V(C)","V(BJI|XJ1|XJTL2C)","V(BJI|XJ2|XJTL2C)","V(BJI|XJ3|XJTL2C)","V(BJI|XJ4|XJTL2C)","P(BJI|XJ1|XD_LATCH1)","P(BJI|XJ2|XD_LATCH1)","P(BJI|XJ3|XD_LATCH1)","P(BJI|XJ4|XD_LATCH1)","I(BJI|XJ1|XD_LATCH1)","I(BJI|XJ2|XD_LATCH1)","I(BJI|XJ3|XD_LATCH1)","I(BJI|XJ4|XD_LATCH1)","V(BJI|XJ1|XD_LATCH1)","V(BJI|XJ2|XD_LATCH1)","V(BJI|XJ3|XD_LATCH1)","V(BJI|XJ4|XD_LATCH1)","V(LATCH_OUT)","V(BJI|XJ1|XJTL_LATCH)","V(BJI|XJ2|XJTL_LATCH)","V(BJI|XJ3|XJTL_LATCH)","V(BJI|XJ4|XJTL_LATCH)","V(OUT)","V(RR1)","LLtiming","J1fired","J2fired","J3fired","J4fired"
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,NAN,NAN,NAN,NAN
1.0e-13,5.038195404202509e-6,2.0623115977006718e-8,4.981236417864585e-6,5.042505213168353e-6,5.043258056489905e-6,5.04320569811356e-6,1.5071574681432322e-7,4.981236306016574e-6,5.042496118398558e-6,5.042518639427288e-6,4.983090094050378e-6,7.654268402605108e-4,1.3458149548970696e-5,9.787152920786094e-9,9.43960325423027e-6,1.790353593197581e-5,3.147896723836944e-7,2.289240917045781e-10,2.207948132110743e-7,5.038130983991743e-6,8.85831495101307e-8,6.442021076583977e-11,6.213259730419252e-8,3.378051775672575e-6,5.0227860887537974e-6,5.043008755085681e-6,5.042653215872771e-6,4.993520359094547e-6,9.987040718189095e-7,9.987040718189095e-7,0,NAN,NAN,NAN,NAN
2.0e-13,1.8710211969208423e-5,1.1649493518330898e-7,1.829154656576504e-5,1.8738748202742298e-5,1.8746971023884634e-5,1.8746436811024136e-5,1.1041384740278877e-6,1.829154454032319e-5,1.873861648273039e-5,1.8738943817927135e-5,1.8311848838640376e-5,0.004373327803731072,1.256406946643888e-4,1.2705004595129055e-7,8.79029751065781e-5,3.160201351505359e-5,1.69583671453121e-6,2.0678380476928874e-9,1.1842757978546226e-6,1.8709504551036242e-5,6.498157760053094e-7,7.074181721809022e-10,4.543226980225783e-7,1.261487503848197e-5,1.8597404669720305e-5,1.8744257040328918e-5,1.874059776269509e-5,1.840101950412313e-5,5.278130415734882e-6,5.278130415734882e-6,0,NAN,NAN,NAN,NAN
3.0e-13,3.8382739544276796e-5,3.416311294410326e-7,3.6826314065866293e-5,3.847211354412997e-5,3.851686296947204e-5,3.851422601966506e-5,4.0800848626871034e-6,3.6826295858647534e-5,3.847116650982699e-5,3.847352971984111e-5,3.69371382385448e-5,0.013046577869388593,5.898805692086222e-4,8.23258704898106e-7,4.1128527641188416e-4,4.2487632244785234e-5,4.676966468163339e-6,9.32826417853841e-9,3.2434142366801227e-6,3.8378864433810744e-5,2.4058665869880024e-6,3.875110466052564e-9,1.674218275699101e-6,2.6112486549623518e-5,3.796579653094127e-5,3.850216514903464e-5,3.848359176128456e-5,3.731333217972296e-5,1.4309748586210148e-5,1.4309748586210148e-5,0,NAN,NAN,NAN,NAN
4.0e-13,6.185689966253536e-5,7.235363114358554e-7,5.784527549888711e-5,6.20294483425738e-5,6.219327404478852e-5,6.218489241991891e-5,1.0416299549697428e-5,5.784516670520126e-5,6.202491079622203e-5,6.203628772745834e-5,5.825232327846247e-5,0.028272899040724976,0.0018910150713343466,3.584171719815943e-6,0.001312539269390716,5.153024511315821e-5,9.210787064714882e-6,2.853607651549254e-8,6.32326930058411e-6,6.184260211341735e-5,6.1583562814826295e-6,1.4297549118011507e-8,4.257943268214798e-6,4.2579883517890115e-5,6.079064713609387e-5,6.213984378498898e-5,6.207707328041798e-5,5.931565054228294e-5,2.791164569612727e-5,2.791164569612727e-5,0,NAN,NAN,NAN,NAN
5.0e-13,8.730315798358112e-5,1.2671314426748598e-6,7.908790982715917e-5,8.750717902405093e-5,8.796602428075882e-5,8.794700559685598e-5,2.104316466630479e-5,7.908742167851358e-5,8.749077595956058e-5,8.753212688823225e-5,8.023182392060691e-5,0.050925989515539685,0.004723312239710442,1.1895708863934779e-5,0.003259776092420401,5.956331471111101e-5,1.4874400634809826e-5,6.75822144802003e-8,1.0073779494705138e-5,8.726274800141354e-5,1.2484162335987207e-5,4.0409982167579185e-8,8.559002330317583e-6,6.092223761178025e-5,8.514127524967675e-5,8.781784871275303e-5,8.765714946340467e-5,8.253168652370018e-5,4.511645483087299e-5,4.511645483087299e-5,0,NAN,NAN,NAN,NAN
6.0e-13,1.1325904076896223e-4,1.9603901206359304e-6,9.887697289053001e-5,1.1330252292977439e-4,1.1435992914735496e-4,1.1432861586706882e-4,3.618754348079963e-5,9.887521182875761e-5,1.1325453892582676e-4,1.1337624607803754e-4,1.015220134161883e-4,0.08137631652642428,0.00989575103176229,3.233068385139668e-5,0.006782212491605025,6.727368667254052e-5,2.1082783805072617e-5,1.3347522681746432e-7,1.4033795485234285e-5,1.1316494530237081e-4,2.1561448257140142e-5,9.409546659142206e-8,1.4626095223659485e-5,8.020017693277884e-5,1.0951954127059823e-4,1.140230417975837e-4,1.136877486700748e-4,1.0562344707855097e-4,6.470089961897403e-5,6.470089961897403e-5,0,NAN,NAN,NAN,NAN
7.0e-13,1.3860924901436963e-4,2.7807906902775706e-6,1.1613515672449498e-4,1.3811114151352475e-4,1.402111686708945e-4,1.4017858473728322e-4,5.530997071789969e-5,1.1612981775795139e-4,1.3799229288267732e-4,1.3829581425227607e-4,1.2140540752337019e-4,0.11959882670864998,0.018204472099857913,7.534988608172743e-5,0.012374410912766655,7.520078724576269e-5,2.7277842362552517e-5,2.3025235092274953e-7,1.777755027205364e-5,1.384201869481138e-4,3.3127547279350917e-5,1.890620662558292e-7,2.2182423438548777e-5,9.960678416153826e-5,1.3284640260263184e-4,1.39554058212637e-4,1.3895689752195807e-4,1.277207229586464e-4,8.54893737788239e-5,8.54893737788239e-5,0,NAN,NAN,NAN,NAN
8.0e-13,1.6255429945709397e-4,3.7014641716905265e-6,1.303328674689089e-4,1.6093118345619813e-4,1.646401987616205e-4,1.6464375166495133e-4,7.723636624114393e-5,1.3031883738766497e-4,1.6067396185543017e-4,1.6133588328311465e-4,1.396693873491548e-4,0.1652735153257308,0.030309178704384498,1.5545883988782238e-4,0.020407037817239602,8.374127054857497e-5,3.306243572680425e-5,3.5775771526211193e-7,2.101752286197938e-5,1.6221607481084274e-4,4.654707894049627e-5,3.3822464625123615e-7,3.068928730064766e-5,1.1846184293320775e-4,1.544192249295636e-4,1.6350669924270058e-4,1.6257050102658858e-4,1.4832210388140738e-4,1.065021896353051e-4,1.065021896353051e-4,0,NAN,NAN,NAN,NAN
9.0e-13,1.845726344363982e-4,4.696210113385628e-6,1.4138931588848303e-4,1.8106781224613809e-4,1.8702466646891073e-4,1.8714323727630973e-4,1.0041460815630876e-4,1.413566174793717e-4,1.805700536640677e-4,1.8186175192577247e-4,1.5642456490788648e-4,0.21787631674800945,0.0466411370493576,2.9052251553066794e-4,0.031065013722547982,9.315861382875896e-5,3.82660329149901e-5,5.115742247133565e-7,2.3652253094049363e-5,1.8402185382012634e-4,6.095182368364856e-5,5.507806162718585e-7,3.94627844726602e-5,1.3621794097256031e-4,1.73850999617016e-4,1.85258836468433e-4,1.8393969024769135e-4,1.6719464565464706e-4,1.2700466368839396e-4,1.2700466368839396e-4,0,NAN,NAN,NAN,NAN
1.0e-12,2.043803169332676e-4,5.742928228660674e-6,1.495502340562374e-4,1.9813056706924166e-4,2.0697413688133544e-4,2.0734025935716257e-4,1.232161380871576e-4,1.494814543027488e-4,1.972542755172876e-4,1.9954926702010826e-4,1.7192003494220938e-4,0.2767589364477314,0.06735788251528356,5.002585967220961e-4,0.044323759569992974,1.03596779836359e-4,4.29449598172477e-5,6.840050453979688e-7,2.5761452636931716e-5,2.035505895851834e-4,7.540827205564999e-5,8.297273480842022e-7,4.78078660315076e-5,1.524711255703918e-4,1.9100255232776294e-4,2.04452685953559e-4,2.0275865489101304e-4,1.8428774883187484e-4,1.4649927711034074e-4,1.4649927711034074e-4,0,NAN,NAN,NAN,NAN
1.1e-12,2.1685307167701936e-4,6.804763905089592e-6,1.502820201228675e-4,2.0697455382033463e-4,2.192634775633656e-4,2.2006829680273738e-4,1.4406015334456895e-4,1.501496393431929e-4,2.0555218246015572e-4,2.0931473603043302e-4,1.8141103464948218e-4,0.34045168963092176,0.09233353861938612,8.041229450477059e-4,0.059954520384619174,9.720428647438074e-5,4.701775333506338e-5,8.655001504751198e-7,2.7340382782953506e-5,2.156827275516383e-4,8.898448273823146e-5,1.1703441253810678e-6,5.507567060633749e-5,1.6359102613332623e-4,2.0089429783087343e-4,2.159288332905738e-4,2.139292194202312e-4,1.94674334434442e-4,1.6369198291946784e-4,1.6369198291946784e-4,0,NAN,NAN,NAN,NAN
1.2e-12,2.1844978339950475e-4,7.816975274889167e-6,1.4076350412316286e-4,2.0412192610732357e-4,2.2025914898048013e-4,2.2174738274989458e-4,1.61259838506396e-4,1.4052779916879366e-4,2.0197071714163863e-4,2.0772281479927048e-4,1.816571322960818e-4,0.4061710733650967,0.12114524752303839,0.0012188849836395205,0.07752908396443596,9.603244665028673e-5,5.006430516812729e-5,1.0455459727739466e-6,2.815247778943113e-5,2.1689011419415155e-4,1.0065763025566022e-4,1.559669205353204e-6,6.060220825073579e-5,1.6698476717400394e-4,2.0014833563317605e-4,2.1614693990563278e-4,2.1397158380892848e-4,1.9505676735320993e-4,1.7616141010921106e-4,1.7616141010921106e-4,0,NAN,NAN,NAN,NAN
1.3e-12,2.119404309405596e-4,8.720586010840562e-6,1.2460736130465836e-4,1.92487392398215e-4,2.1265601655732228e-4,2.1511047633033153e-4,1.7304866760113315e-4,1.242156924726829e-4,1.894304966461305e-4,1.9769871993582892e-4,1.756704705806043e-4,0.47102159755389095,0.15304793866934568,0.0017561450521629426,0.09641679590910893,9.861793618692312e-5,5.189405385141978e-5,1.2128666790315272e-6,2.812843718630078e-5,2.0996379013518975e-4,1.0932969744534639e-4,1.9766408053698632e-6,6.371897015578676e-5,1.6425440477537177e-4,1.9171675844038418e-4,2.079132608422704e-4,2.0574512266963095e-4,1.884781852507062e-4,1.8240383658630984e-4,1.8240383658630984e-4,0,NAN,NAN,NAN,NAN
1.4e-12,1.9969569792003877e-4,9.486627292212058e-6,1.0498409436325419e-4,1.746749354958074e-4,1.987884673699037e-4,2.025055323778176e-4,1.7801912736223216e-4,1.0437233958198537e-4,1.7056661064840902e-4,1.8181431568763194e-4,1.6588076515801847e-4,0.5328963005888612,0.18699092372211784,0.002419979115963949,0.11581039814830266,1.0388926254672733e-4,5.2836269350132144e-5,1.3559734708819099e-6,2.7566643660287907e-5,1.9730290354343002e-4,1.1408708870411433e-4,2.39279437660875e-6,6.393203865811783e-5,1.5678250384549232e-4,1.7813021141618147e-4,1.9368068090179678e-4,1.9174463575178356e-4,1.7747424885306592e-4,1.8263278877254038e-4,1.8263278877254038e-4,0,NAN,NAN,NAN,NAN
1.5e-12,1.8371118094072432e-4,1.0110353423254905e-5,8.447839765680939e-5,1.530010804410468e-4,1.8067310165943723e-4,1.8593138255271492e-4,1.7555386531297525e-4,8.357505160740453e-5,1.4775256776000884e-4,1.6230516368049652e-4,1.5405245915122066e-4,0.5903611113352818,0.2217131710922867,0.003204927407769123,0.13480534460353358,1.1091411403913803e-4,5.348715938532955e-5,1.4646013467880205e-6,2.6944443486058815e-5,1.80937351805112e-4,1.1445889519414423e-4,2.7738291356123226e-6,6.109497011883102e-5,1.4580812647890866e-4,1.614827421212909e-4,1.755787671842392e-4,1.7412645736210889e-4,1.6401455061784665e-4,1.778774331577067e-4,1.778774331577067e-4,0,NAN,NAN,NAN,NAN
1.6e-12,1.6558994188700825e-4,1.0603978951436545e-5,6.498918847053609e-5,1.294561198396003e-4,1.5999771681839663e-4,1.6702263879504067e-4,1.6597876804195117e-4,6.372222489217423e-5,1.2305853055889982e-4,1.4103143157025107e-4,1.4127175168121052e-4,0.6425395917931017,0.25589287083518497,0.004094629495224255,0.15251358608831442,1.1892113145660223e-4,5.4480475416254236e-5,1.5314209806175475e-6,2.6744261357154045e-5,1.625076455021146e-4,1.1051597534948889e-4,3.08229638489366e-6,5.546279269246228e-5,1.3243905604891075e-4,1.434005963986217e-4,1.5538832613085063e-4,1.5467746680827344e-4,1.495048680467457e-4,1.694303436275425e-4,1.694303436275425e-4,0,NAN,NAN,NAN,NAN
1.7e-12,1.465598196334549e-4,1.0989147023518188e-5,4.7734618788426525e-5,1.0568259346661902e-4,1.3813418822866753e-4,1.470619472502687e-4,1.5047176568453179e-4,4.604069679263069e-5,9.822319938569011e-5,1.194630922456723e-4,1.2805644427139467e-4,0.6889967001133588,0.28830581962154606,0.005061418332038705,0.16817793678040036,1.2730350137731895e-4,5.631131360130924e-5,1.5532570414740324e-6,2.7320724541571382e-5,1.4327859629636644e-4,1.0282992914939765e-4,3.2812233370884585e-6,4.764183653513413e-5,1.1765402720715867e-4,1.2506607623603917e-4,1.3453942603315296e-4,1.3480796502311136e-4,1.3486836164696426e-4,1.5853285211526747e-4,1.5853285211526747e-4,0,NAN,NAN,NAN,NAN
1.8e-12,1.2751534688930282e-4,1.1290369925705821e-5,3.333237446770884e-5,8.296855403140602e-5,1.1616734925460764e-4,1.2701258185081866e-4,1.307996047274644e-4,3.1167437801530416e-5,7.463720976760227e-5,9.868753266672704e-5,1.1453940410482726e-4,0.7296303918092454,0.3179561957203665,0.006067074515744936,0.1812602043929628,1.3560999161889666e-4,5.923527401788161e-5,1.531437797950125e-6,2.882743406463925e-5,1.2417722097983385e-4,9.233239160177103e-5,3.3381259094689684e-6,3.8467213125693386e-5,1.0229674360505574e-4,1.0727891960669812e-4,1.1412751255533994e-4,1.1556596508408766e-4,1.2065868186402417e-4,1.462251199713582e-4,1.462251199713582e-4,0,NAN,NAN,NAN,NAN
1.9e-12,1.0907350974247789e-4,1.1530217607986279e-5,2.1924199267159728e-5,6.225448240507933e-5,9.493182154822618e-5,1.0756391745353036e-4,1.0897447324058743e-4,1.927406449877385e-5,5.333770710773985e-5,7.943787680653087e-5,1.0067176204986203e-4,0.7645768834507739,0.3441572607340412,0.007064757717608581,0.19148723453175903,1.4352697649498827e-4,6.324488154578875e-5,1.4712676862947311e-6,3.120536034510144e-5,1.0584476552519956e-4,8.01261511559526e-5,3.228744217278329e-6,2.8848322084634834e-5,8.706651938958318e-5,9.053670350639848e-5,9.494240790438762e-5,9.76694153924752e-5,1.0717369791914092e-4,1.3330154793944791e-4,1.3330154793944791e-4,0,NAN,NAN,NAN,NAN
2.0e-12,9.163349814341998e-5,1.1726529086459751e-5,1.3316677679918654e-5,4.4152970886803916e-5,7.504968580742228e-5,8.918250163000167e-5,8.691834557568003e-5,1.0205923169523246e-5,3.5014646600932005e-5,6.213897170894728e-5,8.639956359581346e-5,0.7941324606233997,0.3665548465728681,0.008001942911102263,0.19885100698486374,1.5085540641328942e-4,6.810930149181863e-5,1.3808748067002477e-6,3.4221591082062795e-5,8.869357735873442e-5,6.729743689434778e-5,2.939920784685566e-6,1.962090868133225e-5,7.2511035701924e-5,7.511783510571211e-5,7.750535018723171e-5,8.15513807995693e-5,9.455189860921491e-5,1.2032604806933992e-4,1.2032604806933992e-4,0,NAN,NAN,NAN,NAN
2.1e-12,7.54330103492433e-5,1.1891491819672824e-5,7.116370838131563e-6,2.8980264384228384e-5,5.6964130741219356e-5,7.21626734354569e-5,6.620153979941224e-5,3.613799937977943e-6,2.002992419939868e-5,4.6966348385825557e-5,7.178352265382781e-5,0.818692228709836,0.38509967440252013,0.008824045624614188,0.2035691849039921,1.5748627888185262e-4,7.345405273024617e-5,1.2698007739692757e-6,3.753923307124898e-5,7.296175277551325e-5,5.4766837268762694e-5,2.471257573730042e-6,1.1434702530649546e-5,5.9025696768427946e-5,6.115512651826057e-5,6.211022020256708e-5,6.741263441649414e-5,8.284406455429718e-5,1.076748214743064e-4,1.076748214743064e-4,0,NAN,NAN,NAN,NAN
2.2e-12,6.059655576614252e-5,1.20321436154487e-5,2.844505231471155e-6,1.6798266641146365e-5,4.0966860382848375e-5,5.667234817575187e-5,4.7891888511060055e-5,-9.362864816859247e-7,8.450237376833239e-6,3.3911974298552685e-5,5.705029052227858e-5,0.8387044546303329,0.39998339564730595,0.009478348880223008,0.2060193068251856,1.6337734051277743e-4,7.885496733282018e-5,1.1476808709663086e-6,4.079709614650901e-5,5.8761111077005065e-5,4.319959559754522e-5,1.835444689137454e-6,4.692292913514836e-6,4.686196062873054e-5,4.86931431443232e-5,4.886614954600489e-5,5.527636043670143e-5,7.206007103386355e-5,9.558572000221597e-5,9.558572000221597e-5,0,NAN,NAN,NAN,NAN
2.3e-12,4.717380424375187e-5,1.2151721742664117e-5,2.3314442152369407e-8,7.46473493192781e-6,2.721935865628182e-5,4.279127737382268e-5,3.252049570968448e-5,-3.88255296230559e-6,9.345302551336268e-8,2.2849772759801624e-5,4.258054357698503e-5,0.8546381578396662,0.411556991108607,0.009917845652830957,0.20666250313993567,1.6853277899915348e-4,8.392387962469555e-5,1.0232502039698973e-6,4.368048288652242e-5,4.611642862535101e-5,3.297919357311086e-5,1.057375618400858e-6,-4.586978634263768e-7,3.6144589271108225e-5,3.772728712010691e-5,3.773948627893717e-5,4.5040481089875174e-5,6.219486044602962e-5,8.420241829730823e-5,8.420241829730823e-5,0,NAN,NAN,NAN,NAN
2.4e-12,3.5167966351190776e-5,1.2251297730594388e-5,-1.767931771834037e-6,6.883633727199942e-7,1.5769683280600304e-5,3.0540583005948344e-5,2.014556889081134e-5,-5.617341851158425e-6,-5.413557943880661e-6,1.3594090425902098e-5,2.8851107998567275e-5,0.8669612535864752,0.4202493054859218,0.010104667073361346,0.20597157251866086,1.7298675236017302e-4,8.837043370344829e-5,9.037620247931303e-7,4.5970300653778304e-5,3.4995661041591826e-5,2.423465899056703e-5,1.7230530959895025e-7,-4.089090099755691e-6,2.6895703010674173e-5,2.822622502072775e-5,2.8593549941511047e-5,3.652424208031071e-5,5.323934533176785e-5,7.360829213394443e-5,7.360829213394443e-5,0,NAN,NAN,NAN,NAN
2.5e-12,2.4555365605558534e-5,1.2331252983702445e-5,-2.8646441642552836e-6,-3.9153509369985076e-6,6.567149214052807e-6,1.990357536560495e-5,1.0480712375186451e-5,-6.463922304311714e-6,-8.569673841156071e-6,5.945658571982152e-6,1.635401457849942e-5,0.876126640132924,0.42649933011217345,0.01001285193955275,0.2043744991104002,1.7679086933663856e-4,9.203275992326947e-5,7.947692997664601e-7,4.7564881831078e-5,2.533200910413842e-5,1.6903750409229656e-5,-7.766434985798859e-7,-6.4230380340432045e-6,1.90622614269295e-5,2.0141516935779426e-5,2.122484138413488e-5,2.950691433883838e-5,4.5182028163222746e-5,6.384924997936477e-5,6.384924997936477e-5,0,NAN,NAN,NAN,NAN
2.6e-12,1.5297879672236068e-5,1.2392320020025725e-5,-3.5108696503438127e-6,-6.771842868830079e-6,-5.2285823665584e-7,1.0838781514282791e-5,3.0490652438056867e-6,-6.673771615769752e-6,-9.93253061545961e-6,-2.7810573593300926e-7,5.515157041097111e-6,0.8825639639879892,0.43071000211691457,0.00963030190915304,0.2022193621771446,1.8000523211666184e-4,9.4877632107709e-5,7.001358723677071e-7,4.847561633544706e-5,1.7039226214909232e-5,1.0811396192230772e-5,-1.7413465426731644e-6,-7.762330948425085e-6,1.25432613755491e-5,1.3409193967208267e-5,1.5394544516154516e-5,2.3757641769224338e-5,3.800616709271135e-5,5.4947189038805674e-5,5.4947189038805674e-5,0,NAN,NAN,NAN,NAN
2.7e-12,7.349975614330381e-6,1.2436090119618315e-5,-3.868608280825962e-6,-8.302793902644101e-6,-5.702411948755669e-6,3.286739953273608e-6,-2.6716225259922888e-6,-6.4367307245059495e-6,-1.0056169606725969e-5,-5.22886048565683e-6,-3.36945424849262e-6,0.8866752395044929,0.43322531393328434,0.008959841322978746,0.19976139400423967,1.8269238280311197e-4,9.697667276513542e-5,6.221235107912396e-7,4.880252705927508e-5,1.0021680816224117e-5,5.7446869366806124e-6,-2.6717052018937365e-6,-8.416309462672902e-6,7.213436332052768e-6,7.947811029738846e-6,1.0854395700916857e-5,1.9056474558694203e-5,3.1685947794625795e-5,4.690673640075083e-5,4.690673640075083e-5,0,NAN,NAN,NAN,NAN
2.8e-12,6.618530658400023e-7,1.2465034651619034e-5,-4.0356005678605965e-6,-8.891957546123473e-6,-9.222401955346533e-6,-2.8275402099372768e-6,-7.1381678490531906e-6,-5.896772403636124e-6,-9.43928596457647e-6,-9.026952234982615e-6,-1.0169065448274877e-5,0.8888329377169659,0.4343276244993849,0.008019354161758014,0.19716871391931415,1.8491342491845606e-4,9.846849578938714e-5,5.614390122757089e-7,4.869862844583395e-5,4.180546812302895e-6,1.5108530116735084e-6,-3.5186937464628923e-6,-8.6490208607267e-6,2.94130258561782e-6,3.656527372589976e-6,7.366358709674022e-6,1.520740418396366e-5,2.6183736380609986e-5,3.971797867549765e-5,3.971797867549765e-5,0,NAN,NAN,NAN,NAN
2.9e-12,-4.820085894915167e-6,1.2482183273356303e-5,-4.065688422486313e-6,-8.86294879255126e-6,-1.1362246924272203e-5,-7.594494390261973e-6,-1.0678093596360658e-5,-5.16757845736334e-6,-8.488539313974653e-6,-1.17707328129399e-5,-1.4922214637011898e-5,0.8893795384893283,0.4342489450449542,0.0068410066115648736,0.19454062676788467,1.8672566550496242e-4,9.951730034656937e-5,5.171990530987549e-7,4.833227100404098e-5,-5.827551720528123e-7,-2.0287305883677323e-6,-4.237330722862355e-6,-8.649363007992926e-6,-3.9929674505592845e-7,4.1542017659997355e-7,4.716010238153601e-6,1.204472652753422e-5,2.1449320454607478e-5,3.335739857234209e-5,3.335739857234209e-5,0,NAN,NAN,NAN,NAN
3.0e-12,-9.15448392653024e-6,1.249064150994447e-5,-3.987438204440828e-6,-8.468849909954202e-6,-1.2409287312389337e-5,-1.1120525004577488e-5,-1.3473234732789009e-5,-4.344191903859497e-6,-7.499139196476046e-6,-1.3550498596314683e-5,-1.7813272482853447e-5,0.8886278421534548,0.4331888409447048,0.005469592044522988,0.19193149817255445,1.8818127786778975e-4,1.0027682454216184e-4,4.868502274685052e-7,4.785512735649122e-5,-4.364999990319809e-6,-4.9490013551651565e-6,-4.789483936210432e-6,-8.524233377623852e-6,-2.923760100521878e-6,-1.9111394732002396e-6,2.720042112847717e-6,9.434307486828705e-6,1.742119763355677e-5,2.7788542761038098e-5,2.7788542761038098e-5,0,NAN,NAN,NAN,NAN
3.1e-12,-1.2407214421248814e-5,1.2493119443801226e-5,-3.818484283278095e-6,-7.89207168018868e-6,-1.2639615134404679e-5,-1.3527767150088513e-5,-1.5581740201766175e-5,-3.5091882179142282e-6,-6.652401662349733e-6,-1.446213301510142e-5,-1.913004532333243e-5,0.8868615683100459,0.4313322156393727,0.00396006724565155,0.1893738957159111,1.8932665902342058e-4,1.0086553395701022e-4,4.6614021637116566e-7,4.738073541082718e-5,-7.260825638768461e-6,-7.271528399544056e-6,-5.146388782480353e-6,-8.31021180222212e-6,-4.736084612857386e-6,-3.4683627195140525e-6,1.228731733835339e-6,7.271346139222117e-6,1.4029454299616027e-5,2.296325604325742e-5,2.296325604325742e-5,0,NAN,NAN,NAN,NAN
3.2e-12,-1.4653824563470271e-5,1.2491597270435778e-5,-3.5746733683122966e-6,-7.251920188836165e-6,-1.2302089444938359e-5,-1.4952268696966898e-5,-1.6983774251524916e-5,-2.7336770551303915e-6,-6.027691304877856e-6,-1.4616624918746593e-5,-1.9213121708728593e-5,0.8843359477329689,0.42886209718495877,0.0023743922589462094,0.1868964415667856,1.9020230233669907e-4,1.0135536857335271e-4,4.492550066303288e-7,4.697537980679672e-5,-9.36311098572781e-6,-8.987086617244438e-6,-5.290713577742461e-6,-7.996687634280479e-6,-5.931189892439363e-6,-4.403241530036555e-6,1.2454456604096185e-7,5.476079695615582e-6,1.1199547020535753e-5,1.8823753889984805e-5,1.8823753889984805e-5,0,NAN,NAN,NAN,NAN
3.3e-12,-1.5981607378836182e-5,1.2487190747397692e-5,-3.2743427774531247e-6,-6.616871141400428e-6,-1.1606898865543922e-5,-1.5540329716379054e-5,-1.763481176185948e-5,-2.074726495835919e-6,-5.624516431939706e-6,-1.4143316741067924e-5,-1.840725536658893e-5,0.8812781561909462,0.4259649781311883,7.77842350513682e-4,0.18453407153805568,1.9084309743288102e-4,1.0177312272671516e-4,4.292115664619693e-7,4.6660271841480584e-5,-1.0763638561242894e-5,-1.0082097400585648e-5,-5.217968817593288e-6,-7.552714361273833e-6,-6.598339557568536e-6,-4.856460636060252e-6,-6.818327150436688e-7,3.9886161993027095e-6,8.85628325787106e-6,1.5305418389672246e-5,1.5305418389672246e-5,0,NAN,NAN,NAN,NAN
3.4e-12,-1.649073694877123e-5,1.2480217574860996e-5,-2.938850444199369e-6,-6.018636864471047e-6,-1.0719387149242622e-5,-1.5443261952166292e-5,-1.7512596031307684e-5,-1.5713862601843244e-6,-5.389761128392944e-6,-1.3186582665450321e-5,-1.7022727305947273e-5,0.8778875582035379,0.4228286388808386,-7.649772317099876e-4,0.18233057953432466,1.9127900040139057e-4,1.0211117530952419e-4,3.9853382852814577e-7,4.64219784365501e-5,-1.1553682802622127e-5,-1.056166255447197e-5,-4.937054146149102e-6,-6.950933476835714e-6,-6.8241167914504835e-6,-4.9553439099392e-6,-1.2567761595072501e-6,2.763776014115739e-6,6.927419305519087e-6,1.2339991546481377e-5,1.2339991546481377e-5,0,NAN,NAN,NAN,NAN
3.5e-12,-1.629401463098403e-5,1.2470417736983245e-5,-2.5907987389903934e-6,-5.465614659387703e-6,-9.75911595380782e-6,-1.4811207121464837e-5,-1.6648367419987146e-5,-1.2414198689730574e-6,-5.245148043421783e-6,-1.1897243160335535e-5,-1.531116165327577e-5,0.8743358276331782,0.41963423410287287,-0.002194127247852046,0.18033502033599413,1.9153599979389072e-4,1.0234310888608954e-4,3.501607069038134e-7,4.622708453814097e-5,-1.1824232488707418e-5,-1.0464291646197393e-5,-4.469782142276612e-6,-6.184075773789753e-6,-6.693967371698319e-6,-4.80880523444946e-6,-1.649268383656674e-6,1.7665208773605345e-6,5.346482325771687e-6,9.85877525414698e-6,9.85877525414698e-6,0,NAN,NAN,NAN,NAN
3.6e-12,-1.5514958868387967e-5,1.2457254038362924e-5,-2.251343354425579e-6,-4.954059606041004e-6,-8.803458336654449e-6,-1.3786845082568563e-5,-1.5138442041012535e-5,-1.0802997078535466e-6,-5.1108899120787015e-6,-1.0421087811865437e-5,-1.3456604891380064e-5,0.870767086868739,0.4165454736298445,-0.003458020282517432,0.17859451432011936,1.9163726146130848e-4,1.0243974588167828e-4,2.7846094042017126e-7,4.603712444835903e-5,-1.1665645933946575e-5,-9.866299107579716e-6,-3.8493129344413925e-6,-5.272142933432818e-6,-6.291953054857644e-6,-4.504780028495929e-6,-1.8959332299729292e-6,9.682834214084198e-7,4.054625329899345e-6,7.795486683622394e-6,7.795486683622394e-6,0,NAN,NAN,NAN,NAN
3.7e-12,-1.4284217781362884e-5,1.2440214575059748e-5,-1.937679028478215e-6,-4.476148893499142e-6,-7.894518443804098e-6,-1.2499820642057093e-5,-1.3137303045141908e-5,-1.0631972066900359e-6,-4.9228495797846524e-6,-8.887259135799299e-6,-1.1579607385799678e-5,0.8672982500280638,0.4136979368354282,-0.00451647534787989,0.17714620920687668,1.9160429431049576e-4,1.0238204092267081e-4,1.8018149356913317e-7,4.582065899788414e-5,-1.1166652917070886e-5,-8.876528550675173e-6,-3.1175648642919977e-6,-4.2607744944667354e-6,-5.698917191970104e-6,-4.110111512618248e-6,-2.0251100008169016e-6,3.442987519089311e-7,3.00150180957431e-6,6.088517438068167e-6,6.088517438068167e-6,0,NAN,NAN,NAN,NAN
3.8e-12,-1.273455764586996e-5,1.2419052763280276e-5,-1.6613794065169903e-6,-4.024843410469776e-6,-7.0479236750859335e-6,-1.1062550191548693e-5,-1.0837104210292252e-5,-1.1498437661458173e-6,-4.642081477089722e-6,-7.398968873247846e-6,-9.75008269539866e-6,0.8640197618959738,0.4111910595459789,-0.00534286181485988,0.17601073284356203,1.9145796129299328e-4,1.0216871641037424e-4,5.5147356496768894e-8,4.5560666548448554e-5,-1.0412747974215003e-5,-7.624037513537132e-6,-2.3218096716549568e-6,-3.2130666967551207e-6,-4.9896530335635785e-6,-3.672460793576261e-6,-2.0598072443849343e-6,-1.281118466390418e-7,2.145279775987601e-6,4.682466779953283e-6,4.682466779953283e-6,0,NAN,NAN,NAN,NAN
3.9e-12,-1.0994932167829312e-5,1.2393925813015023e-5,-1.4278535432613658e-6,-3.5960013401844784e-6,-6.262042681662356e-6,-9.567793719444626e-6,-8.440397384538177e-6,-1.2914384810082045e-6,-4.257080013911903e-6,-6.028237059333793e-6,-8.004040116974236e-6,0.8609968916680878,0.4090843787006091,-0.005925135730070925,0.17518864562380357,1.9121917708630833e-4,1.0181809906472296e-4,-9.343620135698898e-8,4.5256795640294875e-5,-9.484145307598191e-6,-6.242387704615569e-6,-1.5107868602311208e-6,-2.198009679922608e-6,-4.2298381841931855e-6,-3.2235634239824e-6,-2.0196011526703847e-6,-4.7045044721639364e-7,1.4519961797743283e-6,3.5289352591243558e-6,3.5289352591243558e-6,0,NAN,NAN,NAN,NAN
4.0e-12,-9.184316974050403e-6,1.236542126108591e-5,-1.2368465540556084e-6,-3.1885122904296426e-6,-5.526403981491428e-6,-8.088064255097578e-6,-6.13297984477184e-6,-1.4383591066475609e-6,-3.7801841376168888e-6,-4.815308220008355e-6,-6.359756028881674e-6,0.8582716740739434,0.40739850601522404,-0.006265685770507007,0.17466043254603575,1.909091858508763e-4,1.0136495646598874e-4,-2.5916011399900277e-7,4.4923193324498645e-5,-8.453562748869992e-6,-4.854227888865364e-6,-7.307542251804114e-7,-1.2787519559064759e-6,-3.473464315488087e-6,-2.7830825287990416e-6,-1.921684077929074e-6,-7.033387217918156e-7,8.944850095065048e-7,2.5866573933307804e-6,2.5866573933307804e-6,0,NAN,NAN,NAN,NAN
4.1e-12,-7.406063398823833e-6,1.2334486419267282e-5,-1.0836974664568417e-6,-2.803306884967267e-6,-4.828452232433831e-6,-6.6766625036224625e-6,-4.062389933187306e-6,-1.5473363650938092e-6,-3.240248456094192e-6,-3.7723706145310037e-6,-4.8302200922999085e-6,0.8558655016899013,0.4061202927875798,-0.006380035871465344,0.17438969643130942,1.9054938859419782e-4,1.00854015631446e-4,-4.330611873891772e-7,4.458338255879755e-5,-7.384151586758014e-6,-3.5591244102920427e-6,-2.1911812065819354e-8,-5.032655228952634e-7,-2.7612990874996227e-6,-2.3623864261038193e-6,-1.781325857012936e-6,-8.464056959469564e-7,4.511049438301099e-7,1.8211124266657908e-6,1.8211124266657908e-6,0,NAN,NAN,NAN,NAN
4.2e-12,-5.743470006475027e-6,1.2302292646301467e-5,-9.609785671858624e-7,-2.442002632022863e-6,-4.158197444148929e-6,-5.369919846793465e-6,-2.3253541180101017e-6,-1.586948625172367e-6,-2.6738591076907324e-6,-2.8904023427711864e-6,-3.4303185300791926e-6,0.8537822772570671,0.40521093118581153,-0.006294577244502194,0.17432858887278063,1.9016077302221854e-4,1.0033218651577498e-4,-6.046529962564738e-7,4.426394734033593e-5,-6.327880719423265e-6,-2.426402384093359e-6,5.844107129482379e-7,1.0104826608325733e-7,-2.120639753832154e-6,-1.9677584387011453e-6,-1.6120007354064456e-6,-9.179568563018455e-7,1.0445729560445967e-7,1.203779903886388e-6,1.203779903886388e-6,0,NAN,NAN,NAN,NAN
4.3e-12,-4.257099458562831e-6,1.2270073286181883e-5,-8.601565746756954e-7,-2.1057398794245625e-6,-3.5107086353843283e-6,-4.19013423919562e-6,-9.65049726785071e-7,-1.5407002548416676e-6,-2.1171086088396853e-6,-2.147526971948445e-6,-2.1787753934897356e-6,0.8520119508061977,0.4046154005355234,-0.00604360475857572,0.17442421917786036,1.8976307087135714e-4,9.98413596173661e-5,-7.631782970829269e-7,4.3988641351737567e-5,-5.32461965653647e-6,-1.493451563165937e-6,1.0675201979736388e-6,5.28401836380866e-7,-1.5663308825979974e-6,-1.6027705423144345e-6,-1.4253797791673677e-6,-9.345824484317043e-7,-1.5976552018912637e-7,7.112062974148994e-7,7.112062974148994e-7,0,NAN,NAN,NAN,NAN
4.4e-12,-2.9841150894085307e-6,1.223897158322823e-5,-7.730015508488874e-7,-1.7945123471127053e-6,-2.886719315376204e-6,-3.148691365346548e-6,2.305673153350644e-8,-1.4074505680223252e-6,-1.5993765049072163e-6,-1.5172162173835267e-6,-1.0960487050856475e-6,0.8505342082038977,0.40427170125019996,-0.005665996310928136,0.17462480453379334,1.8937381352816633e-4,9.941313902655301e-5,-8.988873706127497e-7,4.377408953724779e-5,-4.402058844152862e-6,-7.688182286465802e-7,1.4179437547443316e-6,7.918749601800866e-7,-1.1027844460281702e-6,-1.2697675547184232e-6,-1.2313178605952132e-6,-9.108216059415275e-7,-3.537157462452083e-7,3.2402752516207265e-7,3.2402752516207265e-7,0,NAN,NAN,NAN,NAN
4.5e-12,-1.9396234246624826e-6,1.2209925424681713e-5,-6.925861590690009e-7,-1.507064729527859e-6,-2.291815279322219e-6,-2.248956938930748e-6,6.79446410746004e-7,-1.1994479666017458e-6,-1.1398524952335037e-6,-9.74973165196133e-7,-2.0000823937957012e-7,0.8493220549220896,0.40411864116443347,-0.005201890593796169,0.17488459363517622,1.890074679320242e-4,9.906619357141662e-5,-1.0041483251936573e-6,4.3627662445139034e-5,-3.576478992782844e-6,-2.3864155712459644e-7,1.6368555681203614e-6,9.180879678706004e-7,-7.265978932672126e-7,-9.705760613393338e-7,-1.0378964056936984e-6,-8.589550236261308e-7,-4.880760421119453e-7,2.6058157425812814e-8,2.6058157425812814e-8,0,NAN,NAN,NAN,NAN
4.6e-12,-1.1197375072413136e-6,1.2183602838347168e-5,-6.138325875605471e-7,-1.2412554877942495e-6,-1.734759127546136e-6,-1.4886711480277776e-6,1.0660913037111176e-6,-9.386032249609465e-7,-7.468438042099967e-7,-5.02648944088387e-7,4.987045217695969e-7,0.8483450540127558,0.4041014254206488,-0.004689688432006748,0.17516700324183931,1.886748110798858e-4,9.880623741568863e-5,-1.074231943928111e-6,4.3547524768537233e-5,-2.8542578115695258e-6,1.2532547306322094e-7,1.7345203043282122e-6,9.407658306478967e-7,-4.2932640271469905e-7,-7.06652340602846e-7,-8.515315520803037e-7,-7.889574460148441e-7,-5.725024641101015e-7,-1.9648080678892168e-7,-1.9648080678892168e-7,0,NAN,NAN,NAN,NAN
4.7e-12,-5.058663833789651e-7,1.2160389231404214e-5,-5.336544628029893e-7,-9.946845688022394e-7,-1.2254854780468295e-6,-8.617350563759502e-7,1.2523500497283808e-6,-6.518498889505697e-7,-4.1935507604596805e-7,-9.014445453336431e-8,1.000104413374186e-6,0.8475720260492366,0.4041748217142131,-0.004163633175919322,0.17544584019610662,1.8838265005287713e-4,9.862812447273303e-5,-1.107675720931692e-6,4.352440984169102e-5,-2.233904674570784e-6,3.577777071057126e-7,1.7280382911918188e-6,8.945723426226682e-7,-2.0001719075743392e-7,-4.789146396898204e-7,-6.771276155355552e-7,-7.08606291626281e-7,-6.158609092716661e-7,-3.555611587497065e-7,-3.555611587497065e-7,0,NAN,NAN,NAN,NAN
4.8e-12,-6.961869662232563e-8,1.2140417089747655e-5,-4.5079552023284283e-7,-7.653620353288208e-7,-7.732046582654024e-7,-3.594179671851885e-7,1.3035204058433538e-6,-3.6647214708272116e-7,-1.500929528436787e-7,2.652088084080095e-7,1.3161815849515542e-6,0.8469730911348482,0.40430411939226757,-0.003652129836414843,0.17570484759649088,1.8813392758671357e-4,9.851923461022438e-5,-1.1062056639784965e-6,4.3544415253605036e-5,-1.7083565460420448e-6,4.932750698555381e-7,1.638737849419719e-6,8.102453359878157e-7,-2.7228193141456037e-8,-2.8747982463941106e-7,-5.182464480805071e-7,-6.237169909192578e-7,-6.263093676559998e-7,-4.6177075063535704e-7,-4.6177075063535704e-7,0,NAN,NAN,NAN,NAN
4.9e-12,2.223059956368761e-7,1.2123622797564203e-5,-3.654853894644728e-7,-5.522287957345955e-7,-3.8491492176381305e-7,2.8888395921281216e-8,1.2733280552760158e-6,-1.0615222055211491e-7,7.105098404380182e-8,5.609086241993806e-7,1.4699113957150091e-6,0.8465210156661548,0.4044644044378001,-0.003176857083410265,0.17593605474949234,1.8792818497470409e-4,9.846325723743472e-5,-1.0742656174491173e-6,4.359206086832449e-5,-1.2672582431540308e-6,5.617402649774279e-7,1.4895642387909068e-6,7.11587790298588e-7,9.960455481988309e-8,-1.314633002594314e-7,-3.772686355721231e-7,-5.384604037805897e-7,-6.112828219203278e-7,-5.245808882964797e-7,-5.245808882964797e-7,0,NAN,NAN,NAN,NAN
5.0e-12,4.037842239563445e-7,1.2109813688701137e-5,-2.790228011553894e-7,-3.5541156232188563e-7,-6.447644254008482e-8,3.1519811880556276e-7,1.2005952847683699e-6,1.117515394575742e-7,2.538752465162845e-7,7.923223524067644e-7,1.4923485558982716e-6,0.8461919055609244,0.40463880784251793,-0.002752627129167608,0.1761375064647056,1.877622974583441e-4,9.844360145784293e-5,-1.0182597176908968e-6,4.365296465779995e-5,-8.989838208709943e-7,5.862037981332962e-7,1.3027680448273388e-6,6.143914866350737e-7,1.8945021599983042e-7,-8.92657506636035e-9,-2.5553507180403653e-7,-4.557128864073448e-7,-5.774330200059142e-7,-5.524917013631362e-7,-5.524917013631362e-7,0,NAN,NAN,NAN,NAN
5.1e-12,5.058889489420506e-7,1.2098730691503434e-5,-1.933688433161912e-7,-1.7617654987424876e-7,1.8772987491154633e-7,5.125750314579467e-7,1.1094956800296594e-6,2.774763751152021e-7,4.056831483084301e-7,9.556720014649955e-7,1.4185809991592721e-6,0.8459653513774613,0.4048163665438975,-0.002387869261716531,0.17631091236379348,1.8763136143737626e-4,9.84459116694579e-5,-9.456458684309888e-7,4.371571207189332e-5,-5.922229035628863e-7,5.825088048812252e-7,1.098111852504937e-6,5.269868751484342e-7,2.495108874683158e-7,8.301192876131894e-8,-1.53470425539101e-7,-3.773937644106392e-7,-5.30564701458146e-7,-5.530945651106937e-7,-5.530945651106937e-7,0,NAN,NAN,NAN,NAN
5.2e-12,5.546698738263504e-7,1.2090096626776899e-5,-1.1079897411451451e-7,-1.661990085361835e-8,3.7463326846344583e-7,6.347663149578956e-7,1.0122834383526851e-6,3.887385747794647e-7,5.302991628256805e-7,1.050314403341933e-6,1.2834517218505278e-6,0.8458241713582576,0.404990005408279,-0.0020855619929034917,0.17645962849404678,1.8752960192057035e-4,9.845946339707005e-5,-8.640239247381804e-7,4.377275141988576e-5,-3.3704086360366187e-7,5.604029623202686e-7,8.917107374300122e-7,4.5188047603241656e-7,2.8542599150087567e-7,1.4793750609172127e-7,-7.069869636657296e-8,-3.0475568862121726e-7,-4.7559629604115284e-7,-5.33088938566276e-7,-5.33088938566276e-7,0,NAN,NAN,NAN,NAN
5.3e-12,5.701099294107405e-7,1.2083645807255896e-5,-3.363158106499064e-8,1.2081604405603966e-7,5.019267253141667e-7,6.957596737644931e-7,9.132155729383987e-7,4.4951249956715544e-7,6.282408892057171e-7,1.0799460997133441e-6,1.117864397220551e-6,0.8457539129540843,0.40515495948677,-0.0018444194546106162,0.17658720921245177,1.8745118148729862e-4,9.847748520230398e-5,-7.80343935462741e-7,4.3820379564749853e-5,-1.2540835339880616e-7,5.253445057177187e-7,6.955182828095466e-7,3.8787106722068003e-7,3.0166974321721646e-7,1.8983236196642331e-7,-6.163464782522319e-9,-2.386075900994906e-7,-4.1655937011819e-7,-4.982844963716342e-7,-4.982844963716342e-7,0,NAN,NAN,NAN,NAN
5.4e-12,5.661123906061922e-7,1.2079135679848254e-5,3.597128914005593e-8,2.3388836810308324e-7,5.772978518897805e-7,7.092594138237795e-7,8.125121240536356e-7,4.68121773234286e-7,6.977638164428252e-7,1.0526606876015892e-6,9.462383598056814e-7,0.8457422635617795,0.40530776024862464,-0.001660147503859604,0.17669659264200774,1.8739082317136604e-4,9.849664928417809e-5,-7.003237232739676e-7,4.385804708287974e-5,4.8730660341594265e-8,4.804083790589161e-7,5.173817302645979e-7,3.321037449947195e-7,3.0198031550279435e-7,2.1276628372527568e-7,4.173791963481953e-8,-1.7946466298635016e-7,-3.5663924410310636e-7,-4.536104206672398e-7,-4.536104206672398e-7,0,NAN,NAN,NAN,NAN
5.5e-12,5.51261302883346e-7,1.207634488865599e-5,9.61468014773276e-8,3.2105238488927866e-7,6.095834240244971e-7,6.881254085262655e-7,7.095245192294724e-7,4.550946908816401e-7,7.363643712310154e-7,9.80039416037219e-7,7.853570830927733e-7,0.8457784925157492,0.40544574819969426,-0.0015266175098553275,0.17678984276361437,1.8734420100224207e-4,9.851607327931693e-5,-6.281199752352165e-7,4.388729150823513e-5,1.8973264655082503e-7,4.278448139764686e-7,3.61528656332521e-7,2.8167970525300377e-7,2.897060298677693e-7,2.2063663781287756e-7,7.5003936234442e-8,-1.2763239753754577e-7,-2.9825051720472186e-7,-4.0314420466190955e-7,-4.0314420466190955e-7,0,NAN,NAN,NAN,NAN
5.6e-12,5.300455508781302e-7,1.207506389029738e-5,1.4543528229499785e-7,3.818289115513683e-7,6.079664782803591e-7,6.438461658533387e-7,6.046895796098888e-7,4.2118538105653516e-7,7.423064105307613e-7,8.756214162696753e-7,6.445444909622066e-7,0.8458530065126068,0.40556697049512325,-0.0014368520762937952,0.1768682847381888,1.8730809463860033e-4,9.853618155668414e-5,-5.662519032106201e-7,4.391060498087858e-5,3.0072739033670203e-7,3.700548289777953e-7,2.293181605414282e-7,2.3463475063209352e-7,2.680099296410578e-7,2.1698747997323122e-7,9.586776572230928e-8,-8.324039453676886e-8,-2.4313619133298606e-7,-3.5016386450468737e-7,-3.5016386450468737e-7,0,NAN,NAN,NAN,NAN
5.7e-12,5.042418459094562e-7,1.2075084198847835e-5,1.828578007070658e-7,4.169909199075542e-7,5.812980429094845e-7,5.861208209978562e-7,5.002316602498141e-7,3.7585084396119907e-7,7.158101594265029e-7,7.53161901289926e-7,5.26867883226514e-7,0.8459570578658692,0.4056702813495147,-0.001383767512177306,0.17693284097102666,1.8728034088969525e-4,9.855770758709689e-5,-5.157390498673438e-7,4.3930478345362447e-5,3.8415105816268976e-7,3.099495674124811e-7,1.200907877467665e-7,1.9028209283733304e-7,2.3992600688242974e-7,2.0491422661686202e-7,1.0663695911007017e-7,-4.624575127799413e-8,-1.9247748009428179e-7,-2.9722105298826597e-7,-2.9722105298826597e-7,0,NAN,NAN,NAN,NAN
5.8e-12,4.7420267205070345e-7,1.2076190922639903e-5,2.0797215910855857e-7,4.2855870555457797e-7,5.375881534205259e-7,5.226082572300452e-7,3.998636389606796e-7,3.2633337986165e-7,6.596777502288184e-7,6.250531677873109e-7,4.309382921295129e-7,0.846082606555141,0.40575547621243807,-0.0013606643108705974,0.17698439465691976,1.8725963961012328e-4,9.858101128702983e-5,-4.7639002472908147e-7,4.394876555602487e-5,4.4222542636776714e-7,2.5081320702179717e-7,3.197724568293631e-8,1.4905043193888245e-7,2.082987894905761e-7,1.8704158072550765e-7,1.0954812374467338e-7,-1.642542706737246e-8,-1.4700252567952602e-7,-2.462286329477211e-7,-2.462286329477211e-7,0,NAN,NAN,NAN,NAN
5.9e-12,4.398746298558191e-7,1.2078161116647911e-5,2.2090487636410114e-7,4.1962603820968886e-7,4.836785015559673e-7,4.5887187988690937e-7,3.0789310272318626e-7,2.7735926259117025e-7,5.79287033465663e-7,5.011803091027353e-7,3.5286230520029687e-7,0.8462223081588646,0.4058233397772203,-0.0013614931256223579,0.17702405827000997,1.8724528214548306e-4,9.860576911594425e-5,-4.4716883630823525e-7,4.396640867125781e-5,4.773072333354747e-7,1.9587289075989014e-7,-3.7432603479655545e-8,1.1202021196329612e-7,1.7565859725791872e-7,1.655514505063909e-7,1.0664977832511199e-7,6.626848726336443e-9,-1.0708516431167388e-7,-1.9855471776687266e-7,-1.9855471776687266e-7,0,NAN,NAN,NAN,NAN
6.0e-12,4.014618056461936e-7,1.208076825948191e-5,2.2235249726562192e-7,3.9406323958516315e-7,4.2508496489808675e-7,3.9851454916089107e-7,2.2816409147111455e-7,2.313526738577678e-7,4.820290914754425e-7,3.8834616666156277e-7,2.8797338292615836e-7,0.8463695830496956,0.4058755519342935,-0.0013809465105281448,0.17705328753747593,1.8723686781309994e-4,9.863099660862316e-5,-4.2656909804264805e-7,4.3983477655782497e-5,4.920737076401179e-7,1.4779377005645368e-7,-9.061190199392429e-8,8.037032141466087e-8,1.4408790505979334e-7,1.4223497256200526e-7,9.972233071992833e-8,2.3489438834842065e-8,-7.28285703420586e-8,-1.551155775908701e-7,-1.551155775908701e-7,0,NAN,NAN,NAN,NAN
6.1e-12,3.5973089748670617e-7,1.2083791388204942e-5,2.135452500515966e-7,3.56154712079518e-7,3.659830156294097e-7,3.434679349607173e-7,1.6318581089662756e-7,1.8899401289046045e-7,3.763683121718177e-7,2.902631263940402e-7,2.321006417054433e-7,0.8465187177233219,0.4059144560224812,-0.0014144356546039434,0.17707383996603165,1.8723406075649856e-4,9.865529921532775e-5,-4.129405403833308e-7,4.3999424434893085e-5,4.89548546066446e-7,1.0827759012220485e-7,-1.2981764857973981e-7,5.490822077442271e-8,1.1512378307386854e-7,1.1854687954915827e-7,9.023815615165221e-8,3.4884116040625845e-8,-4.413219197906703e-8,-1.1646149901874717e-7,-1.1646149901874717e-7,0,NAN,NAN,NAN,NAN
6.2e-12,3.160175648036568e-7,1.2087026388648456e-5,1.9616940600604223e-7,3.102286089315087e-7,3.0930162979412306e-7,2.9438001106282423e-7,1.136613906266226e-7,1.4992811627512142e-7,2.707534490484726e-7,2.080006133764765e-7,1.822802182458999e-7,0.8466649547749749,0.405942737133302,-0.0014580084420793764,0.17708761934934458,1.8723642021093755e-4,9.867722286246776e-5,-4.0473250687553146e-7,4.401343105396437e-5,4.7300121334612246e-7,7.787206284696613e-8,-1.5698364854246565e-7,3.5789327779656465e-8,8.972306339892421e-8,9.564856367544536e-8,7.935859858716141e-8,4.1632067499762995e-8,-2.0743239088721526e-8,-8.2851985624806e-8,-8.2851985624806e-8,0,NAN,NAN,NAN,NAN
6.3e-12,2.7203044446370957e-7,1.2090296714182322e-5,1.7225043802003736e-7,2.6032745352703367e-7,2.5688998601399004e-7,2.5103643842079453e-7,7.847761799831302e-8,1.1344554823335421e-7,1.7260357158966504e-7,1.4071282702182272e-7,1.3694501659531918e-7,0.8468045404671901,0.40596307884644806,-0.0015082539144619463,0.17709646869032752,1.8724331637121096e-4,9.869558598448078e-5,-4.006407716309097e-7,4.402474291470013e-5,4.457685029491428e-7,5.601952532056572e-8,-1.7373805848543322e-7,2.2458092677747296e-8,6.829668362579036e-8,7.44352627778606e-8,6.795979546377269e-8,4.4600633073626826e-8,-2.295765015522433e-9,-5.431899219573239e-8,-5.431899219573239e-8,0,NAN,NAN,NAN,NAN
6.4e-12,2.2955996155505615e-7,1.2093461268200506e-5,1.4400553588617363e-7,2.09953944100957e-7,2.0972394880516872e-7,2.1275599501870374e-7,5.5087950958638644e-8,7.900713633530803e-8,8.754479727186353e-8,8.645522456231854e-8,9.57202062425836e-8,0.8469347142271341,0.40597786531261965,-0.0015622226767978704,0.1771019744062646,1.8725392567019684e-4,9.87097090147779e-5,-3.996630791148331e-7,4.4032909967759585e-5,4.11050749760922e-7,4.130676302498415e-8,-1.8149078820586587e-7,1.3781187933654493e-8,5.080247998872816e-8,5.555033847114226e-8,5.66764473235156e-8,4.464853218352278e-8,1.1658946034688207e-8,-3.0718759113606274e-8,-3.0718759113606274e-8,0,NAN,NAN,NAN,NAN
6.5e-12,1.901876933983485e-7,1.2096418087014777e-5,1.136795422138728e-7,1.6190946178414017e-7,1.681243314971736e-7,1.787143012021536e-7,4.0139048582133625e-8,4.654335384411765e-8,1.8999469496768635e-8,4.292366105408268e-8,5.899491433011055e-8,0.8470536392715581,0.40598897759126595,-0.001617376826368525,0.17710532965567538,1.87267286129377e-4,9.871950205760948e-5,-4.0108253192029877e-7,4.403789947635229e-5,3.7172811239846006e-7,3.183558370982736e-8,-1.8154041900011155e-7,8.303464872306267e-9,3.687460306023765e-8,3.939411273490069e-8,4.595230125806769e-8,4.257703978154672e-8,2.1627239670685898e-8,-1.1774018327088942e-8,-1.1774018327088942e-8,0,NAN,NAN,NAN,NAN
6.6e-12,1.5506586701387447e-7,1.2099103509768872e-5,8.338164882622302e-8,1.1822700991202887e-7,1.3196494457457992e-7,1.4816968663437318e-7,3.016277228474811e-8,1.6521305895232296e-8,-3.1851731204875694e-8,8.003024450580331e-9,2.743799631120764e-8,0.8471602852625704,0.4059977065732941,-0.0016715695678177417,0.17710728140044488,1.8728238678859376e-4,9.872541426154067e-5,-4.044051127148672e-7,4.404008255655517e-5,3.302285520097335e-7,2.5619619715854028e-8,-1.7516268499585905e-7,4.54315256889408e-9,2.5963721856755867e-8,2.6135772927748887e-8,3.608788337327986e-8,3.909275915322382e-8,2.8150641239127406e-8,2.8911651857092925e-9,2.8911651857092925e-9,0,NAN,NAN,NAN,NAN
6.7e-12,1.2480388636523287e-7,1.210148745949818e-5,5.494058104112173e-8,8.018765798854582e-8,1.0085464303501454e-7,1.2058559921950885e-7,2.217473364787296e-8,-1.0178690942507944e-8,-6.578532383490484e-8,-1.9923971621087356e-8,1.589267072708626e-9,0.8472542809943512,0.40600477773176263,-0.0017230455990004275,0.17710816170888347,1.8729826486872338e-4,9.872828026397047e-5,-4.092784331708108e-7,4.4040125281042646e-5,2.8846259355644116e-7,2.0923590816316145e-8,-1.6365870719120828e-7,1.2511428315568162e-9,1.7464517494400075e-8,1.573498083289994e-8,2.727917711905797e-8,3.478499108732457e-8,3.1784691340470254e-8,1.3721765627345109e-8,1.3721765627345109e-8,0,NAN,NAN,NAN,NAN
6.8e-12,9.946720775887382e-8,1.2103566103408385e-5,2.9793505071387635e-8,4.840123352526445e-8,7.428353389277596e-8,9.566153123606776e-8,1.4071672232734098e-8,-3.2504642061494146e-8,-8.502785311098176e-8,-4.1897816277189054e-8,-1.8396854568375647e-8,0.8473357573234421,0.40601046167616467,-0.001770449150808951,0.17710798456293747,1.8731408895138332e-4,9.872911551232042e-5,-4.15414568175471e-7,4.403882989177323e-5,2.478243465713106e-7,1.6488810861947495e-8,-1.4835713881243677e-7,-2.4171386292133976e-9,1.0813712176387412e-8,7.976162834149472e-9,1.9644597757149065e-8,3.0117923139176074e-8,3.307876801109141e-8,2.1205751246719397e-8,2.1205751246719397e-8,0,NAN,NAN,NAN,NAN
6.9e-12,7.866907632055226e-8,1.2105353431177791e-5,8.919102391755436e-9,2.2928229036861268e-8,5.172894084616328e-8,7.32963823373187e-8,4.784437771308426e-9,-4.9510794959866656e-8,-9.264732693305679e-8,-5.847930631712106e-8,-3.283473943071845e-8,0.8474051985758865,0.406014732635035,-0.0018128267374828532,0.17710657835147955,1.8732921411107687e-4,9.872891326779306e-5,-4.225325007344722e-7,4.4036972703302585e-5,2.092462800455647e-7,1.1623151097437228e-8,-1.3057720372501247e-7,-6.838713326128802e-9,5.550613011698723e-9,2.5143439682873688e-9,1.3240909533516646e-8,2.543554367409279e-8,3.255742350868967e-8,2.5850689051987856e-8,2.5850689051987856e-8,0,NAN,NAN,NAN,NAN
7.0e-12,6.172070072597534e-8,1.2106873204577424e-5,-7.1808761024412765e-9,3.420143716529084e-9,3.2721473187810366e-8,5.351341189720602e-8,-5.7962189112226106e-9,-6.059918169434085e-8,-9.195985526039527e-8,-6.994643785315596e-8,-4.244329226820394e-8,0.8474633158106755,0.4060174352557193,-0.0018496150104423137,0.17710372201418018,1.8734320350143199e-4,9.872848503191968e-5,-4.303273507236117e-7,4.403517565150399e-5,1.7328830836075452e-7,6.1658213968584885e-9,-1.1156760763477918e-7,-1.1962040308081099e-8,1.3405957087333073e-9,-1.0720171347871823e-9,8.071055799583913e-9,2.0975691640078803e-8,3.0704199411767004e-8,2.816273801528405e-8,2.816273801528405e-8,0,NAN,NAN,NAN,NAN
7.1e-12,4.780089770906142e-8,1.210815237900349e-5,-1.845362911416098e-8,-1.0741248655539168e-8,1.6875441052514993e-8,3.637485792588997e-8,-1.7059907658458395e-8,-6.567384157109963e-8,-8.604284277374838e-8,-7.651338328053887e-8,-4.81874493760771e-8,0.8475109491467726,0.40601842679823713,-0.0018806090866041623,0.17709925801475396,1.8735581855836478e-4,9.872836823321013e-5,-4.384659875451629e-7,4.4033832807541784e-5,1.402400053053066e-7,3.6063001328438314e-10,-9.243910759624518e-8,-1.7420537671742777e-8,-2.031571765746031e-9,-3.22767265580334e-9,4.0879344188960044e-9,1.688910758096049e-8,2.7948924992869515e-8,2.8628267690097733e-8,2.8628267690097733e-8,0,NAN,NAN,NAN,NAN
7.2e-12,3.61105064710834e-8,1.2109216604167539e-5,-2.5228523157733847e-8,-2.0320133359125127e-8,3.890724219615365e-9,2.1908438381298152e-8,-2.800028887027619e-8,-6.518455699019703e-8,-7.740907715017237e-8,-7.850913876834111e-8,-5.1087506558682585e-8,0.8475490003188669,0.4060176737467542,-0.0019059118722099724,0.1770931652172584,1.8736698548993673e-4,9.872880578114829e-5,-4.4660307502648886e-7,4.403309639598868e-5,1.1021735916353687e-7,-5.3173049159923106e-9,-7.410685269245347e-8,-2.2682983954283882e-8,-4.688033469943616e-9,-4.373397746377167e-9,1.1979915461278596e-9,1.3259658512680126e-8,2.465923156484067e-8,2.7698591925600674e-8,2.7698591925600674e-8,0,NAN,NAN,NAN,NAN
7.3e-12,2.5987057157955817e-8,1.2110087906230361e-5,-2.812313819934734e-8,-2.6127104199951732e-8,-6.465108633529729e-9,1.0059425930319727e-8,-3.754020819189485e-8,-6.006399285162025e-8,-6.785657349548065e-8,-7.64784501149075e-8,-5.2050580471647545e-8,0.8475783918062404,0.40601529545345405,-0.0019258690788814014,0.1770855861561875,1.8737674851274436e-4,9.872978606022403e-5,-4.544086410837699e-7,4.403291289191494e-5,8.32409250420534e-8,-1.0336905955949845e-8,-5.7253867884097585e-8,-2.7203302235945004e-8,-6.692526050319229e-9,-4.870336098046025e-9,-7.325752318661689e-10,1.012282073463366e-8,2.1136558656619773e-8,2.5778313199652493e-8,2.5778313199652493e-8,0,NAN,NAN,NAN,NAN
7.4e-12,1.696791010942808e-8,1.211078424083395e-5,-2.7935771163032434e-8,-2.894716733978099e-8,-1.4385182059995765e-8,6.729881912868155e-10,-4.47939934378343e-8,-5.158328179474447e-8,-5.847502387095068e-8,-7.11948958641358e-8,-5.176012228265496e-8,0.8476000458879179,0.4060115594912244,-0.0019409971522090824,0.17707681335117803,1.8738522045044797e-4,9.873112187590652e-5,-4.6159785146151473e-7,4.403309103755589e-5,5.928882971821326e-8,-1.4253644145039667e-8,-4.232091960878518e-8,-3.0540349292794636e-8,-8.083821751928476e-9,-4.9989105548307805e-9,-1.867776227066278e-9,7.480703717586785e-9,1.7616425397575527e-8,2.3217584730630556e-8,2.3217584730630556e-8,0,NAN,NAN,NAN,NAN
7.5e-12,8.802282867355763e-9,1.2111320347945653e-5,-2.553797199744834e-8,-2.949427260485706e-8,-2.005367242804569e-8,-6.496172697440257e-9,-4.922978167073159e-8,-4.116334575198059e-8,-4.97664558038658e-8,-6.359919969028792e-8,-5.0637164838949174e-8,0.8476148759352452,0.4060068417765491,-0.0019519120180044951,0.17706724633976753,1.873925394019586e-4,9.873254361092334e-5,-4.6795526650625497e-7,4.4033380816737394e-5,3.832431500463634e-8,-1.6798917940709124e-8,-2.9522032137280577e-8,-3.2430863730022466e-8,-8.901402409588182e-9,-4.952644644569812e-9,-2.388305511944382e-9,5.3130801651479535e-9,1.4272310090478463e-8,2.0308297935989133e-8,2.0308297935989133e-8,0,NAN,NAN,NAN,NAN
7.6e-12,1.4219856225950636e-9,1.2111709251930297e-5,-2.1778841905264578e-8,-2.8388341494981648e-8,-2.3671309188926126e-8,-1.1755000449552467e-8,-5.072343656883307e-8,-3.0181922641736454e-8,-4.18273727534039e-8,-5.4690878972018526e-8,-4.88668713778732e-8,0.8476237828808691,0.4060015683422309,-0.001959265623798812,0.1770573342070066,1.8739883705508618e-4,9.87337845627182e-5,-4.7334867598488295e-7,4.4033544794714465e-5,2.03022660875203e-8,-1.7911457281627213e-8,-1.8880280464925235e-8,-3.281197928720586e-8,-9.200370357556531e-9,-4.84482689497909e-9,-2.4761132829084863e-9,3.584820323091544e-9,1.1222199389649172e-8,1.728388065761901e-8,1.728388065761901e-8,0,NAN,NAN,NAN,NAN
7.7e-12,-5.113902402440776e-9,1.211196381177487e-5,-1.7409692032590833e-8,-2.6149180115670425e-8,-2.5471514770204606e-8,-1.54344297815094e-8,-4.9519429430019664e-8,-1.9810702103907162e-8,-3.4541448056284766e-8,-4.540675938934351e-8,-4.647003603873486e-8,0.847627651568572,0.4059961551622837,-0.0019636952124001644,0.17704751781463343,1.8740422075295786e-4,9.873464316784002e-5,-4.777307910583215e-7,4.40334090599301e-5,5.161898948647474e-9,-1.7718740379918306e-8,-1.027580135108825e-8,-3.1800689050101355e-8,-9.055755577722921e-9,-4.724263177167331e-9,-2.2993001467367714e-9,2.2506861980808047e-9,8.536764852250761e-9,1.4322121242951394e-8,1.4322121242951394e-8,0,NAN,NAN,NAN,NAN
7.8e-12,-1.0683901954350761e-8,1.2112097889421206e-5,-1.3033865845335079e-8,-2.3201344718652363e-8,-2.5725246253635578e-8,-1.785278344670461e-8,-4.612910322305286e-8,-1.0905827923101804e-8,-2.7742807315041934e-8,-3.65166133636156e-8,-4.339317926472784e-8,0.847627343968136,0.4059909587665618,-0.0019657877209550353,0.17703818264014473,1.8740876836538712e-4,9.873501520942454e-5,-4.811299014087633e-7,4.403288822487555e-5,-7.186561797917352e-9,-1.6484557590049434e-8,-3.4973401564334087e-9,-2.9644545633003424e-8,-8.558601264353958e-9,-4.595623100964119e-9,-1.9995713185775674e-9,1.258605915891853e-9,6.248185056336529e-9,1.1550262727488294e-8,1.1550262727488294e-8,0,NAN,NAN,NAN,NAN
7.9e-12,-1.516418223663025e-8,1.211212691146712e-5,-9.082696121975893e-9,-1.988466292545483e-8,-2.4735002551057176e-8,-1.9287686422731052e-8,-4.12019128113697e-8,-3.961510389554952e-9,-2.132594794550603e-8,-2.8556797925069454e-8,-3.959231817249476e-8,0.8476236884610727,0.4059862450455074,-0.0019660592291821295,0.1770296284442132,1.8741253287308298e-4,9.873489697329605e-5,-4.836325939461855e-7,4.403198566816151e-5,-1.687442277833593e-8,-1.454171800540492e-8,1.7102405417056812e-9,-2.6660194805964784e-8,-7.807290581417717e-9,-4.440076869966217e-9,-1.6839666078066877e-9,5.523906765616752e-10,4.358811884053925e-9,9.05155702457107e-9,9.05155702457107e-9,0,NAN,NAN,NAN,NAN
8.0e-12,-1.8473789292387355e-8,1.2112067798236731e-5,-5.815232205644904e-9,-1.6466339574949423e-8,-2.2820356305889047e-8,-1.996052509188413e-8,-3.54018004112075e-8,8.763587839683998e-10,-1.5295190321466017e-8,-2.1810620019502673e-8,-3.5092339037354206e-8,0.8476174661447956,0.40598217814059046,-0.0019649474204210243,0.17702205719634082,1.874155525434604e-4,9.873436610928686e-5,-4.853625711130146e-7,4.40307750917715e-5,-2.4081606954249332e-8,-1.2227136433819855e-8,5.607817661861977e-9,-2.3174663977387648e-8,-6.8976010895343084e-9,-4.232833416849433e-9,-1.421724358953432e-9,7.450071254164982e-11,2.849121747667947e-9,6.872520941087015e-9,6.872520941087015e-9,0,NAN,NAN,NAN,NAN
8.1e-12,-2.0600276133550895e-8,1.2111938385952427e-5,-3.3369113208436187e-9,-1.3152035337921092e-8,-2.0298540774669263e-8,-2.0033965042358177e-8,-2.93116265380362e-8,3.749581565241697e-9,-9.760761302897493e-9,-1.633247324779732e-8,-3.0013372425451955e-8,0.8476093961401143,0.40597882682081105,-0.0019628138113058826,0.17701557681581914,1.8741786260049662e-4,9.873354992313617e-5,-4.864595508235248e-7,4.402937190226782e-5,-2.9036128781270703e-8,-9.831651068389446e-9,8.435852647719808e-9,-1.9479975469646753e-8,-5.914227754379624e-9,-3.955516097916814e-9,-1.2461821639821377e-9,-2.3094908014141725e-10,1.68463961227889e-9,5.030264836641577e-9,5.030264836641577e-9,0,NAN,NAN,NAN,NAN
8.2e-12,-2.1605821072023394e-8,1.2111756553051323e-5,-1.6309481958714533e-9,-1.0094700567924767e-8,-1.746399462801854e-8,-1.962019349321902e-8,-2.3376904620695458e-8,4.998655397303846e-9,-4.897979567602888e-9,-1.2004016884523805e-8,-2.4564932622631582e-8,0.8476001221896439,0.4059761829377234,-0.001959952095794448,0.17701021590187968,1.8741950511192497e-4,9.873259101120622e-5,-4.870614129516524e-7,4.402790296043883e-5,-3.200612209331033e-8,-7.570703541185753e-9,1.0400301021286934e-8,-1.5806201079509703e-8,-4.9253779517077615e-9,-3.6027151564266655e-9,-1.1607825090231572e-9,-4.151091067811059e-10,8.21731710491777e-10,3.5194331665390788e-9,3.5194331665390788e-9,0,NAN,NAN,NAN,NAN
8.3e-12,-2.1617572080162458e-8,1.2111539279728806e-5,-5.958852057534483e-10,-7.401066686820553e-9,-1.4570410313104287e-8,-1.879581278930895e-8,-1.7889057662156824e-8,5.065228458276653e-9,-8.897811516821438e-10,-8.60611334631989e-9,-1.9015740312250943e-8,0.8475902025264257,0.40597418558537435,-0.001956599221997034,0.17700594385090818,1.874205350813109e-4,9.873161818678829e-5,-4.872915126372093e-7,4.4026481447040555e-5,-3.328628729355034e-8,-5.576108442086033e-9,1.166871521338788e-8,-1.2312949220070791e-8,-3.980873196519875e-9,-3.1832555742788985e-9,-1.1476932064412854e-9,-5.216239678570002e-10,2.1230704282163646e-10,2.3184676505861297e-9,2.3184676505861297e-9,0,NAN,NAN,NAN,NAN
8.4e-12,-2.0807978673545568e-8,1.211130183398689e-5,-8.33335875828827e-11,-5.13643145357023e-9,-1.1817925115472446e-8,-1.7618796857557247e-8,-1.300021266210535e-8,4.403244826129471e-9,2.128489090367582e-9,-5.89003241837497e-9,-1.365097648286326e-8,0.8475801042884752,0.40597274519349635,-0.001952946559868796,0.17700269133649665,1.8742102208150322e-4,9.873072747853371e-5,-4.872517505144356e-7,4.402519079376956e-5,-3.31815223337357e-8,-3.9047231253051625e-9,1.237354366019013e-8,-9.095489536800187e-9,-3.1132631239652887e-9,-2.7175331227532513e-9,-1.1773419618707157e-9,-5.846056365174228e-10,-1.9245693363927517e-10,1.3950506121881499e-9,1.3950506121881499e-9,0,NAN,NAN,NAN,NAN
8.5e-12,-1.9371274453863536e-8,1.2111057209216932e-5,6.880616242442411e-11,-3.3287029985057206e-9,-9.346884289648302e-9,-1.6143473079734692e-8,-8.75720851441678e-9,3.41089402899752e-9,4.108069333369315e-9,-3.634738734810168e-9,-8.72909079301676e-9,0.8475702028986002,0.4059717634144205,-0.0019491494731298062,0.177000367581398,1.874210479088333e-4,9.872997458756417e-5,-4.870208544626225e-7,4.402407867886539e-5,-3.199060972394242e-8,-2.5574641425939683e-9,1.2619335270078883e-8,-6.199744371822811e-9,-2.3409106801381004e-9,-2.2326339494522675e-9,-1.2172894867875895e-9,-6.276897686021146e-10,-4.392316949260334e-10,7.106926415998281e-10,7.106926415998281e-10,0,NAN,NAN,NAN,NAN
8.6e-12,-1.7501378278076113e-8,1.2110815860538058e-5,1.0729671639325345e-11,-1.972643685558093e-9,-7.238350582225555e-9,-1.4430764311838569e-8,-5.14195643340063e-9,2.389292246658778e-9,5.102399573345253e-9,-1.6824915704163014e-9,-4.4478847692797785e-9,0.8475607860337581,0.4059711467061725,-0.0019453345503893163,0.17699887263476002,1.8742070149395902e-4,9.872937736086373e-5,-4.866565632433033e-7,4.4023159664500474e-5,-2.9992320632774816e-8,-1.5017832846847654e-9,1.2490942354698703e-8,-3.6401731487158646e-9,-1.671861877140606e-9,-1.7569011728264251e-9,-1.239248190959281e-9,-6.643187395624164e-10,-5.703855773512745e-10,2.244921305044352e-10,2.244921305044352e-10,0,NAN,NAN,NAN,NAN
8.7e-12,-1.537479361780139e-8,1.2110585718863016e-5,-1.3589538875610948e-10,-1.0349794413122135e-9,-5.520456445811382e-9,-1.2552502975870791e-8,-2.107685764006622e-9,1.5279288559268837e-9,5.259019826831536e-9,4.9067221650991656e-11,-9.25554799889683e-10,0.8475520612237696,0.4059708134183116,-0.0019416045101783965,0.17699810450808098,1.8742007261616248e-4,9.872892504923828e-5,-4.862000710389327e-7,4.4022423557072614e-5,-2.7435421928921474e-8,-6.919572669996111e-10,1.2060628311120084e-8,-1.4157284970070111e-9,-1.1074898284939272e-9,-1.3152561097831864e-9,-1.2235781453323094e-9,-6.991652517627647e-10,-6.224844650161731e-10,-1.0387873017082837e-10,-1.0387873017082837e-10,0,NAN,NAN,NAN,NAN
8.8e-12,-1.3140142169395253e-8,1.211037241515962e-5,-2.8570150864631067e-10,-4.6063445967921414e-10,-4.1789470478999806e-9,-1.0590122090025135e-8,3.953620419171882e-10,9.123274021180352e-10,4.7928111495530574e-9,1.5750414507093452e-9,1.8020338129665284e-9,0.8475441658154429,0.4059706955789394,-0.0019380412832239288,0.1769979621996841,1.8741924587854875e-4,9.872859049883506e-5,-4.856811543953736e-7,4.402184609951918e-5,-2.453309972441429e-8,-8.36755710700143e-11,1.1392957555019038e-8,4.790376129872024e-10,-6.452695476849053e-10,-9.260665354502499e-10,-1.161136147905794e-9,-7.304074237385108e-10,-6.253973312204858e-10,-3.1190359734982875e-10,-3.1190359734982875e-10,0,NAN,NAN,NAN,NAN
8.9e-12,-1.0914224978666846e-8,1.2110179626974467e-5,-3.8985061423411027e-10,-1.799324524352439e-10,-3.1699116928258824e-9,-8.629148588856443e-9,2.4068883056415927e-9,5.466461060569659e-10,3.948836501654109e-9,2.864942589183897e-9,3.770303374467074e-9,0.8475371780108919,0.4059707372979257,-0.001934707980371896,0.1769983462174712,1.8741829602811574e-4,9.87283418166052e-5,-4.851227509885294e-7,4.402139900447879e-5,-2.1461465355744384e-8,3.582749273845072e-10,1.0547240377077537e-8,2.0486133782570856e-9,-2.80455899653363e-10,-5.998213137143993e-10,-1.0528137706687224e-9,-7.524352161418842e-10,-6.019715441846665e-10,-4.326159334909277e-10,-4.326159334909277e-10,0,NAN,NAN,NAN,NAN
9.0e-12,-8.783263260385243e-9,1.2110009462531012e-5,-4.3075547370610245e-10,-1.1626820958806476e-10,-2.432734366839543e-9,-6.751521922106617e-9,3.954642832477194e-9,3.8316242593149093e-10,2.963825915214624e-9,3.869902867520688e-9,5.0659927958501745e-9,0.8475311278785924,0.40597089177282003,-0.0019316504233412508,0.17699915822929463,1.8741728519362232e-4,9.872815110862084e-5,-4.845442533039095e-7,4.4021057300092775e-5,-1.8361228848351888e-8,6.58497297561192e-10,9.577965587966645e-9,3.2961455349160016e-9,-6.787739065961774e-12,-3.394302568374376e-10,-9.074085622377953e-10,-7.585305049681651e-10,-5.682350298653473e-10,-4.936108749045594e-10,-4.936108749045594e-10,0,NAN,NAN,NAN,NAN
9.1e-12,-6.807354208570283e-9,1.210986281759487e-5,-4.136013635363547e-10,-1.9355696323229104e-10,-1.901632285842326e-9,-5.0278238946685154e-9,5.059949453287309e-9,3.5144888624927326e-10,2.0340757696141827e-9,4.5480837174430486e-9,5.8039067682550145e-9,0.8475260075535,0.405971118476797,-0.0019288987300103175,0.1770003010829793,1.8741626210531747e-4,9.872799920916893e-5,-4.839632843773078e-7,4.402080312833367e-5,-1.5341363142296676e-8,8.336953857576951e-10,8.534008933726394e-9,4.226254067529614e-9,1.834422172642527e-10,-1.4168436752456966e-10,-7.386036816507249e-10,-7.431166276334151e-10,-5.340579134391458e-10,-5.166251136036342e-10,-5.166251136036342e-10,0,NAN,NAN,NAN,NAN
9.2e-12,-5.0261468578520156e-9,1.2109739667947113e-5,-3.5685469719037317e-10,-3.4273542870249344e-10,-1.5146780694683934e-9,-3.5111332063887272e-9,5.746199032749421e-9,3.8201159457264895e-10,1.2948878783490986e-9,4.8829461999690246e-9,6.105440681807785e-9,0.8475217801954134,0.40597138145273587,-0.0019264691972202296,0.1770016798500037,1.8741526295965646e-4,9.87278765343805e-5,-4.833961326050846e-7,4.4020626193256626e-5,-1.248361324552919e-8,8.972436876042329e-10,7.457466387677174e-9,4.8489553451451884e-9,2.995474000010604e-10,6.992567415752526e-13,-5.617983944791042e-10,-7.032959484138375e-10,-5.041740766383912e-10,-5.176214661776879e-10,-5.176214661776879e-10,0,NAN,NAN,NAN,NAN
9.3e-12,-3.4641488742819993e-9,1.2109639287438252e-5,-2.8353343186196524e-10,-5.067039483125859e-10,-1.2197904378395197e-9,-2.23357623001872e-9,6.046413200410075e-9,4.216021233628302e-10,8.134862505228627e-10,4.8917536444998024e-9,6.08239308031964e-9,0.8475183875860481,0.40597164895951915,-0.0019243664908479723,0.17700320395640967,1.8741431335707188e-4,9.872778105716054e-5,-4.828572784940475e-7,4.4020521790831526e-5,-9.846947247507628e-9,8.63517945421556e-10,6.382798373225629e-9,5.182895254988519e-9,3.524960699930933e-10,9.698513173676083e-11,-3.9137646659468244e-10,-6.395526662987452e-10,-4.794338037298658e-10,-5.072944557802641e-10,-5.072944557802641e-10,0,NAN,NAN,NAN,NAN
9.4e-12,-2.134712537531436e-9,1.2109560402222208e-5,-2.1443677814555827e-10,-6.433240380446957e-10,-9.777192370759857e-10,-1.2059190808992474e-9,6.007345488934434e-9,4.3975538945625885e-10,5.943803959216085e-10,4.6243533717967475e-9,5.827638109288372e-9,0.8475157564665833,0.4059718941858349,-0.0019225859881719302,0.17700479001841418,1.8741343068105754e-4,9.8727714803098e-5,-4.823585346673564e-7,4.4020487676417595e-5,-7.471395671114244e-9,7.505909862655088e-10,5.336683133582808e-9,5.256754502668925e-9,3.546486694661867e-10,1.5667751160862674e-10,-2.3877711546723576e-10,-5.556570428943687e-10,-4.5814160957806625e-10,-4.918917561297449e-10,-4.918917561297449e-10,0,NAN,NAN,NAN,NAN
9.5e-12,-1.0424149648221034e-9,1.2109501302966913e-5,-1.6391222983081232e-10,-7.263652823197787e-10,-7.624643320562978e-10,-4.1989722785817626e-10,5.689220334273817e-9,4.279301962433884e-10,5.939519624643584e-10,4.154379815745944e-9,5.4124129869601065e-9,0.8475138038317179,0.405972096452764,-0.0019211160439458097,0.17700636477265594,1.874126263726041e-4,9.87276802344612e-5,-4.819082661459076e-7,4.4020520969007695e-5,-5.381080487469382e-9,5.807541258843703e-10,4.338665522647279e-9,5.108466208389447e-9,3.191466731325084e-10,1.8834294621447638e-10,-1.1149975210766074e-10,-4.579362011031153e-10,-4.373341506711665e-10,-4.742302057276934e-10,-4.742302057276934e-10,0,NAN,NAN,NAN,NAN
9.6e-12,-1.8408630201384365e-10,1.2109459938637942e-5,-1.3817940707792926e-10,-7.445729370073709e-10,-5.598151741224528e-10,1.4748035606822331e-10,5.161649942318959e-9,3.9371275243614997e-10,7.399101989280663e-10,3.5662195017192932e-9,4.88865229705544e-9,0.8475124414136758,0.4059722422782062,-0.001919939964248696,0.17700786748461309,1.8741190773206962e-4,9.872767753997201e-5,-4.815110094447011e-7,4.40206159623659e-5,-3.586517968557459e-9,3.7908637097853667e-10,3.4024316665436155e-9,4.782563571340422e-9,2.590515832064986e-10,1.9903418986258073e-10,-1.2974646467134833e-11,-3.541560833516474e-10,-4.1387295993067993e-10,-4.5477954555698527e-10,-4.5477954555698527e-10,0,NAN,NAN,NAN,NAN
9.7e-12,4.509398556328684e-10,1.210943401008757e-5,-1.3580436134466514e-10,-6.992540372870449e-10,-3.6477736958900603e-10,5.286351931904338e-10,4.497212705496329e-9,3.5285994077410855e-10,9.512016753478823e-10,2.9413175888612917e-9,4.294148787618064e-9,0.8475115795384386,0.4059723258206304,-0.0019190375468197958,0.17700925138174947,1.8741127909067788e-4,9.872770334440624e-5,-4.811676229929617e-7,4.4020763257575654e-5,-2.0864478960816758e-9,1.7079985391345773e-10,2.537387751714544e-9,4.326412851582871e-9,1.86411907557709e-10,1.9421793383773362e-10,5.690471624033797e-11,-2.5228232887471055e-10,-3.8526242555613433e-10,-4.32694804431554e-10,-4.32694804431554e-10,0,NAN,NAN,NAN,NAN
9.8e-12,8.806965335876507e-10,1.2109421072517723e-5,-1.496605894858318e-10,-6.009222951353595e-10,-1.7859271443812358e-10,7.601025982860834e-10,3.764516422434057e-9,3.216371646568879e-10,1.1547638529503295e-9,2.346838252531491e-9,3.658325637856001e-9,0.8475111304526437,0.40597234846992486,-0.0019183861498429649,0.17701048391006788,1.8741074238324022e-4,9.872775085257045e-5,-4.808759287127558e-7,4.4020950188758264e-5,-8.694885031482726e-10,-2.1719489913607208e-11,1.7501850367359233e-9,3.786235912347664e-9,1.1144960588255406e-10,1.780341543227358e-10,1.0085563960225437e-10,-1.59359925405424e-10,-3.5014858661211006e-10,-4.0669908509258127e-10,-4.0669908509258127e-10,0,NAN,NAN,NAN,NAN
9.9e-12,1.1300325124301579e-9,1.2109418646344959e-5,-1.696258660220044e-10,-4.655869660258599e-10,-5.905878346643887e-12,8.779748080459991e-10,3.0223684165410952e-9,3.1116825082768254e-10,1.2968439351758837e-9,1.8286060148992935e-9,3.0069097799776986e-9,0.8475110111366728,0.4059723176180812,-0.0019179613503534398,0.1770115458712324,1.8741029728645885e-4,9.872781106538916e-5,-4.806316810696039e-7,4.4021162186408906e-5,8.413651622001993e-11,-1.8135103383349013e-10,1.0458959962101379e-9,3.2037194503745854e-9,4.201596818012583e-11,1.5369946864483273e-10,1.2315226574339752e-10,-8.0686491620868e-11,-3.085011075451473e-10,-3.7574938988700024e-10,-3.7574938988700024e-10,0,NAN,NAN,NAN,NAN
1.0e-11,1.2293392123557291e-9,1.210942432873682e-5,-1.8532184476104247e-10,-3.112234087340525e-10,1.475649041178116e-10,9.145906757520894e-10,2.3161111587351403e-9,3.2461351692441923e-10,1.3480931387403464e-9,1.4089883992923021e-9,2.3645657429090642e-9,0.8475111455619647,0.4059722448496215,-0.001917737323979415,0.17701242969751613,1.874099411479706e-4,9.872787451233003e-5,-4.80429642180454e-7,4.40213845616099e-5,8.006668281042214e-10,-2.976196687269739e-10,4.2867238425150774e-10,2.6137308274621143e-9,-1.6608264566129324e-11,1.2389743805639403e-10,1.2865826774551606e-10,-1.9370405574138465e-11,-2.615216909515736e-10,-3.3945419363154437e-10,-3.3945419363154437e-10,0,NAN,NAN,NAN,NAN
1.01e-11,1.2125325106726715e-9,1.2109435894474038e-5,-1.8836350754016727e-10,-1.5484364126676855e-10,2.766889848409616e-10,8.966408734569166e-10,1.6765189809536149e-9,8.481905691619594e-7,1.1731251116139794e-8,1.2175019955948066e-9,1.756922429399275e-9,0.8475114663305072,0.40597214390341035,-0.0019176871068997837,0.17701313723102757,1.8740966892391646e-4,9.87279330064853e-5,-4.802645480256209e-7,4.402160426883168e-5,1.3106700723807779e-9,-3.66820363157118e-10,-9.813756170810638e-11,2.043339344110733e-9,-6.156980704933738e-11,9.105547046245185e-11,1.2208344584517711e-10,2.371874958205797e-11,-2.113514316070173e-10,-2.982471406906448e-10,-2.982471406906448e-10,0,NAN,NAN,NAN,NAN
1.02e-11,1.1145081137720724e-9,1.21094513739962e-5,-1.7379829754905587e-10,-1.0423473695842921e-11,3.779102924394671e-10,8.445818020176741e-10,1.1214955675852328e-9,4.775367584728958e-6,9.78353096981597e-8,2.510681915871081e-9,1.2275427489088672e-9,0.8475119156515788,0.4059720288036629,-0.001917782888264319,0.17701367742401727,1.8740947328581314e-4,9.87279817792452e-5,-4.801318061666928e-7,4.4021812055522785e-5,1.6468149459265587e-9,-3.9077993702389107e-10,-5.323068321544863e-10,1.5122755046091239e-9,-9.194547633931123e-11,5.7471754545079784e-11,1.0751976914540628e-10,4.966873464757864e-11,-1.6066411039184722e-10,-2.533513928141598e-10,-2.533513928141598e-10,0,NAN,NAN,NAN,NAN
1.03e-11,9.68444157148941e-10,1.2109469092084021e-5,-1.4063297565821933e-10,1.1222889929575855e-10,4.4966034121306817e-10,7.730604906490132e-10,6.631156323820267e-10,1.3938099148143327e-5,4.5069023930911333e-7,1.1337783377056932e-8,9.360426599627633e-10,0.8475124456557678,0.40597191276351435,-0.001917996436295303,0.1770140645943362,1.8740934498013298e-4,9.872802587422057e-5,-4.800278471041503e-7,4.4022008948763876e-5,1.8417359986772483e-9,-3.7301019576092415e-10,-8.732918415283073e-10,1.0361258281429508e-9,-1.0745819625583775e-10,2.5317802954604365e-11,8.824350794871989e-11,6.101794182188315e-11,-1.1223197694042415e-10,-2.0659005315495017e-10,-2.0659005315495017e-10,0,NAN,NAN,NAN,NAN
1.04e-11,8.033798726180722e-10,1.2109487622388598e-5,-9.15322302020526e-11,2.0773070803905294e-10,4.923493692309299e-10,6.919631546579094e-10,3.3197278867451044e-10,2.932585836514609e-5,1.4263341759048095e-6,4.654930028226939e-8,1.507573061755723e-9,0.8475130181060048,0.40597180955402634,-0.001918299699075105,0.1770143189843688,1.8740927346605138e-4,9.872810393872797e-5,-4.799501365483292e-7,4.4022230416179144e-5,1.9261999086032576e-9,-3.063269951452609e-10,-1.1228200359851852e-9,6.382997838197714e-10,-1.0436067708918849e-10,-3.3775175190511817e-12,6.672489643116974e-11,6.114619713659834e-11,-6.853751186659769e-11,-1.6010792965437443e-10,-1.6010792965437443e-10,0,NAN,NAN,NAN,NAN
1.05e-11,6.424816028454654e-10,1.2109505517701494e-5,-3.190282230963609e-11,2.7468943570480733e-10,5.080941463824024e-10,6.077052149197395e-10,2.5388523368971325e-10,5.0927628704227766e-5,3.51409552663146e-6,1.5160132112958657e-7,4.9195127904942e-9,0.8475136036302012,0.40597174257183016,-0.0019186655582440941,0.1770144749740672,1.8740924786884208e-4,9.872835831133313e-5,-4.798969269004892e-7,4.402261771311947e-5,1.9277903625987665e-9,-1.3455782889685175e-10,-1.285308759753301e-9,3.8844306258656497e-10,-6.250683382418761e-11,-2.6481336829956638e-11,4.477107474907467e-11,5.367814649805885e-11,-3.148307146998992e-11,-1.1606887445994219e-10,-1.1606887445994219e-10,0,NAN,NAN,NAN,NAN
1.06e-11,5.023824399478263e-10,1.2109520451829064e-5,3.135884059846855e-11,3.148172728377285e-10,5.00316887812788e-10,5.244586079072878e-10,8.534835381758944e-10,7.799141489255958e-5,7.248853040705933e-6,4.064758429329257e-7,1.622819452479543e-8,0.8475141806724086,0.4059717750796243,-0.0019190686649841315,0.17701461070520583,1.874092584182842e-4,9.87291958611439e-5,-4.798668752368698e-7,4.4023582415391944e-5,1.870370442230506e-9,3.4852801704460956e-10,-1.3679880022826799e-9,5.049555211312849e-10,8.914868425550593e-11,-4.0540981596944816e-11,2.3747249834295093e-11,4.198873305010947e-11,-2.225022197196566e-12,-7.63829434094026e-11,-7.63829434094026e-11,0,NAN,NAN,NAN,NAN
1.07e-11,3.9403469155856786e-10,1.2109527010769828e-5,9.117570434469597e-11,3.318486901876226e-10,4.733115096524899e-10,4.451357912016319e-10,3.3052433734879667e-9,1.0932907328462716e-4,1.3104025279491633e-5,9.344377660054899e-7,4.625552683710429e-8,0.8475147344603886,0.40597208971275955,-0.001919486263227361,0.1770149278939127,1.874092988089347e-4,9.873158489656037e-5,-4.79858685282001e-7,4.4026112562567165e-5,1.7747282580582014e-9,1.7224248999449942e-9,-1.3806935664996336e-9,1.5828184735429725e-9,5.494665593469521e-10,-3.7012611494169917e-11,4.887003165757204e-12,2.886630531317227e-11,1.8865446519681425e-11,-4.250168118114459e-11,-4.250168118114459e-11,0,NAN,NAN,NAN,NAN
1.08e-11,3.2571032566542535e-10,1.2109511829394165e-5,1.4142228222131163e-10,3.304827539351924e-10,4.31835468484297e-10,3.720951863291785e-10,1.0379046227599996e-8,1.4361261162917623e-4,2.1397969291722127e-5,1.8992669901606892e-6,1.1497752289182276e-7,0.8475152564571958,0.40597316525924343,-0.0019198989115170526,0.17701593135700275,1.8740937025900884e-4,9.873750561484963e-5,-4.798709543060122e-7,4.403224294891602e-5,1.6611171419008414e-9,5.356950659176291e-9,-1.3354068162354162e-9,5.0220955684237045e-9,1.7903968106655694e-9,7.119886952309402e-12,-1.016005326495096e-11,1.6357237438463107e-11,3.2132645583702576e-11,-1.5301390288009952e-11,-1.5301390288009952e-11,0,NAN,NAN,NAN,NAN
1.09e-11,3.0911287894299303e-10,1.2109444242043309e-5,1.7772352549166868e-10,3.155112909679038e-10,3.8075778990356223e-10,3.076849180315211e-10,2.7800002305827047e-8,1.7962147864961144e-4,3.223674675439728e-5,3.491372373310089e-6,2.549142892816834e-7,0.8475157450487224,0.4059761182490592,-0.001920291056420598,0.17701877878575012,1.8740948829366083e-4,9.875051302314712e-5,-4.799024366907756e-7,4.4045655154082206e-5,1.5548507062558022e-9,1.4079981394556713e-8,-1.2457378273128092e-9,1.3720020911270334e-8,4.7928697399039e-9,1.4931391203539235e-10,-1.8150686852578707e-11,5.7980165794039855e-12,3.8489299782529814e-11,4.943554900440512e-12,4.943554900440512e-12,0,NAN,NAN,NAN,NAN
1.1e-11,3.69895102129902e-10,1.2109260379387128e-5,1.978511179639288e-10,2.91221237713888e-10,3.2478223466131407e-10,2.5489366717544725e-10,6.613637880453616e-8,2.164172167526411e-4,4.550374106229798e-5,5.904586257604988e-6,5.135033762748937e-7,0.8475162086420774,0.4059832859195766,-0.0019206514903033149,0.17702588256383286,1.8740969321005916e-4,9.877629772873326e-5,-4.799529801809762e-7,4.407229944329559e-5,1.4965761876141049e-9,3.309848298284946e-8,-1.1266810854842028e-9,3.303789582168671e-8,1.1378705875228567e-8,5.188173219602233e-10,-1.1664261452610299e-11,-1.951381069851645e-12,3.923070498576185e-11,1.8510133893922642e-11,1.8510133893922642e-11,0,NAN,NAN,NAN,NAN
1.11e-11,5.639638380002408e-10,1.21088390170552e-5,2.017286889967074e-10,2.610899387311009e-10,2.68270637554301e-10,2.185233051467182e-10,1.4304824928937637e-7,2.525910162496005e-4,6.0884037623573746e-5,9.308175797167952e-6,9.534019978036503e-7,0.8475166728778672,0.4059991140451591,-0.0019209738479442052,0.17704183517785832,1.874100646016666e-4,9.882307036266066e-5,-4.800254371574518e-7,4.412086844152516e-5,1.5590792888683932e-9,7.108413215584126e-8,-9.951154508681525e-10,7.196411713353511e-8,2.461396898491915e-8,1.3788873989159976e-9,2.618462406095373e-11,-6.0130556522455855e-12,3.585139832384356e-11,2.6122500998274668e-11,2.6122500998274668e-11,0,NAN,NAN,NAN,NAN
1.12e-11,1.000505139002311e-9,1.2107968686221712e-5,1.911193272303325e-10,2.2773789469679388e-10,2.1521416206356724e-10,2.074221693771145e-10,2.8551176179890194e-7,2.857428452648415e-4,7.788869477784807e-5,1.3819510920749596e-5,1.649959658603363e-6,0.847517194175476,0.4060313697100706,-0.001921257460873886,0.1770746892403818,1.874107391819333e-4,9.890157948825828e-5,-4.801288691361617e-7,4.4202930802718926e-5,1.87216390263455e-9,1.4122651107221633e-7,-8.716587636322389e-10,1.442852507266856e-7,4.922200249330169e-8,3.2197482043864656e-9,1.3161947474064126e-10,-4.581385964744788e-12,2.990729463196853e-11,2.8825239190127222e-11,2.8825239190127222e-11,0,NAN,NAN,NAN,NAN
1.13e-11,1.871464216119427e-9,1.2106307587846924e-5,1.691055226067809e-10,1.9307183248292005e-10,1.694360320062584e-10,2.383865068871056e-10,5.314459145228181e-7,3.1387881029740916e-4,9.586973462072344e-5,1.948169476682322e-5,2.6856497276758648e-6,0.8475178821322966,0.4060926253314199,-0.001921509088739228,0.17713755133943326,1.8741192963270243e-4,9.902461732766279e-5,-4.802833010835262e-7,4.433256920056613e-5,2.6560501490854524e-9,2.619653129282473e-7,-7.845859329660252e-10,2.6948060159457077e-7,9.191062739849847e-8,6.883284633081968e-9,3.770199854420955e-10,6.703637845196941e-12,2.2972070384590997e-11,2.7871016517388233e-11,2.7871016517388233e-11,0,NAN,NAN,NAN,NAN
1.14e-11,3.4852625823927857e-9,1.2103340414039497e-5,1.3948271723916444e-10,1.5854424598863065e-10,1.3515199581563675e-10,3.4229790878205497e-10,9.300819536033144e-7,3.363913206739807e-4,1.1406437976102034e-4,2.6248850888666977e-5,4.141875723264401e-6,0.8475189331357454,0.4062018666687432,-0.0019217462621228143,0.17725035517354493,1.8741394070393187e-4,9.920596727948453e-5,-4.805260985120635e-7,4.452545737636949e-5,4.261780218799676e-9,4.570742312221472e-7,-7.765176364068903e-10,4.7300772238116723e-7,1.614995537104273e-7,1.3712214955109436e-8,8.971446623497868e-10,3.75917983917294e-11,1.6752318374554277e-11,2.4667487662261996e-11,2.4667487662261996e-11,0,NAN,NAN,NAN,NAN
1.15e-11,6.30011597086718e-9,1.2098338721302593e-5,1.0617708371725005e-10,1.2547144029019198e-10,1.180544501423477e-10,5.728560062706817e-10,1.540480926539842e-6,3.537649490170529e-4,1.316916782096796e-4,3.3981289046714534e-5,6.0891157976258645e-6,0.8475206766938381,0.40638598404187454,-0.001922003159505299,0.17744158237661087,1.874171778111106e-4,9.945887695278023e-5,-4.809197151666875e-7,4.4797433187225116e-5,7.2145276229624846e-9,7.548083334766786e-7,-9.144116520953044e-10,7.856725930631634e-7,2.6874001262924283e-7,2.5705852204982858e-8,1.926633907458313e-9,1.0796104043521467e-10,1.3456855226659952e-11,2.0842327317600046e-11,2.0842327317600046e-11,0,NAN,NAN,NAN,NAN
1.16e-11,1.094999395153278e-8,1.2090333346318052e-5,7.277298880092126e-11,9.538476675528338e-11,1.2710851138961397e-10,1.017842759699977e-9,2.4278354982799568e-6,3.6720344962313617e-4,1.4807561040076447e-4,4.2452849912757536e-5,8.576759013826475e-6,0.8475236343274839,0.40668083701046837,-0.0019223400401031554,0.17774962280476575,1.874221433641462e-4,9.979426706689063e-5,-4.815601173512098e-7,4.5162747969156866e-5,1.225297067503662e-8,1.1859491611114237e-6,-1.3029767235038401e-9,1.241886337168533e-6,4.257522014949612e-7,4.565372168727215e-8,3.849144123925709e-9,2.5531009349509127e-10,1.6564285452262484e-11,1.8509624526344516e-11,1.8509624526344516e-11,0,NAN,NAN,NAN,NAN
1.17e-11,1.82547550398485e-8,1.2078107877443393e-5,4.2203943048500115e-11,7.043095656082652e-11,1.7723531714565291e-10,1.8122143204427254e-9,3.657560088622864e-6,3.782538141343843e-4,1.6275488573603362e-4,5.137168718632587e-5,1.162419900604148e-5,0.8475285884582596,0.40713156130678374,-0.001922857188432024,0.17822343285077266,1.8742941726278633e-4,1.00218980874717e-4,-4.825847094101289e-7,4.5632269773095674e-5,2.0355710451916278e-8,1.780772049933908e-6,-2.1009554120677768e-9,1.876788038688956e-6,6.450641296345665e-7,7.721016948435377e-8,7.255910394779611e-9,5.458858934559835e-10,3.2197418134214234e-11,2.085811543310205e-11,2.085811543310205e-11,0,NAN,NAN,NAN,NAN
1.18e-11,2.9205988310678268e-8,1.2060220969752488e-5,1.663017925837271e-11,5.3877769265578676e-11,2.9299047592636307e-10,3.151520864242847e-9,5.28761859524914e-6,3.884926493688231e-4,1.7555167525839778e-4,6.041322217100948e-5,1.5214757555941231e-5,0.8475366558487267,0.4077918286156436,-0.0019237140226562143,0.17892217742098404,1.8743962036732106e-4,1.0073442086893863e-4,-4.841781828666295e-7,4.6211969888872484e-5,3.2744818213127976e-8,2.565186324548632e-6,-3.5388299024497085e-9,2.722432270700508e-6,9.38309223529359e-7,1.248706730202646e-7,1.3008141299948415e-8,1.0901340067380496e-9,7.138406280692788e-11,3.3231165448089656e-11,3.3231165448089656e-11,0,NAN,NAN,NAN,NAN
1.19e-11,4.492205285098308e-8,1.2035062206685116e-5,-2.498050957465001e-12,5.0810796601593994e-11,5.132092047534521e-10,5.3033391971646666e-9,7.359980975414277e-6,3.993103739670931e-4,1.865873868655389e-4,6.926101949298256e-5,1.9293765695581876e-5,0.8475493572873074,0.40872187940845306,-0.001925153429244927,0.17991363526044576,1.874533629645825e-4,1.0133589823376194e-4,-4.865745254964484e-7,4.690201648774196e-5,5.0857569223987853e-8,3.556519199057997e-6,-5.9355163730047745e-9,3.80346177635628e-6,1.314717160564075e-6,1.9381614131657213e-7,2.2293921405435032e-8,2.062663542576154e-9,1.5354293363154366e-10,6.49240985565481e-11,6.49240985565481e-11,0,NAN,NAN,NAN,NAN
1.2e-11,6.656980023383458e-8,1.2000941522867375e-5,-1.4206872299272942e-11,6.911705750481773e-11,8.963807823437615e-10,8.613762114181292e-9,9.892450079370111e-6,4.117994939749385e-4,1.9624881332093027e-4,7.76491101005482e-5,2.3771610303304706e-5,0.8475686729644533,0.4099853177470442,-0.0019275305120801478,0.1812713026118486,1.8747118372783571e-4,1.0201293277817963e-4,-4.900535741537539e-7,4.7696730869014905e-5,7.628052730790509e-8,4.75958301373206e-6,-9.710727074070506e-9,5.132867065638051e-6,1.7795983179222366e-6,2.8960597001786673e-7,3.666702684248713e-8,3.726076685611041e-9,3.115541146837595e-10,1.319738687969895e-10,1.319738687969895e-10,0,NAN,NAN,NAN,NAN
1.21e-11,9.525609453894807e-8,1.1956206530120134e-5,-1.761514322864961e-11,1.208335373776649e-10,1.5262476799231944e-9,1.3505741636433078e-8,1.2872274870861535e-5,4.267311344255995e-4,2.0511899149648388e-4,8.5398626467198e-5,2.8531807403330458e-5,0.8475970719865784,0.41164486280755846,-0.001931343852788561,0.18307032810922996,1.8749348770926393e-4,1.0275059426459778e-4,-4.949310401136806e-7,4.8585534633689184e-5,1.1064523196536304e-7,6.163741004879007e-6,-1.5389137426414968e-8,6.708533865982528e-6,2.333062375858242e-6,4.177230613473173e-7,5.805319911045718e-8,6.456860255256771e-9,5.987234465080304e-10,2.6123983351655167e-10,2.6123983351655167e-10,0,NAN,NAN,NAN,NAN
1.22e-11,1.3189865964738804e-7,1.189937634776934e-5,-1.1418752955006428e-11,2.2388960782555706e-10,2.5168349324916356e-9,2.046642295398535e-8,1.625290350701777e-5,4.4459179915337237e-4,2.1389222208569137e-4,9.244271165011451e-5,3.344331851543103e-5,0.8476375052278443,0.41375746195541535,-0.001937266211685699,0.1853826225039663,1.8752049379274852e-4,1.0353179059008597e-4,-5.015418599445021e-7,4.955484663913801e-5,1.5549119661304726e-7,7.74163918789001e-6,-2.3592536965659226e-8,8.511264319127761e-6,2.9692141049089805e-6,5.830015634190087e-7,8.870988561438992e-8,1.077020119940022e-8,1.0977975324153893e-9,4.96048095894615e-10,4.96048095894615e-10,0,NAN,NAN,NAN,NAN
1.23e-11,1.7709180130449575e-7,1.182927580248592e-5,6.744272600825313e-12,4.0419136319972733e-10,4.01585959039419e-9,3.002164222360504e-8,1.9954906206483245e-5,4.6564925208405534e-4,2.2329212667416968e-4,9.883615064266764e-5,3.8375564958502775e-5,0.8476933534902653,0.41636934565465944,-0.0019461705592008808,0.18827167347073612,1.875522021988915e-4,1.0434021750283556e-4,-5.102179171706125e-7,5.059070636613761e-5,2.121087443685665e-7,9.450091621113141e-6,-3.5016943064070744e-8,1.0504814585370104e-5,3.6760280183539647e-6,7.889962169738346e-7,1.3112888472818566e-7,1.733929657780482e-8,1.931908563889733e-9,9.035700767977933e-10,9.035700767977933e-10,0,NAN,NAN,NAN,NAN
1.24e-11,2.3098686252328047e-7,1.1745151164619035e-5,4.1037721517449214e-11,6.978893308073509e-10,6.205318902582105e-9,4.269747458502564e-8,2.3871541179157134e-5,4.900197445850734e-4,2.3400692144503899e-4,1.0474931775844302e-4,4.321409739725221e-5,0.8477683276489301,0.4195117075865334,-0.001959146654849115,0.19178772102619465,1.8758839078195102e-4,1.0516352933315962e-4,-5.212624448541329e-7,5.168174350521501e-5,2.8138013255594446e-7,1.1233310343863466e-5,-5.039327003266399e-8,1.2638230835293668e-5,4.436020421557871e-6,1.0373754604056163e-6,1.878778811238329e-7,2.7003784363124876e-8,3.2769232425503362e-9,1.5839084073666899e-9,1.5839084073666899e-9,0,NAN,NAN,NAN,NAN
1.25e-11,2.9320870760729714e-7,1.1646748693926597e-5,9.826557389948416e-11,1.1535516400376387e-9,9.2980806689932e-9,5.897093397617527e-8,2.7878728573499108e-5,5.177153847766437e-4,2.4664937221984207e-4,1.1044901425710469e-4,4.787476742444054e-5,0.8478663236366109,0.4231976956667706,-0.0019775033159227847,0.195963982971863,1.8762864508719242e-4,1.0599620943552438e-4,-5.349245075027134e-7,5.282202003922193e-5,3.636411756509374e-7,1.3028303930528925e-5,-7.043246804364023e-8,1.4850424642970183e-5,5.227723601809181e-6,1.3274334374487672e-6,2.613860395729361e-7,4.0761654767643964e-8,5.374163981866727e-9,2.680562489303427e-9,2.680562489303427e-9,0,NAN,NAN,NAN,NAN
1.26e-11,3.62827343969422e-7,1.1534340478610827e-5,1.887751100412407e-10,1.8338522068867142e-9,1.352955546799918e-8,7.921432001280673e-8,3.1848461281931025e-5,5.486576555835601e-4,2.6174211160756794e-4,1.1627091591358777e-4,5.231455325161395e-5,0.8479912419566947,0.42742128940479146,-0.0020027522142209075,0.20081454676447064,1.8767242196998755e-4,1.0684163846259977e-4,-5.513776169133765e-7,5.4013267927236806e-5,4.5858614351202757e-7,1.4771895064419034e-5,-9.575879954260559e-8,1.707656621751199e-5,6.0278414242913705e-6,1.6558146042280813e-6,3.5368949140683675e-7,5.973970162684627e-8,8.541923674186841e-9,4.3915550247927695e-9,4.3915550247927695e-9,0,NAN,NAN,NAN,NAN
1.27e-11,4.3839787738831345e-7,1.140868808503314e-5,3.2736861085014867e-10,2.8163025100763687e-9,1.9144040197529905e-8,1.0363984949618178e-7,3.566405974607304e-5,5.826494546389364e-4,2.7972349919417824e-4,1.225892933158101e-4,5.6537839557454154e-5,0.8481467878554168,0.4321584254952542,-0.0020365705732124824,0.2063343682268549,1.877191409013963e-4,1.0771298236308382e-4,-5.707065553161222e-7,5.526614028464805e-5,5.652355603589437e-7,1.640850109809712e-5,-1.2683768297063025e-7,1.9255558647975923e-5,6.813851612370384e-6,2.0165268695064745e-6,4.6616299471672296e-7,8.513940927352338e-8,1.3183700864159773e-8,6.980057922544985e-9,6.980057922544985e-9,0,NAN,NAN,NAN,NAN
1.28e-11,5.180730033647181e-7,1.1270942530900082e-5,5.341321301547417e-10,4.19253247111551e-9,2.6376060017100103e-8,1.3225263901597835e-7,3.923529974195111e-5,6.193034398402989e-4,3.0096562623332284e-4,1.2978937582449492e-4,6.059779071355749e-5,0.8483362732255483,0.43737044694132365,-0.002080742435937665,0.21250156265520706,1.8776829198896778e-4,1.0863272961263253e-4,-5.92905758562127e-7,5.660027127305e-5,6.81979802441035e-7,1.789764725663649e-5,-1.6390679907631695e-7,2.1337652485314618e-5,7.5667399210396e-6,2.401286253241699e-6,5.992722817995076e-7,1.1815812367871046e-7,1.979075685799197e-8,1.078292629795734e-8,1.078292629795734e-8,0,NAN,NAN,NAN,NAN
1.29e-11,5.997815150061414e-7,1.1122487753202954e-5,8.350513268359291e-10,6.065683920170811e-9,3.542792208469317e-8,1.648204202539229e-7,4.2511392967675856e-5,6.579302787980765e-4,3.257944380317662e-4,1.382464414760248e-4,6.4593300646457e-5,0.8485624437968868,0.4430096377826953,-0.0021370810091430703,0.21928188073515784,1.8781954629000413e-4,1.0963095737734231e-4,-6.178911906986335e-7,5.804316414212888e-5,8.067019411201986e-7,1.9220181134235793e-5,-2.0692042611405718e-7,2.3291211833440062e-5,8.27352182052133e-6,2.800192163663554e-6,7.523857038495322e-7,1.5988917811588853e-7,2.8936562425096328e-8,1.6215219635392064e-8,1.6215219635392064e-8,0,NAN,NAN,NAN,NAN
1.3e-11,6.814556914151127e-7,1.0964742574331542e-5,1.26225149672636e-9,8.545633280513027e-9,4.644560120752635e-8,2.008673268247973e-7,4.549010064970336e-5,6.973993052998331e-4,3.5450193453882237e-4,1.4831382296722766e-4,6.866267892671003e-5,0.84882735458651,0.4490263193403365,-0.002207337600681397,0.22663497964010937,1.8787285298036056e-4,1.1074264669809391e-4,-6.455257078326484e-7,5.96281506753911e-5,9.369725513236175e-7,2.038233628734702e-5,-2.5551685990850476e-7,2.510776436235634e-5,8.929235010146027e-6,3.2026843715460707e-6,9.236823036959974e-7,2.1120885289436688e-7,4.1261063050707606e-8,2.3768656876396028e-8,2.3768656876396028e-8,0,NAN,NAN,NAN,NAN
1.31e-11,7.61281890817615e-7,1.0798941795796486e-5,1.853682227322626e-9,1.1742008229271569e-8,5.9495844111147414e-8,2.396966765491517e-7,4.82218597893103e-5,7.351514470109185e-4,3.8733115561844335e-4,1.6031982479811224e-4,7.297561999490344e-5,0.8491323128179133,0.45537677498798695,-0.0022931054076193147,0.2345218770905358,1.8792850969025096e-4,1.120045464538563e-4,-6.756557790379861e-7,6.13918411179448e-5,1.0702989913538173e-6,2.141712210374382e-5,-3.0901710053620226e-7,2.680473768556648e-5,9.538166543069463e-6,3.598688762731742e-6,1.1101857968101566e-6,2.7266198432755506e-7,5.744350667861231e-8,3.4002108071701594e-8,3.4002108071701594e-8,0,NAN,NAN,NAN,NAN
1.32e-11,8.379439089541379e-7,1.0625919481553065e-5,2.6520769102553406e-9,1.575528790625804e-8,7.454783951496371e-8,2.804441346056498e-7,5.080858868372198e-5,7.66507644982155e-4,4.2440203636073684e-4,1.7457102863705846e-4,7.77250437961942e-5,0.8494779009995308,0.462031175244878,-0.0023957284192815675,0.24291285050597375,1.8798719659225555e-4,1.1345216687532488e-4,-7.081554922307841e-7,6.337157451985499e-5,1.2044037417198488e-6,2.238293604775121e-5,-3.664598327657109e-7,2.842565263597077e-5,1.0114196631680897e-5,3.979826923646282e-6,1.307940596957642e-6,3.4436095545562163e-7,7.816383608418161e-8,4.7522733395579744e-8,4.7522733395579744e-8,0,NAN,NAN,NAN,NAN
1.33e-11,9.108287298109201e-7,1.0445916339418558e-5,3.7030617543533196e-9,2.0666640595333934e-8,9.146281700310296e-8,3.221584728184347e-7,5.339766381264999e-5,7.860697101285796e-4,4.6557685136760835e-4,1.9135693058243875e-4,8.312009148398147e-5,0.8498640844925358,0.4689807086829525,-0.0025162265778883247,0.2517950337972033,1.8804997085819386e-4,1.151174479971714e-4,-7.42972405913427e-7,6.560336591158055e-5,1.337502184851051e-6,2.3359723991101185e-5,-4.2667345504013097e-7,3.00379398215488e-5,1.0680275113802605e-5,4.3405506751527746e-6,1.5123285680675958e-6,4.2591400504733035e-7,1.0405425512035355e-7,6.495725827825489e-8,6.495725827825489e-8,0,NAN,NAN,NAN,NAN
1.34e-11,9.801693500389753e-7,1.0258428653172291e-5,5.0523713837908835e-9,2.652750367169394e-8,1.0999442985101744e-7,3.6390299935698987e-7,5.6172266997230894e-5,7.891320012918241e-4,5.103170423674911e-4,2.1094977534326945e-4,8.938096895744109e-5,0.8502903989381169,0.47624327765516905,-0.0026552478407797396,0.2611790677406023,1.8811822474284668e-4,1.1702750161470878e-4,-7.80169309883744e-7,6.812072982049743e-5,1.4685504699971782e-6,2.4443373362851107e-5,-4.883811199582029e-7,3.1728893634379784e-5,1.1267170986439906e-5,4.679069798234848e-6,1.7185061086089808e-6,5.163977801876714e-7,1.3564435490158182e-7,8.691407697134e-8,8.691407697134e-8,0,NAN,NAN,NAN,NAN
1.35e-11,1.0471085912487444e-6,1.0062109366452267e-5,6.742245491916869e-9,3.335018600737869e-8,1.29801750712389e-7,4.0486733495542634e-7,5.933975612497128e-5,7.722705947162934e-4,5.575787214381674e-4,2.3359509555890493e-4,9.6735597332729e-5,0.8507562047025877,0.48386735946099435,-0.0028130558668313112,0.27110435159268886,1.8819361650782278e-4,1.1920459470651474e-4,-8.199564713029295e-7,7.09545614250743e-5,1.597438767725357e-6,2.573924468767752e-5,-5.503301764766126e-7,3.360051143729376e-5,1.1911727254376287e-5,4.997968537725127e-6,1.9219234772815395e-6,6.143856480413721e-7,1.73304884316311e-7,1.1393829402638258e-7,1.1393829402638258e-7,0,NAN,NAN,NAN,NAN
1.36e-11,1.113679582980132e-6,9.854724021631996e-6,8.807222729305562e-9,4.1100912103185207e-8,1.504752641529446e-7,4.4447718542821483e-7,6.311983293682477e-5,7.340852525978689e-4,6.057550475264195e-4,2.594918773552099e-4,1.0541737216705455e-4,0.851260989235029,0.4919339152791681,-0.002989558885765381,0.2816426825098944,1.8827798749299123e-4,1.216672760551401e-4,-8.627104150613686e-7,7.413401914249677e-5,1.7251133814343773e-6,2.735579021834714e-5,-6.114337984542453e-7,3.576404271847763e-5,1.2654896345783629e-5,5.3044494095024154e-6,2.118874920400448e-6,7.180376874785711e-7,2.1719658426194492e-7,1.4646327013148072e-7,1.4646327013148072e-7,0,NAN,NAN,NAN,NAN
1.37e-11,1.1827107424533275e-6,9.633156821845727e-6,1.1269696159680054e-8,4.969668193841747e-8,1.7157456312648444e-7,4.824895207339699e-7,6.77340584372986e-5,6.758101904206193e-4,6.526615656366771e-4,2.887642718254161e-4,1.1566296312357958e-4,0.8518046947463854,0.5005564968106982,-0.0031843812901945585,0.2929003067389001,1.8837328007733058e-4,1.244323064336998e-4,-9.08977474074721e-7,7.768813065209203e-5,1.853621304691143e-6,2.9399072416483066e-5,-6.709105622378155e-7,3.8334986020815536e-5,1.3539820030064842e-5,5.6101938368551875e-6,2.307021541262342e-6,8.252511195343604e-7,2.672312003979915e-7,1.8476351901087572e-7,1.8476351901087572e-7,0,NAN,NAN,NAN,NAN
1.38e-11,1.257673355225827e-6,9.393456453180306e-6,1.413572587617827e-8,5.900706678029508e-8,1.9267479518184116e-7,5.19062225673548e-7,7.339776888275269e-5,6.01440303532908e-4,6.955678093454608e-4,3.214281837267365e-4,1.277091012275075e-4,0.852388048220955,0.5098799055024024,-0.0033969751527485738,0.3050185971592323,1.8848146981300247e-4,1.2751689313072047e-4,-9.594628499480735e-7,8.164769151584116e-5,1.9860810159749766e-6,3.1968718383883884e-5,-7.284076607491495e-7,4.1429050498868805e-5,1.461015895036075e-5,5.930879233599728e-6,2.4858302695071495e-6,9.338621602712992e-7,3.2305162800510163e-7,2.2891467708714405e-7,2.2891467708714405e-7,0,NAN,NAN,NAN,NAN
1.39e-11,1.342496427128419e-6,9.130908355321242e-6,1.739169314404714e-8,6.886160683439506e-8,2.1341752608256137e-7,5.547906018001988e-7,8.031480202487052e-5,5.171678246219158e-4,7.3128945986489e-4,3.573560206371794e-4,1.417876514244019e-4,0.8530128732102085,0.5200778691781667,-0.003626764811048483,0.3181736840158942,1.886045210653796e-4,1.3094068708787666e-4,-1.015008277609651e-6,8.604697603590074e-5,2.1265917730515e-6,3.5155497891317894e-5,-7.840953459230808e-7,4.515930413355263e-5,1.590878779938439e-5,6.285432753417098e-6,2.6568816979388796e-6,1.04188303611512e-6,3.840370139476806e-7,2.7876653464284287e-7,2.7876653464284287e-7,0,NAN,NAN,NAN,NAN
1.4e-11,1.4413752755484444e-6,8.84012010273712e-6,2.100240316527188e-8,7.906286447661406e-8,2.3356083295050184e-7,5.90707531647713e-7,8.867480902185816e-5,4.302161377104425e-4,7.563715913074997e-4,3.962420872547988e-4,1.5811879762227225e-4,0.853682367400917,0.5313502064025745,-0.003873314436035888,0.3325753883023853,1.8874436998988323e-4,1.347270782782204e-4,-1.0765631422427926e-6,9.092483850814734e-5,2.280099041008797e-6,3.904037354293147e-5,-8.387237654603527e-7,4.963443547892669e-5,1.747687557790109e-5,6.695126595386445e-6,2.8240155284872307e-6,1.1477523368684243e-6,4.493365736722256e-7,3.3393463830968696e-7,3.3393463830968696e-7,0,NAN,NAN,NAN,NAN
1.41e-11,1.5585973100347072e-6,8.515109047425753e-6,2.4911183383730528e-8,8.940449131189363e-8,2.530232706752957e-7,6.282489137279587e-7,9.865244159690167e-5,3.482632344705457e-4,7.674177281055372e-4,4.375706430630305e-4,1.7690269430999496e-4,0.854401335555203,0.5439198637544459,-0.00413650652091304,0.34846575034885846,1.889029328768742e-4,1.3890349330684246e-4,-1.1451547241861973e-6,9.632492511152106e-5,2.4522353168760178e-6,4.3694614089681584e-5,-8.936380068413106e-7,5.4957827507220085e-5,1.9353288334264196e-5,7.182625456554961e-6,2.993302349496009e-6,1.2505739380118856e-6,5.179330560441631e-7,3.9381470892908993e-7,3.9381470892908993e-7,0,NAN,NAN,NAN,NAN
1.42e-11,1.6984015652992334e-6,8.149385474616876e-6,2.904237518581923e-8,9.96929847040442e-8,2.719169294561412e-7,6.691903251425566e-7,1.1040745776683488e-4,2.787216050692653e-4,7.616223816828483e-4,4.8058971950007184e-4,1.983103369197386e-4,0.8551763729790126,0.5580300672372571,-0.004416718707784467,0.36611733684404024,1.8908213305229998e-4,1.4350061005862663e-4,-1.2218630071323936e-6,1.0229489943052766e-4,2.649153677164158e-6,4.918043237848883e-5,-9.507521118649245e-7,6.122702538834606e-5,2.157420031793164e-5,7.771084287653589e-6,3.1728512406814053e-6,1.3503199614910425e-6,5.887335231899479e-7,4.5762214120427616e-7,4.5762214120427616e-7,0,NAN,NAN,NAN,NAN
1.43e-11,1.8648794898946497e-6,7.736029087557802e-6,3.33063866138116e-8,1.0977124290913415e-7,2.9056604875105744e-7,7.155640499642925e-7,1.240848107327077e-4,2.2649896804253242e-4,7.374733154940175e-4,5.242963626001066e-4,2.224746456178331e-4,0.856015999241396,0.5739416671781389,-0.004714987278654249,0.38583138393643895,1.892839365940032e-4,1.4855060690216034e-4,-1.3078042546827051e-6,1.0888476288200137e-4,2.8773667751986864e-6,5.555162096805174e-5,-1.0124872853040367e-6,6.853318976465595e-5,2.4172785811753e-5,8.483368233603091e-6,3.3724810099080248e-6,1.4479767253298157e-6,6.606818208319043e-7,5.244563535269361e-7,5.244563535269361e-7,0,NAN,NAN,NAN,NAN
1.44e-11,2.0619153003054042e-6,7.267760547696337e-6,3.760718439048959e-8,1.1954167015509233e-7,3.0950938841395546e-7,7.695671446813638e-7,1.3981404390477723e-4,1.9271975542828248e-4,6.954301512336935e-4,5.674404814923476e-4,2.494828769097349e-4,0.8569307448394061,0.5919306163646669,-0.005033147726702098,0.4079357286907317,1.8951038658285025e-4,1.540847201258637e-4,-1.4041256166758923e-6,1.1614449087125188e-4,3.1435981262101777e-6,6.285379350010879e-5,-1.0816828259047735e-6,7.696025040466844e-5,2.7178886599593007e-5,9.341433149335665e-6,3.6032960078557365e-6,1.5456188964698723e-6,7.328842476253492e-7,5.933870258076124e-7,5.933870258076124e-7,0,NAN,NAN,NAN,NAN
1.45e-11,2.2931568088128615e-6,6.73701218328401e-6,4.185178976872697e-8,1.2898649913415686e-7,3.294865116091417e-7,8.334709428081342e-7,1.5770773789513382e-4,1.7525912479776206e-4,6.383004873552621e-4,6.085521045119426e-4,2.793714484744556e-4,0.8579331947199044,0.6122854353599684,-0.00537394567830431,0.43278242551059676,1.8976362738387312e-4,1.6013046975349516e-4,-1.512010782420689e-6,1.2412128517662487e-4,3.4546468492576064e-6,7.112405893431737e-5,-1.161490040444745e-6,8.658367896081645e-5,3.0618600841356314e-5,1.0365871794875253e-5,3.8772137855112134e-6,1.6464051962118781e-6,8.047379056997995e-7,6.635566461495972e-7,6.635566461495972e-7,0,NAN,NAN,NAN,NAN
1.46e-11,2.5620034380968864e-6,6.1360023740567145e-6,4.5961047246708506e-8,1.381832132687153e-7,3.5141000028669153e-7,9.095405225283694e-7,1.7785924205274023e-4,1.6976288110188859e-4,5.710883799198798e-4,6.459914481753168e-4,3.1212392650330575e-4,0.85903799229651,0.6353045042742964,-0.00574111456312745,0.46074495552122524,1.9004591399853944e-4,1.6670891434077378e-4,-1.6326946116204727e-6,1.328567462168614e-4,3.817262899610514e-6,8.039020502910194e-5,-1.255259461513628e-6,9.746903702363829e-5,3.451380460587631e-5,1.1575604394264036e-5,4.206491000421723e-6,1.7544978067549827e-6,8.760503412686593e-7,7.342916370834501e-7,7.342916370834501e-7,0,NAN,NAN,NAN,NAN
1.47e-11,2.8715977772132414e-6,5.456816552329718e-6,4.988070265418864e-8,1.4731344314151984e-7,3.7632711656026026e-7,9.99969662833279e-7,2.0034035175976901e-4,1.7088737888185302e-4,5.002571882194013e-4,6.780176453988477e-4,3.4767208684742e-4,0.860261806431922,0.6612930762515066,-0.006139419353370388,0.4922150167156278,1.9035960594238508e-4,1.7383219333442698e-4,-1.7674831528465403e-6,1.423841764827713e-4,4.2380280700232226e-6,9.066968315501102e-5,-1.3664302928099811e-6,1.09670668604758e-4,3.888167924154455e-5,1.2987677284810778e-5,4.6032868818712e-6,1.8749158007008918e-6,9.471395185075883e-7,8.052129542053196e-7,8.052129542053196e-7,0,NAN,NAN,NAN,NAN
1.48e-11,3.224810241515738e-6,4.6914948205901805e-6,5.359169671181902e-8,1.5666441465272666e-7,4.0537532839956417e-7,1.106833367977372e-6,2.2519982792096603e-4,1.7349279064156776e-4,4.3257101382129326e-4,7.028750809821361e-4,3.858986122310274e-4,0.8616232625460103,0.6905600138278001,-0.006574668042216752,0.5275990134187057,1.9070714925484324e-4,1.8150140232027782e-4,-1.9177747762339883e-6,1.52726025252565e-4,4.7232388609857616e-6,1.0196879939348669e-4,-1.4984286194700237e-6,1.2323102852747933e-4,4.3734354125499966e-5,1.4617131491507147e-5,5.079292207367172e-6,2.01333931551524e-6,1.018904880460061e-6,8.763366523167215e-7,8.763366523167215e-7,0,NAN,NAN,NAN,NAN
1.49e-11,3.62421203114367e-6,3.832123006332038e-6,5.711857868506296e-8,1.66622840744219e-7,4.397363318035786e-7,1.232056856808497e-6,2.524635730077068e-4,1.7357660872160038e-4,3.7384435297381177e-4,7.189060055169115e-4,4.266384461170773e-4,0.863142838259773,0.7234143644961616,-0.007053694097049813,0.5673145083622667,1.910910529390519e-4,1.897045418275143e-4,-2.0850783821476246e-6,1.6389118866569932e-4,5.278790181298257e-6,1.1428246507075144e-4,-1.6545781501545873e-6,1.3818110793695535e-4,4.907876329728985e-5,1.6476912410558514e-5,5.6454386717679255e-6,2.175885012124854e-6,1.0928630225230598e-6,9.481555719866571e-7,9.481555719866571e-7,0,NAN,NAN,NAN,NAN
1.5e-11,4.072037808072536e-6,2.8709220752375886e-6,6.053508124489648e-8,1.7766195661181327e-7,4.805927459691737e-7,1.3773975852280638e-6,2.8213681024376905e-4,1.6881560534447458e-4,3.279482713466426e-4,7.247068221403291e-4,4.696746173254389e-4,0.8648427242274613,0.7601619613176156,-0.007584313879518931,0.6117870075356227,1.9151386629970757e-4,1.984139469704614e-4,-2.271025668667558e-6,1.7587154462290545e-4,5.910062511858585e-6,1.2759461108507317e-4,-1.8380247037860495e-6,1.5454219915869588e-4,5.491674188101673e-5,1.8577807278989057e-5,6.3116913016176655e-6,2.368874246593691e-6,1.1711449723281547e-6,1.021694942162237e-6,1.021694942162237e-6,0,NAN,NAN,NAN,NAN
1.51e-11,4.570144151312874e-6,1.8003317734680165e-6,6.39661608115453e-8,1.9032308573779137e-7,5.290906709264846e-7,1.5444357422062485e-6,3.142077867683572e-4,1.5867835078268812e-4,2.963045929412562e-4,7.193405117385149e-4,5.147238473665414e-4,0.8667466520286163,0.8011022010130406,-0.008175263107638135,0.6614474612417346,1.919781606577727e-4,2.075823340463187e-4,-2.4773759220661998e-6,1.886368144125568e-4,6.621817926273736e-6,1.4187894177775643e-4,-2.0516737749608625e-6,1.7232884499060079e-4,6.124525477564072e-5,2.0928411274582302e-5,7.08691717749403e-6,2.5986135019676425e-6,1.2564557788971407e-6,1.0985371155424014e-6,1.0985371155424014e-6,0,NAN,NAN,NAN,NAN
1.52e-11,5.119970844252341e-6,6.130893744323843e-7,6.758616663105989e-8,2.0519359875781055e-7,5.86309999695823e-7,1.7345687507042342e-6,3.486514632891987e-4,1.4415968049984675e-4,2.779279765178941e-4,7.02590397405321e-4,5.614073203826824e-4,0.8688796926297819,0.8465249711272161,-0.008836116080815607,0.716730739247613,1.9248651278946078e-4,2.1713646530266477e-4,-2.7060132757015466e-6,2.0212667359253945e-4,7.4181103563396755e-6,1.570991622734087e-4,-2.2981395120873344e-6,1.9155230101578998e-4,6.805647255732491e-5,2.3535127699283586e-5,7.978818162792182e-6,2.8712025664245053e-6,1.3520005904353901e-6,1.180813543191947e-6,1.180813543191947e-6,0,NAN,NAN,NAN,NAN
1.53e-11,5.722507946025243e-6,-6.976859865826553e-7,7.161321038192659e-8,2.2288333467407855e-7,6.532430233841227e-7,1.9490062938369293e-6,3.8543053015292886e-4,1.2725594218983063e-4,2.6992877695618007e-4,6.751968572900175e-4,6.092021036093196e-4,0.8712680299050122,0.8967073485047455,-0.0095771908479047,0.7780750495480921,1.9304147886469694e-4,2.2696744877410356e-4,-2.958937360358402e-6,2.1623899813953045e-4,8.30221116055995e-6,1.7320724588710043e-4,-2.5797032145347074e-6,2.1222328426582842e-4,7.533721242996251e-5,2.6402195701392987e-5,8.993913336591016e-6,3.1923805838973426e-6,1.4613842268052042e-6,1.271165089363287e-6,1.271165089363287e-6,0,NAN,NAN,NAN,NAN
1.54e-11,6.378261897771889e-6,-2.1383788161926042e-6,7.630021160984359e-8,2.440014851953258e-7,7.307806886187122e-7,2.1887636758206404e-6,4.2449003826050373e-4,1.1033297485408316e-4,2.683046550707823e-4,6.389825254197329e-4,6.573687555164998e-4,0.8739387125731559,0.9519091764182129,-0.010409442944138422,0.845921817138093,1.936455377748399e-4,2.3691682714944547e-4,-3.2382483003934456e-6,2.30813202274227e-4,9.276541492280186e-6,1.901377858721274e-4,-2.898279594508297e-6,2.3435225238837632e-4,8.306706605225772e-5,2.9531706142323416e-5,1.0137556916451128e-5,3.567414407570323e-6,1.588493129360269e-6,1.3726745248510666e-6,1.3726745248510666e-6,0,NAN,NAN,NAN,NAN
1.55e-11,7.087199138290685e-6,-3.714690087224848e-6,8.192343832794045e-8,2.691356332133983e-7,8.197050185117269e-7,2.454652165438914e-6,4.6574104752185016e-4,9.553456932116546e-5,2.688245438215943e-4,5.967729376146363e-4,7.048522489216715e-4,0.8769193830633977,1.0123659685553252,-0.011344349771975695,0.9207149359812997,1.9430097274127285e-4,2.467579081255663e-4,-3.5461258037377152e-6,2.456078477741046e-4,1.034258807057366e-5,2.07796048738465e-4,-3.2553889322829754e-6,2.579449987833852e-4,9.12143574703145e-5,3.292351183623871e-5,1.141397725100704e-5,4.001028483515661e-6,1.7373693507896595e-6,1.4887772109406256e-6,1.4887772109406256e-6,0,NAN,NAN,NAN,NAN
1.56e-11,7.848627308646038e-6,-5.4313143502759665e-6,8.876960113233212e-8,2.988341551199907e-7,9.206857371557074e-7,2.747264610943568e-6,5.090281793871256e-4,8.434470035281973e-5,2.678266090251951e-4,5.520719903425524e-4,7.501604910726617e-4,0.8802379717515846,1.0782768299616317,-0.012393786967221345,1.0028975901478987,1.950096512858797e-4,2.561725308604195e-4,-3.88479956635981e-6,2.6027237443948325e-4,1.1500759475729022e-5,2.260371219401062e-4,-3.6521321670829843e-6,2.829910574470194e-4,9.972895102006599e-5,3.657486556004643e-5,1.2826319174700413e-5,4.497371288569076e-6,1.912085943868449e-6,1.623157385495997e-6,1.623157385495997e-6,0,NAN,NAN,NAN,NAN
1.57e-11,8.660954613893566e-6,-7.291398050309823e-6,9.712266356470588e-8,3.3359263100296416e-7,1.0342789679041922e-6,3.0669524834184204e-6,5.540764235555453e-4,7.736536788502525e-5,2.6279503064284885e-4,5.085365144437464e-4,7.912426513661217e-4,0.8839223286066245,1.1497843375998904,-0.013569896782804578,1.0929041042137941,1.957726583173871e-4,2.647252638187737e-4,-4.256504518691884e-6,2.743145565944235e-4,1.2750117879369506e-5,2.446338434231181e-4,-4.08916326547594e-6,3.094425801324272e-4,1.0853097164513821e-4,4.047953575614774e-5,1.4376663069748743e-5,5.060010213679022e-6,2.1166318680572346e-6,1.779637993682735e-6,1.779637993682735e-6,0,NAN,NAN,NAN,NAN
1.58e-11,9.52125161688824e-6,-9.295683420898764e-6,1.0725149178124582e-7,3.7384434166059934e-7,1.1609258250929982e-6,3.4137863543134514e-6,6.004152493625107e-4,7.431754724743423e-5,2.526380562810884e-4,4.693699658567606e-4,8.254202141303671e-4,0.8879997413167282,1.2269428427896385,-0.014884946087031631,1.1911437607861275,1.9658974023214205e-4,2.718406220397838e-4,-4.663410030463178e-6,2.870689139849326e-4,1.4087900111094227e-5,2.632326635086912e-4,-4.566648494205987e-6,3.3718258585381945e-4,1.1749493576596286e-4,4.462607189459924e-5,1.6065977690774527e-5,5.691944335506353e-6,2.354812588594917e-6,1.9620716875400713e-6,1.9620716875400713e-6,0,NAN,NAN,NAN,NAN
1.59e-11,1.0424534348817095e-5,-1.1441250603027431e-5,1.1939929414109608e-7,4.1995443045781355e-7,1.3009485393761708e-6,3.78748590195608e-6,6.47284689307821e-4,7.422679227853593e-5,2.3765416712531428e-4,4.367851475439069e-4,8.494586227556197e-4,0.8924962609721249,1.3096719314989922,-0.01635116740823414,1.2979736622428044,1.9745853850052427e-4,2.767944179841228e-4,-5.107507938040044e-6,2.976770232302631e-4,1.5508729905527232e-5,2.8130009021881024e-4,-5.084195556710137e-6,3.659845990890108e-4,1.264299301362252e-4,4.899485009493203e-5,1.7893940225959226e-5,6.3956220023569916e-6,2.6301701458299854e-6,2.1742395594090232e-6,2.1742395594090232e-6,0,NAN,NAN,NAN,NAN
1.6e-11,1.1362705391151778e-5,-1.3719818734065443e-5,1.337755248206808e-7,4.7221689969291224e-7,1.4545411988886131e-6,4.187298868920872e-6,6.93539569778332e-4,7.57245968800118e-5,2.1923466338360872e-4,4.116620659543451e-4,8.598810571443284e-4,0.8974357280706939,1.3976935039449796,-0.017980570094990402,1.4136591548250885,1.9837364050651488e-4,2.7873623119152883e-4,-5.5904416940066786e-6,3.0509701081848114e-4,1.700343314488128e-5,2.98068424280721e-4,-5.640727753729502e-6,3.95471145497611e-4,1.3505852566650882e-4,5.3553576359403455e-5,1.985852910710999e-5,7.172946658339829e-6,2.945923830265039e-6,2.419762530864419e-6,2.419762530864419e-6,0,NAN,NAN,NAN,NAN
1.61e-11,1.2323145877785712e-5,-1.6115672066102467e-5,1.5055058472358097e-7,5.308532831403596e-7,1.6217510855720244e-6,4.611802971593352e-6,7.375826994940903e-4,7.738473797411384e-5,1.993973590788763e-4,3.9346933022454234e-4,8.535802528822654e-4,0.9028383723099537,1.4904547556438212,-0.01978470005320637,1.5383236509037956,1.9932555992003713e-4,2.767620203726175e-4,-6.113260401504477e-6,3.0816237181855333e-4,1.855741722722591e-5,3.1249722578027155e-4,-6.2342713494401995e-6,4.250854737138188e-4,1.4299982638035314e-4,5.825112668039326e-5,2.19552698939599e-5,8.025249076121377e-6,3.3049298252856627e-6,2.7020282496287915e-6,2.7020282496287915e-6,0,NAN,NAN,NAN,NAN
1.62e-11,1.3287057690425408e-5,-1.8603439972093705e-5,1.6985329031468412e-7,5.960115417961223e-7,1.8024449566762484e-6,5.058603805803053e-6,7.773692904558444e-4,7.801980245615998e-5,1.802674486780055e-4,3.804537928777632e-4,8.286562593092338e-4,0.9087188635477663,1.5870452820260872,-0.021774316429303272,1.6718948488788834,2.0029986791554412e-4,2.700482752437228e-4,-6.676089874035376e-6,3.0570378701084684e-4,2.0148679225090964e-5,3.232731681099416e-4,-6.861621534665556e-6,4.5409612234590275e-4,1.497643999899305e-4,6.30100159299258e-5,2.4176004586574193e-5,8.953196972955779e-6,3.709655278483314e-6,3.02413397053107e-6,3.02413397053107e-6,0,NAN,NAN,NAN,NAN
1.63e-11,1.4227806283134115e-5,-2.1146145444218257e-5,1.9177073362634737e-7,6.677634049099403e-7,1.996252776204712e-6,5.523909445029274e-6,8.105232130524086e-4,7.688307758043213e-5,1.636154491539829e-4,3.7005086721132106e-4,7.852340986474627e-4,0.9150837348450099,1.686123345009318,-0.023958944009502242,1.8140601250417683,2.012767915434528e-4,2.580383918298635e-4,-7.277730506268032e-6,2.9672811551753234e-4,2.174566469528794e-5,3.2887048912033016e-4,-7.5178584121538245e-6,4.816527239320784e-4,1.5476909868067056e-4,6.771840346083996e-5,2.6507077033086265e-5,9.956604719607254e-6,4.162159154109009e-6,3.388843268837107e-6,3.388843268837107e-6,0,NAN,NAN,NAN,NAN
1.64e-11,1.5109675607207727e-5,-2.3694071622812994e-5,2.1634984984677726e-7,7.46097972575303e-7,2.2024800235597276e-6,6.0019826530539754e-6,8.345827852104656e-4,7.374890586502793e-5,1.505341628110045e-4,3.5943060375815165e-4,7.259070316268331e-4,0.9219281933735248,1.785871354809314,-0.02634625441386646,1.9642477144044377,2.022316145162461e-4,2.4064287339857474e-4,-7.9152184949606e-6,2.8062039221534536e-4,2.3305379725131457e-5,3.276828381628259e-4,-8.19570411792373e-6,5.068999470476396e-4,1.573764378500399e-4,7.222323769364797e-5,2.8926899292247065e-5,1.1034098881363538e-5,4.664068819625161e-6,3.7985515560490987e-6,3.7985515560490987e-6,0,NAN,NAN,NAN,NAN
1.65e-11,1.5887551373988153e-5,-2.6184991718238223e-5,2.435997535127222e-7,8.309089099653444e-7,2.4199798491559872e-6,6.484506073828969e-6,8.473516789388837e-4,6.887364239505774e-5,1.41297142492154e-4,3.460706654214392e-4,6.555269994997897e-4,0.9292324787106968,1.8840006117420651,-0.028941231958040926,2.121649285572364,2.0313610255469914e-4,2.1839207485799042e-4,-8.583418047234666e-6,2.573113459785437e-4,2.4772299730945663e-5,3.182156641953058e-4,-8.88474835695751e-6,5.291360147435779e-4,1.569563284361609e-4,7.632666055658763e-5,3.1402995690055276e-5,1.2182593632933418e-5,5.2165376688705015e-6,4.255252231328591e-6,4.255252231328591e-6,0,NAN,NAN,NAN,NAN
1.66e-11,1.6508021038429694e-5,-2.8546112269093833e-5,2.7349369929246604e-7,9.219720865550342e-7,2.6469792645098397e-6,6.959941148804362e-6,8.472850616526056e-4,6.28634201152301e-5,1.354003311911707e-4,3.2823994562743614e-4,5.803272763613137e-4,0.9369580966434076,1.9778183959225217,-0.03174509602828643,2.285292145003955,2.0396092452302288e-4,1.9248032325931192e-4,-9.274737666746081e-6,2.2735105702728045e-4,2.6078641247326563e-5,2.9930420898831387e-4,-9.570620208896869e-6,5.479808526642917e-4,1.5295995510376532e-4,7.978782816149186e-5,3.388880437891386e-5,1.339653875689754e-5,5.820165502439001e-6,4.760491973059055e-6,4.760491973059055e-6,0,NAN,NAN,NAN,NAN
1.67e-11,1.6912172050268065e-5,-3.069772214360427e-5,3.059693631579701e-7,1.0189102504498618e-6,2.880860328089977e-6,7.413008020196059e-6,8.338148480201356e-4,5.648990360081804e-5,1.317538602256399e-4,3.052934528181831e-4,5.066619788434342e-4,0.945044405728162,2.0643576052412427,-0.034753983966576224,2.4541569726409245,2.0467872266562937e-4,1.6466912900931535e-4,-9.979070596094753e-6,1.9185495132077772e-4,2.7146412021212108e-5,2.7030721416272874e-4,-1.0234239970944043e-5,5.635076338574069e-4,1.449901712188719e-4,8.233164974694271e-5,3.632071629734662e-5,1.466692681618393e-5,6.474860604290262e-6,5.315300405181286e-6,5.315300405181286e-6,0,NAN,NAN,NAN,NAN
1.68e-11,1.704000520127256e-5,-3.255813086648057e-5,3.409260261298024e-7,1.1211415905870229e-6,3.1179082720172216e-6,7.824445888172887e-6,8.075254765390355e-4,5.049952219168958e-5,1.289670768741461e-4,2.777232323605475e-4,4.397945584981633e-4,0.9534061115542115,2.140554312969496,-0.03795744602401667,2.627323757527564,2.0526722524262872e-4,1.37063009520728e-4,-1.0684037738368923e-5,1.523307024818916e-4,2.7891335527470985e-5,2.312286268762668e-4,-1.0851330326198423e-5,5.762968496627686e-4,1.3285263908776378e-4,8.366464519351339e-5,3.8615991055597237e-5,1.5980087663980455e-5,7.179621656693388e-6,5.920076695305501e-6,5.920076695305501e-6,0,NAN,NAN,NAN,NAN
1.69e-11,1.6835952991890487e-5,-3.4049160624973885e-5,3.7821719740758374e-7,1.2278101950113013e-6,3.3530527728048976e-6,8.17121450356792e-6,7.701295870745243e-4,4.54561854401483e-5,1.2565927355751092e-4,2.469715160955221e-4,3.830955946883519e-4,0.9619321905281936,2.2034469433684043,-0.04133686094282048,2.804119125356512,2.057117074276856e-4,1.1181233628020565e-4,-1.1375559158971467e-5,1.1043351246462886e-4,2.822833573485317e-5,1.8273818642445196e-4,-1.1392382742962682e-5,5.873914006500724e-4,1.1657706258409924e-4,8.349650066392102e-5,4.067224293712275e-5,1.7316355535588188e-5,7.932220331872248e-6,6.574414414896429e-6,6.574414414896429e-6,0,NAN,NAN,NAN,NAN
1.7e-11,1.6254640968900166e-5,-3.510133000191004e-5,4.1763728739561577e-7,1.3376987759138806e-6,3.579643570104131e-6,8.427256279849805e-6,7.242437369385254e-4,4.1644855067106025e-5,1.207319112448696e-4,2.1507031453696203e-4,3.3780249857880856e-4,0.9704866119500114,2.2503660052094285,-0.04486393614076464,2.9842353381447784,2.0600623481342652e-4,9.0816417732373e-5,-1.2038707545650366e-5,6.77166450011447e-5,2.8077888908006846e-5,1.2608868868308477e-4,-1.182324793910668e-5,5.981550482554406e-4,9.640586942967352e-5,8.15644598029706e-5,4.236908878121103e-5,1.8648758257199794e-5,8.728773080463715e-6,7.2768473314050505e-6,7.2768473314050505e-6,0,NAN,NAN,NAN,NAN
1.71e-11,1.5265875707548353e-5,-3.565796216533052e-5,4.589012140909542e-7,1.4491277169062221e-6,3.7893134645823216e-6,8.564854819695068e-6,6.730086130000534e-4,3.904715858333534e-5,1.1355365540672317e-4,1.8420648943713873e-4,3.0328407723918555e-4,0.9789109816500552,2.2790865299425866,-0.0484994963478251,3.1677948145982295,2.0615342453585042e-4,7.549291425167507e-5,-1.265872342500009e-5,2.544017228746696e-5,2.7372319751969136e-5,6.295323919780423e-5,-1.2106444044420783e-5,6.100553738022491e-4,7.275567113840711e-5,7.765688710870587e-5,4.357228351246905e-5,1.994193561394338e-5,9.563204256511827e-6,8.02450386623814e-6,8.02450386623814e-6,0,NAN,NAN,NAN,0
1.72e-11,1.3857947637537432e-5,-3.567772528496463e-5,5.016163946754002e-7,1.5598492749890087e-6,3.97198591469021e-6,8.556513319417818e-6,6.196252596357399e-4,3.7384157943743865e-5,1.0403310559529326e-4,1.5631461695127567e-4,2.7762581265993396e-4,0.9870289486987575,2.2879251081352217,-0.05219277571965549,3.355341892889937,2.0616283269053788e-4,6.665422897152829e-5,-1.3222020319512235e-5,-1.5519979397226803e-5,2.6061110020588377e-5,-4.776660713058474e-6,-1.2203162383050945e-5,6.244019203487984e-4,4.616273551076742e-5,7.163243362268308e-5,4.414027960591491e-5,2.115152773226466e-5,1.0426622104481483e-5,8.812667591941546e-6,8.812667591941546e-6,0,NAN,NAN,NAN,0
1.73e-11,1.2038681878762165e-5,-3.513548944375889e-5,5.452475214595149e-7,1.666950974043253e-6,4.116077302456782e-6,8.377160713293955e-6,5.668876867251562e-4,3.6208544259627204e-5,9.257985826860916e-5,1.327766604827896e-4,2.583199649907374e-4,0.9946519662744929,2.275776895406916,-0.055881402671756716,3.5477531552187602,2.0604841603922593e-4,6.449954727770653e-5,-1.371699640600378e-5,-5.4648638169430646e-5,2.4114503140239907e-5,-7.51843280154901e-5,-1.2075821261477742e-5,6.420720147406462e-4,1.7226690814702528e-5,6.343220022979613e-5,4.393271826589229e-5,2.222426928366043e-5,1.1306652544418648e-5,9.634255484944953e-6,9.634255484944953e-6,0,NAN,NAN,NAN,NAN
1.74e-11,9.83416988763799e-6,-3.402177317687422e-5,5.890758781949495e-7,1.7667867827655315e-6,4.208923921232301e-6,8.006404728118366e-6,5.167876068934488e-4,3.502099024751978e-5,7.997658754925577e-5,1.1427011740126415e-4,2.428801240071425e-4,1.0015858384978444,2.242101978736914,-0.05949220372680428,3.746067331665544,2.0582573867095343e-4,6.870287076725883e-5,-1.4134504752085257e-5,-9.166680377006517e-5,2.1525072910709362e-5,-1.4646799998588203e-4,-1.1690903023071372e-5,6.632556068793308e-4,-1.3433417522636082e-5,5.308387370898961e-5,4.281999730291106e-5,2.3098973167462056e-5,1.218679972401117e-5,1.0479243744652936e-5,1.0479243744652936e-5,0,NAN,NAN,NAN,NAN
1.75e-11,7.285645002069701e-6,-3.2341370786797303e-5,6.321566545546602e-7,1.8549572601884564e-6,4.2374324968866584e-6,7.430515515146006e-6,4.7025518730576794e-4,3.338392779882948e-5,6.719887892872509e-5,1.0076764228009501e-4,2.292673122242841e-4,1.0076374539495967,2.186882058570891,-0.06294286143083022,3.9512454505299295,2.0550965468501842e-4,7.855877981826869e-5,-1.446791088808416e-5,-1.2634099778969563e-4,1.8307383578927057e-5,-2.1699611714294046e-4,-1.1021738576857356e-5,6.872513044487084e-4,-4.51996304229712e-5,4.069861293701072e-5,4.069285845678937e-5,2.3708490665166802e-5,1.3045922301916878e-5,1.1334090651977372e-5,1.1334090651977372e-5,0,NAN,NAN,NAN,NAN
1.76e-11,4.44539624699328e-6,-3.0111929675061025e-5,6.732795729634716e-7,1.926359217830431e-6,4.1889155909543095e-6,6.643855750562183e-6,4.2708558160414533e-4,3.1010089898234476e-5,5.522393182737075e-5,9.166009888595906e-5,2.1608732978612187e-4,1.012621209865237,2.1105749990888993,-0.0661443584364171,4.163882572006352,2.0511308576194538e-4,9.314077937951097e-5,-1.4712766915119756e-5,-1.582769794919899e-4,1.449629376101873e-5,-2.852660723338213e-4,-1.005089751402545e-5,7.123516539379667e-4,-7.744664868291017e-5,2.6463063142548082e-5,3.747095304642503e-5,2.3982608389694023e-5,1.3857925372827838e-5,1.2181223926135366e-5,1.2181223926135366e-5,0,NAN,NAN,NAN,NAN
1.77e-11,1.3728391634053937e-6,-2.7363235856290406e-5,7.109398337255155e-7,1.975320760269734e-6,4.052037107028726e-6,5.649571118641851e-6,3.860857655378944e-4,2.7811173911731325e-5,4.486482116405357e-5,8.595603635256687e-5,2.025803742910947e-4,1.0163648428365142,2.01409460702088,-0.06900404584132787,4.383905439808133,2.0464724635668854e-4,1.1143105548413193e-4,-1.4866231216384651e-5,-1.8675655332255065e-4,1.014474607874697e-5,-3.4977940433136227e-4,-8.771906915341577e-6,7.358651698692567e-4,-1.0950653610793946e-4,1.0629898003768686e-5,3.310958373904226e-5,2.3851709761288614e-5,1.4591765700897369e-5,1.299867257042626e-5,1.299867257042626e-5,0,NAN,NAN,NAN,NAN
1.78e-11,-1.8681875498030542e-6,-2.4137740915562497e-5,7.433274983986505e-7,1.9958287654878144e-6,3.817766777804936e-6,4.459499990006887e-6,3.4545393403594273e-4,2.3901773986829824e-5,3.6656335434088115e-5,8.250475338251906e-5,1.8846576982458924e-4,1.0187146490549464,1.8988350660300888,-0.07142910872764613,4.610305426045205,2.0412328958013695e-4,1.3239303842824555e-4,-1.4926436552917262e-5,-2.1067582245764353e-4,5.321959415184682e-6,-4.088726759494043e-4,-7.190146964987736e-6,7.54326609985347e-4,-1.40617257612168e-4,-6.489548443546621e-6,2.7604230368704465e-5,2.3250918494817092e-5,1.5211850460533539e-5,1.3759926774541936e-5,1.3759926774541936e-5,0,NAN,NAN,NAN,NAN
1.79e-11,-5.21017261490077e-6,-2.0492431215322018e-5,7.683435356025538e-7,1.9818438588634055e-6,3.4802331573482034e-6,3.0934205013218366e-6,3.0336155049015805e-4,1.9563084065593356e-5,3.080470570034526e-5,8.019599643963702e-5,1.7372415955047889e-4,1.019540327853423,1.7667439360599921,-0.07333017974444947,4.840968980553464,2.0355491110601504e-4,1.549769767674178e-4,-1.4892035554403096e-5,-2.2862961847835606e-4,1.1275716205829543e-7,-4.605669355310677e-4,-5.322929776959066e-6,7.639284860212257e-4,-1.6987421396447708e-4,-2.452785318118503e-5,2.0992951434459414e-5,2.2124379070266032e-5,1.567887794167664e-5,1.4434101745167197e-5,1.4434101745167197e-5,0,NAN,NAN,NAN,NAN
1.8e-11,-8.58059926747076e-6,-1.65015517129977e-5,7.8364950173523e-7,1.9276845622830724e-6,3.037376196866819e-6,1.5778879056344868e-6,2.5863627469422e-4,1.5178016911419501e-5,2.7199877114362798e-5,7.810375542405386e-5,1.583977070988493e-4,1.0187398379628942,1.6204263265694838,-0.0746248769342523,5.072669090207422,2.0296103498187282e-4,1.7807151899830326e-4,-1.4762118666346604e-5,-2.3915382341382574e-4,-5.381677335372115e-6,-5.025130652000823e-4,-3.198921932098644e-6,7.611493398943023e-4,-1.9620998573379188e-4,-4.305844600064342e-5,1.335718490656206e-5,2.0429329948449033e-5,1.595112680359489e-5,1.4986461996154624e-5,1.4986461996154624e-5,0,NAN,NAN,NAN,NAN
1.81e-11,-1.189915011376803e-5,-1.2259073877126805e-5,7.867550730069404e-7,1.828450049928587e-6,2.4913321294665916e-6,-5.501271747577879e-8,2.113567657538415e-4,1.1153275519949688e-5,2.5477820756794838e-5,7.556025721512123e-5,1.4246894761214316e-4,1.0162446467325164,1.463240131944206,-0.07524110736163149,5.301259797545381,2.0236742570998572e-4,2.0043740199946977e-4,-1.453660468631485e-5,-2.4108383843618917e-4,-1.10419696907403e-5,-5.321052624350442e-4,-8.5718042302773e-7,7.434620281888858e-4,-2.1842759615902312e-4,-6.15887630210156e-5,4.821722954161715e-6,1.813969004310466e-5,1.5986155183439567e-5,1.5379333595099667e-5,1.5379333595099667e-5,0,NAN,NAN,NAN,NAN
1.82e-11,-1.5074809445134462e-5,-7.879349334163317e-6,7.75143523311072e-7,1.6804424341499384e-6,1.8485291802102776e-6,-1.76869073975826e-6,1.631210929831129e-4,7.844314413538282e-6,2.511337888552657e-5,7.216446568812807e-5,1.2584591256656498e-4,1.0120255380474243,1.299325672957958,-0.07512006454661863,5.522067458608214,2.0180607405656227e-4,2.2067531041003723e-4,-1.421706174775726e-5,-2.339276778429204e-4,-1.672870814955712e-5,-5.467993057164903e-4,1.6538987044226592e-6,7.099203986996031e-4,-2.3530269579802323e-4,-7.955439083878671e-5,-4.445400891083912e-6,1.5248991441410254e-5,1.5742830217323016e-5,1.5573397237212313e-5,1.5573397237212313e-5,0,NAN,NAN,NAN,NAN
1.83e-11,-1.800471058027515e-5,-3.494383406860919e-6,7.464302163341968e-7,1.4815468559035431e-6,1.1195222947964532e-6,-3.522658715560307e-6,1.168090480854124e-4,5.496502900730887e-6,2.5521971096695673e-5,6.774312349970457e-5,1.084423896004538e-4,1.0060987379066695,1.1335124089654451,-0.07421892820278275,5.730409597703931,2.0131163448280633e-4,2.3727780681595336e-4,-1.3807756734876654e-5,-2.181187001531817e-4,-2.228219903904029e-5,-5.446034240246827e-4,4.277488458765138e-6,6.614124721100952e-4,-2.457486540702034e-4,-9.632126909296666e-5,-1.4232748240125555e-5,1.1772620315800269e-5,1.5183579573360823e-5,1.5529320300464157e-5,1.5529320300464157e-5,0,NAN,NAN,NAN,NAN
1.84e-11,-2.057655355775816e-5,7.532044449410524e-7,6.985439961055721e-7,1.2315318762961947e-6,3.186361294834506e-7,-5.272727630668813e-6,7.584557834680673e-5,4.211097695072947e-6,2.6150868121715866e-5,6.228900082330097e-5,9.030801300754855e-5,0.9985316042926023,0.9710679484157727,-0.07251332045937356,5.922123448517599,2.0091508285840874e-4,2.4878698219522156e-4,-1.3316598216452095e-5,-1.9503931256880004e-4,-2.7525579204092255e-5,-5.24625438650923e-4,6.949025646334097e-6,6.004710169977297e-4,-2.4901081403855247e-4,-1.1120350173236423e-4,-2.428534859357997e-5,7.749432944626555e-6,1.42767440479609e-5,1.5209656904542836e-5,1.5209656904542836e-5,0,NAN,NAN,NAN,NAN
1.85e-11,-2.2675713855213625e-5,4.72123944124071e-6,6.299169301456702e-7,9.322432548711635e-7,-5.364937850151043e-7,-6.971017818220503e-6,4.3206766061502264e-5,3.93902506733019e-6,2.6546498042805642e-5,5.589992121355235e-5,7.174481677190625e-5,0.9894466690767886,0.8172988595448184,-0.0699995614367169,6.0939797725350004,2.0063590722463575e-4,2.540310956548001e-4,-1.2755583358892834e-5,-1.6679370259692204e-4,-3.227255066390523e-5,-4.8750109032899243e-4,9.596836808691602e-6,5.307078563904947e-4,-2.4483505628582e-4,-1.2350203926423674e-4,-3.43057492437797e-5,3.2428546584762718e-6,1.29989145604108e-5,1.4580925864400043e-5,1.4580925864400043e-5,0,NAN,NAN,NAN,NAN
1.86e-11,-2.419683417454496e-5,8.281351217458587e-6,5.39665079080048e-7,5.876790623290455e-7,-1.4253990391927376e-6,-8.56620450802209e-6,2.0546004277084122e-5,4.500126040576837e-6,2.6391647233539294e-5,4.873476455741864e-5,5.335256184919251e-5,0.9790226061861469,0.6770645102680625,-0.0666966921885937,6.24389987268111,2.0047507579897466e-4,2.523686947667798e-4,-1.2140423470438212e-5,-1.3580907864778018e-4,-3.633987767809786e-5,-4.355381643053011e-4,1.2143043503552901e-5,4.5608416858238524e-4,-2.3355560135863805e-4,-1.325643198853037e-4,-4.3958103543796836e-5,-1.658481283573212e-6,1.1337153558629081e-5,1.3615769142447998e-5,1.3615769142447998e-5,0,NAN,NAN,NAN,NAN
1.87e-11,-2.505810530399495e-5,1.1331911595854504e-5,4.277425039241588e-7,2.0394986837300506e-7,-2.3252282832946108e-6,-1.0004494657895671e-5,7.762675929895125e-6,5.621378227405944e-6,2.5513581990412007e-5,4.099206014884551e-5,3.5973080485569004e-5,0.9674908811710428,0.5543019753095706,-0.06264810979365443,6.370963253272957,2.0041121995906092e-4,2.438553940458209e-4,-1.148921303505414e-5,-1.0440243122085736e-4,-3.956331520927848e-5,-3.724995193970956e-4,1.4505209905283528e-5,3.802621953269907e-4,-2.1607190641668146e-4,-1.378580999264772e-4,-5.287745407147969e-5,-6.840643273921561e-6,9.291021230732028e-6,1.2295096443341022e-5,1.2295096443341022e-5,0,NAN,NAN,NAN,NAN
1.88e-11,-2.5215180820803035e-5,1.380773454329536e-5,2.95052828673521e-7,-2.108593763878824e-7,-3.2111770492552885e-6,-1.1231744242595625e-5,3.1272932038210863e-6,6.985260485178838e-6,2.3869500680938737e-5,3.2906670543598416e-5,2.054266051706388e-5,0.9551274390582727,0.45166404013297873,-0.05792252439209044,6.475255666010978,2.0040168527037658e-4,2.2927562195751604e-4,-1.0820281801307712e-5,-7.44397460362794e-5,-4.1814339062598795e-5,-3.0307564226058687e-4,1.659915824179576e-5,3.0620293546440797e-4,-1.9372287633743584e-4,-1.3904649337585749e-4,-6.068596851538051e-5,-1.2165157265845933e-5,6.874340079044854e-6,1.0610130127959989e-5,1.0610130127959989e-5,0,NAN,NAN,NAN,NAN
1.89e-11,-2.4671271946582147e-5,1.5684588797595032e-5,1.4350707416870987e-7,-6.469025175150592e-7,-4.056963950680298e-6,-1.2196867776328139e-5,3.848078963473799e-6,8.279031197764198e-6,2.1518455848224344e-5,2.4753555062201465e-5,7.895188107409327e-6,0.9422396789640444,0.37034163428319894,-0.05261385067629739,6.557637817447885,2.003886041612049e-4,2.1003123372304695e-4,-1.0149644259815453e-5,-4.7158167936489474e-5,-4.301443885546529e-5,-2.321981566893984e-4,1.8343166908883145e-5,2.360462356528722e-4,-1.6809817032695565e-4,-1.3604817714573699e-4,-6.701669821266769e-5,-1.7471116485344627e-5,4.116627415421636e-6,8.564271575669293e-6,8.564271575669293e-6,0,NAN,NAN,NAN,NAN
1.9e-11,-2.3480649036646336e-5,1.6977983864889343e-5,-2.397762860798219e-8,-1.0928385960159003e-6,-4.8354614361403135e-6,-1.2856319968368328e-5,6.831529309808934e-6,9.237004364399209e-6,1.858888713922164e-5,1.6846281355344256e-5,-1.425086878070679e-6,0.929149897299932,0.31009154006445433,-0.046839633622905906,6.619510429787301,2.0030857315599012e-4,1.8792270464240886e-4,-9.48863840696844e-6,-2.3156811246874832e-5,-4.3144069191112054e-5,-1.6437516750781344e-4,1.9663420154465718e-5,1.7120669681762238e-4,-1.4083722917859724e-4,-1.2906826001398645e-4,-7.154361981121977e-5,-2.2579276364769264e-5,1.0640989915055929e-6,6.17470822678702e-6,6.17470822678702e-6,0,NAN,NAN,NAN,NAN
1.91e-11,-2.174431788909098e-5,1.7737051957088032e-5,-2.035376246756613e-7,-1.536138575537893e-6,-5.519595884564214e-6,-1.317904688483646e-5,9.38517071418638e-6,9.670389018537433e-6,1.5248799871945407e-5,9.52152005632209e-6,-7.287488327793931e-6,0.9161770891286928,0.2694412732546684,-0.0407377074602615,6.662624447043088,2.0010351547712638e-4,1.6488023837453816e-4,-8.84235689047945e-6,-2.515345220762579e-6,-4.224450533895954e-5,-1.0318974914994332e-4,2.0500187449868558e-5,1.125749198641297e-4,-1.1345735523322239e-4,-1.1859115827486488e-4,-7.401471746287156e-5,-2.729872020385973e-5,-2.2198988787174344e-6,3.473664958629843e-6,3.473664958629843e-6,0,NAN,NAN,NAN,NAN
1.92e-11,-1.9598512769757835e-5,1.803522976820276e-5,-3.9047454787323904e-7,-1.9634330146340823e-6,-6.083593668064667e-6,-1.3151029699961152e-5,9.692739665962288e-6,9.482227244894067e-6,1.1682444189497583e-5,3.1073569546619724e-6,-1.0003613229959202e-5,0.903619294219514,0.24601119413425968,-0.03446099423378953,6.688952970985088,1.997301758255889e-4,1.4270231378111785e-4,-8.209307079552721e-6,1.5020845312390454e-5,-4.041240227746822e-5,-5.1029833134018956e-5,2.0813889507710384e-5,6.0722572799981247e-5,-8.723334608665183e-5,-1.0533510256296503e-4,-7.428324415591385e-5,-3.143641225327381e-5,-5.6552243056391194e-6,5.091743383065948e-7,5.091743383065948e-7,0,NAN,NAN,NAN,NAN
1.93e-11,-1.719826414718693e-5,1.7959719673747613e-5,-5.79410058688791e-7,-2.360914538313459e-6,-6.504570087569436e-6,-1.2778470918180326e-5,6.99849521303643e-6,8.667774209850289e-6,8.074192673731976e-6,-2.1196901186650057e-6,-1.0257630844146542e-5,0.8917385130021787,0.23688369360090308,-0.02817062755247975,6.700616316500259,1.991663192178983e-4,1.2284666718932245e-4,-7.582442026365166e-6,2.9848440455925384e-5,-3.778832026932925e-5,-9.048466743542145e-6,2.059005612214232e-5,1.6046961956578577e-5,-6.313353042591847e-5,-9.017606226710991e-5,-7.23316102141623e-5,-3.480946769116543e-5,-9.146276800365583e-6,-2.6547956182169835e-6,-2.6547956182169835e-6,0,NAN,NAN,NAN,NAN
1.94e-11,-1.4699233446820905e-5,1.7601495012933272e-5,-7.64473531436181e-7,-2.714816458054233e-6,-6.764353577790892e-6,-1.2088836013637546e-5,1.5254842063542204e-6,7.3028245944297285e-6,4.598033113794463e-6,-5.978936943499488e-6,-8.961139021832294e-6,0.8807496812081523,0.23895659939655425,-0.022027878735092276,6.699838431150516,1.9841273673057113e-4,1.0630106084283836e-4,-6.9513706061303875e-6,4.235124656062561e-5,-3.4541484523659774e-5,2.2692580545994872e-5,1.984225107683887e-5,-2.116709633964065e-5,-4.1805595341859385e-5,-7.405468328578327e-5,-6.82829064532178e-5,-3.725933791995225e-5,-1.2584571879242038e-5,-5.939047106851714e-6,-5.939047106851714e-6,0,NAN,NAN,NAN,NAN
1.95e-11,-1.2241104271785991e-5,1.704711538371371e-5,-9.395144045494907e-7,-3.01198618037595e-6,-6.8513348208848975e-6,-1.1129329743198068e-5,-5.793652432252175e-6,5.523754911442419e-6,1.4101134052247518e-6,-8.419356027329785e-6,-7.072133204995376e-6,0.8708144453080252,0.24923538568425618,-0.01618560064829431,6.688911195958006,1.974912176931748e-4,9.354271608605006e-5,-6.305276826970885e-6,5.280631999917788e-5,-3.085342611817387e-5,4.496361982486664e-5,1.8612321846387883e-5,-5.0757272257118816e-5,-2.3600166282378408e-5,-5.788205933600419e-5,-6.239685778197909e-5,-3.866647099733975e-5,-1.5852729118966805e-5,-9.250888463752799e-6,-9.250888463752799e-6,0,NAN,NAN,NAN,NAN
1.96e-11,-9.935175188059755e-6,1.6373025050806933e-5,-1.0983340381263578e-6,-3.2405572092085455e-6,-6.762058572212077e-6,-9.962866942891408e-6,-1.367420327704874e-5,3.503411034651214e-6,-1.3579380814383232e-6,-9.533219364858614e-6,-5.421882987141354e-6,0.8620397091189437,0.2650396134898671,-0.010780034409263405,6.670149280206297,1.9643945911785904e-4,8.457858594905021e-5,-5.635925556388126e-6,6.135501034956731e-5,-2.6902936665653972e-5,5.9061697288931574e-5,1.696776147759422e-5,-7.273590056598031e-5,-8.618596939209481e-6,-4.2458744053276754e-5,-5.504964737953919e-5,-3.8963528476663614e-5,-1.8829917609071137e-5,-1.2487062423859267e-5,-1.2487062423859267e-5,0,NAN,NAN,NAN,NAN
1.97e-11,-7.857674351401073e-6,1.5642454639340573e-5,-1.234935047008024e-6,-3.3906981510208334e-6,-6.502258578591248e-6,-8.662075575991436e-6,-2.0831357552739143e-5,1.4266000919104794e-6,-3.6060391358751956e-6,-9.544682177079855e-6,-4.586347827490144e-6,0.8544802811642784,0.28411854980544365,-0.005923816165797367,6.645828026356443,1.9530432146932375e-4,7.904589502514658e-5,-4.940133841764774e-6,6.802728882365522e-5,-2.285412200593656e-5,6.651814279140415e-5,1.4996447654535489e-5,-8.73495003441433e-5,3.227879248359328e-6,-2.841725252316634e-5,-4.6699934248437457e-5,-3.814507538584462e-5,-2.1398604354734982e-5,-1.5537941847076788e-5,-1.5537941847076788e-5,0,NAN,NAN,NAN,NAN
1.98e-11,-6.049035581395919e-6,1.4904614554347373e-5,-1.3437876100014576e-6,-3.4553862316191477e-6,-6.08708386827159e-6,-7.302233798908853e-6,-2.6255304877478876e-5,-5.318807527842039e-7,-5.272709962701698e-6,-8.774594710763968e-6,-4.823869822674381e-6,0.8481445405442801,0.3046862433360085,-0.001700876716729819,6.618106609479484,1.941348977346456e-4,7.634529907476429e-5,-4.221229921668405e-6,7.279859521640803e-5,-1.8848480313684892e-5,6.886087528734231e-5,1.2799444732288974e-5,-9.511618016482119e-5,1.2158436270858667e-5,-1.6192783237379905e-5,-3.784582832491338e-5,-3.627190277735162e-5,-2.3452211660892455e-5,-1.829292831137156e-5,-1.829292831137156e-5,0,NAN,NAN,NAN,NAN
1.99e-11,-4.518239686931383e-6,1.419559824074775e-5,-1.4201109457551885e-6,-3.43112396602302e-6,-5.540372787852817e-6,-5.9542152614865695e-6,-2.936974998851903e-5,-2.224746014590375e-6,-6.340684114380182e-6,-7.588520356401444e-6,-6.083173370182289e-6,0.843001887953269,0.32539604047301446,0.001836324141386825,6.588945878827514,1.9297661305717857e-4,7.577823769175517e-5,-3.489259333844639e-6,7.565600779925226e-5,-1.500107394268307e-5,6.745348572019924e-5,1.0482834255751685e-5,-9.682323570871827e-5,1.8470207664169468e-5,-6.02143136384867e-6,-2.8979040606927182e-5,-3.3468791200362184e-5,-2.4903051703886888e-5,-2.0646809659778806e-5,-2.0646809659778806e-5,0,NAN,NAN,NAN,NAN
2.0e-11,-3.2505498446776874e-6,1.3540310902270623e-5,-1.4601635101866122e-6,-3.3184989891590344e-6,-4.8929792318549495e-6,-4.678470344808394e-6,-3.0066907885984212e-5,-3.5442697911849533e-6,-6.839116122251941e-6,-6.3386709716835215e-6,-8.069869464697361e-6,0.8389908310931756,0.34527834495094,0.004667094096927167,6.560033556397082,1.9186713159883133e-4,7.666480815161537e-5,-2.7599659844050064e-6,7.665382283214977e-5,-1.140018190890345e-5,6.341421966272432e-5,8.149632064225763e-6,-9.348112754870853e-5,2.2497498231988535e-5,2.0391375166238925e-6,-2.0542618516631142e-5,-2.9915474948267317e-5,-2.568972274445175e-5,-2.250664068553501e-5,-2.250664068553501e-5,0,NAN,NAN,NAN,NAN
2.01e-11,-2.2166561858141804e-6,1.2954782339321315e-5,-6.136946360152078e-7,-3.11205709584206e-6,-4.180184911548726e-6,-3.52082863476753e-6,-2.8639243606651098e-5,-4.428660142140773e-6,-6.840747817383038e-6,-5.3114270439830584e-6,-1.034905458141621e-5,0.8360268023316125,0.3636641038425184,0.006800508043141135,6.532728763009648,1.9083434484281587e-4,7.842689376022368e-5,-2.0528130985395756e-6,7.594565353291651e-5,-8.10940980595048e-6,5.760304373025554e-5,5.892753620136301e-6,-8.624228733690663e-5,2.4583759074249663e-5,8.074116746243606e-6,-1.2897659127770822e-5,-2.583163607120372e-5,-2.578307175182791e-5,-2.3798543310576936e-5,-2.3798543310576936e-5,0,NAN,NAN,NAN,NAN
2.02e-11,-1.3813765298737862e-6,1.2448367848600096e-5,3.3518081738813824e-6,-2.7557315159662996e-6,-3.4377357520534755e-6,-2.510524902589661e-6,-2.5645296200301946e-5,-4.863082382040314e-6,-6.4533812346662425e-6,-4.690281863578611e-6,-1.2457674816213069e-5,0.8340091350169954,0.38011153375033657,0.008271537959589478,6.508034059676137,1.8989626652694106e-4,8.063095426521382e-5,-1.3884666456058686e-6,7.378852721076604e-5,-5.171117709521073e-6,5.065590652736581e-5,3.7897411796472864e-6,-7.630120272766776e-5,2.5064843496063946e-5,1.2269311980416131e-5,-6.3024894030895915e-6,-2.145772306930602e-5,-2.5189887135935512e-5,-2.4473717763898844e-5,-2.4473717763898844e-5,0,NAN,NAN,NAN,NAN
2.03e-11,-7.10528037824138e-7,1.2025535679675528e-5,1.2592421697688295e-5,-2.0716733582111494e-6,-2.69512067781654e-6,-1.6603892055680749e-6,-2.175231011185472e-5,-4.8760033616159024e-6,-5.8063277274115895e-6,-4.540135578120133e-6,-1.4002729496643892e-5,0.832826950945496,0.39434683328371173,0.009135905779691898,6.4865977961045695,1.890623463132919e-4,8.299361110371248e-5,-7.862163835745082e-7,7.052198087611548e-5,-2.6101592017717776e-6,4.304253710323787e-5,1.8996311639476396e-6,-6.479484721509259e-5,2.4260525421107482e-5,1.4869519580039171e-5,-9.05496075988952e-7,-1.7034051156035337e-5,-2.3953691313691963e-5,-2.4512946348264806e-5,-2.4512946348264806e-5,0,NAN,NAN,NAN,NAN
2.04e-11,-1.7522408216297185e-7,1.1687133001185931e-5,2.8096155987950577e-5,-7.199275070638138e-7,-1.964780419376298e-6,-9.68670538512947e-7,-1.7593438239332528e-5,-4.531748028037983e-6,-5.033754396180045e-6,-4.814000086533718e-6,-1.4728409715841648e-5,0.8323639730592036,0.40622283556708977,0.009464314229697323,6.46874412235258,1.88335576637522e-4,8.535936176568332e-5,-2.6175558712151335e-7,6.653032826199628e-5,-4.3721660365326877e-7,3.5126729928840266e-5,2.6199252149029694e-7,-5.27201681681728e-5,2.2470826306321106e-5,1.6142874495064235e-5,3.249418929003721e-6,-1.2780868081467975e-5,-2.215233355745062e-5,-2.3928972783187396e-5,-2.3928972783187396e-5,0,NAN,NAN,NAN,NAN
2.05e-11,2.4651250207954595e-7,1.1431176692891587e-5,4.9849023236803916e-5,1.771179505716008e-6,-1.2281184318266364e-6,-4.2159054345292134e-7,-1.36653887864221e-5,-3.9203077223288184e-6,-4.257671518720871e-6,-5.378576283468062e-6,-1.4544542629923377e-5,0.8325024421495404,0.4156940907525078,0.009336675756940268,6.454523815330956,1.8771479895377763e-4,8.766272107419667e-5,1.7439822760526349e-7,6.21984874162325e-5,1.3486367128738685e-6,2.7214204171022876e-5,-1.1021242107943225e-6,-4.087959295744498e-5,1.9974156618923728e-5,1.6354132842871584e-5,6.20748494607143e-6,-8.881829860005722e-6,-1.9892488407403295e-5,-2.2766348062883225e-5,-2.2766348062883225e-5,0,NAN,NAN,NAN,NAN
2.06e-11,5.704352564217889e-7,1.125330999506703e-5,7.70944872160013e-5,5.918819716713476e-6,-4.2220929329582567e-7,4.40584184284209e-9,-1.0277770706303076e-5,-3.1455500706991015e-6,-3.573482231076623e-6,-6.0518204031688795e-6,-1.3517872386102808e-5,0.8331263819687045,0.422803480589673,0.008836852151394783,6.443776819211897,1.87196770527428e-4,8.988692857745905e-5,5.17740318665379e-7,5.7871221172747816e-5,2.758209780785644e-6,1.9580649800530135e-5,-2.187774524363855e-6,-2.985842050683321e-5,1.702528065618759e-5,1.5747596084018896e-5,8.081506097415245e-6,-5.4726933483447e-6,-1.7301575119142345e-5,-2.109862154303906e-5,-2.109862154303906e-5,0,NAN,NAN,NAN,NAN
2.07e-11,8.083992882442654e-7,1.1147098117401997e-5,1.0863847479516216e-4,1.2180153723718959e-5,5.674329450733449e-7,3.415200148006742e-7,-7.551869274727413e-6,-2.3130527348134623e-6,-3.040519078032327e-6,-6.644089324228926e-6,-1.1834870144018022e-5,0.8341244446853738,0.4276742852661332,0.008048271278710727,6.43619721537221,1.8677775966742172e-4,9.202881853921836e-5,7.699420687698638e-7,5.382310602127097e-5,3.8111583577907117e-6,1.2479568977653862e-5,-3.0027590695464463e-6,-2.0031438252381276e-5,1.385227574291363e-5,1.4538629125541077e-5,9.027986585964224e-6,-2.63614368601922e-6,-1.4517957032480394e-5,-1.902307935614798e-5,-1.902307935614798e-5,0,NAN,NAN,NAN,NAN
2.08e-11,9.716061475932516e-7,1.1104316170581063e-5,1.431461570994904e-4,2.0860024525957732e-5,1.9037106542844398e-6,6.30878061156253e-7,-5.456797579450982e-6,-1.518791393207855e-6,-2.6789677814088103e-6,-6.994824769029176e-6,-9.748817425822613e-6,0.8353925103070625,0.43050228414780534,0.007050636088610417,6.4313928520812285,1.864546235361178e-4,9.4075587340533e-5,9.385201496302168e-7,5.024300217601791e-5,4.535401185627103e-6,6.134657802788207e-6,-3.5637950380338513e-6,-1.1591455382239189e-5,1.0652660026403356e-5,1.2911661138213234e-5,9.224350799148766e-6,-4.027176103809138e-7,-1.1680496610233572e-5,-1.6653538342231583e-5,-1.6653538342231583e-5,0,NAN,NAN,NAN,NAN
2.09e-11,1.0741387812663093e-6,1.1115330123820837e-5,1.7938997255615398e-4,3.205468073835451e-5,3.782980818082126e-6,9.238410243853281e-7,-3.866098826762264e-6,-8.398207115640758e-7,-2.473293083916107e-6,-6.9986627776480916e-6,-7.524589332755846e-6,0.8368361406273395,0.4315443190929458,0.0059178091360607,6.428934419833008,1.8622543925654746e-4,9.599510859303493e-5,1.0362183105271722e-6,4.723321550203632e-5,4.96674619601188e-6,7.241408013051825e-7,-3.892607414745571e-6,-4.5902396280674466e-6,7.589508008834815e-6,1.1022191612597465e-5,8.849757543956116e-6,1.243064551951618e-6,-8.9185973340605e-6,-1.4111941794197766e-5,-1.4111941794197766e-5,0,NAN,NAN,NAN,NAN
2.1e-11,1.1363042950467916e-6,1.1169606823613666e-5,2.1642515079246122e-4,4.564194479946227e-5,6.410295109411279e-6,1.2834106439339907e-6,-2.6177542911666093e-6,-3.27870539340361e-7,-2.3810418640146083e-6,-6.617721310079783e-6,-5.392369166288169e-6,0.8383729215261441,0.43110204023546234,0.004716853658400142,6.42839162799254,1.8608979285270917e-4,9.773803218617792e-5,1.0802593459301352e-6,4.482067104673771e-5,5.148529431426505e-6,-3.6352731241457838e-6,-4.012225136379714e-6,1.0175188329791744e-6,4.788593716794682e-6,9.000527137267083e-6,8.070906010510619e-6,2.352850791048766e-6,-6.34375402235384e-6,-1.1519635347801526e-5,-1.1519635347801526e-5,0,NAN,NAN,NAN,NAN
2.11e-11,1.1874265137906743e-6,1.1256330456982423e-5,2.5283813964065686e-4,6.130573224506543e-5,9.969628397170732e-6,1.7845446007325217e-6,-1.5640570454982819e-6,-6.438174209902008e-9,-2.3449738103752026e-6,-5.879908009818558e-6,-3.5174615439526683e-6,0.8399346751631758,0.4295016404369628,0.003508136878940392,6.429356698807303,1.8604880197760712e-4,9.92477118684593e-5,1.0915325604380679e-6,4.29756935466257e-5,5.131119744990383e-6,-6.8987497079387875e-6,-3.943693231199708e-6,5.334692662440505e-6,2.337446586721771e-6,6.955544734049882e-6,7.033172481251721e-6,3.002678163777432e-6,-4.043384991786666e-6,-8.989209011509018e-6,-8.989209011509018e-6,0,NAN,NAN,NAN,NAN
2.12e-11,1.2677917796466562e-6,1.1365062296715504e-5,2.862262025222542e-4,7.856008222196157e-5,1.4594777401108215e-5,2.5123420980096796e-6,-6.03331829115686e-7,1.2847733495612903e-7,-2.3060317448894854e-6,-4.865748046593021e-6,-1.9886528487757227e-6,0.8414694835855128,0.4270718229873461,0.0023463417796922136,6.431457231920489,1.861048965042436e-4,1.0047320990264484e-4,1.093691947013489e-6,4.163351597844762e-5,4.971172806490819e-6,-9.094599276519787e-6,-3.7033810268441628e-6,8.491267447404101e-6,2.867990777563464e-7,4.977498254896582e-6,5.856570618101576e-6,3.2810241539565423e-6,-2.0773819748433317e-6,-6.617678800231411e-6,-6.617678800231411e-6,0,NAN,NAN,NAN,NAN
2.13e-11,1.4294584063904889e-6,1.1486363247699828e-5,3.145946392504392e-4,9.676356422137373e-5,2.0345436592097946e-5,3.557539520772261e-6,3.0862857666068983e-7,1.0432237754002358e-7,-2.2147591457612593e-6,-3.687992273881268e-6,-8.233165258077128e-7,0.8429434310883448,0.42412284442044906,0.001282178717528905,6.434361437181559,1.8626134423872597e-4,1.0138106888177494e-4,1.1120904244659428e-6,4.071423654482331e-5,4.73052589572295e-6,-1.0315930257504329e-5,-3.301067489332461e-6,1.062455883416502e-5,-1.3455975846249636e-6,3.1395687518125505e-6,4.635484959948939e-6,3.2781657324664467e-6,-4.774470051144272e-7,-4.481573076130397e-6,-4.481573076130397e-6,0,NAN,NAN,NAN,NAN
2.14e-11,1.7356357073681982e-6,1.1612303440504231e-5,3.3733664909411855e-4,1.1516262966578824e-4,2.7191281759679086e-5,5.009395012734224e-6,1.1646140769263962e-6,-3.462892020597655e-8,-2.0393279019927523e-6,-2.468917451781269e-6,1.5525843604900634e-8,0.8443419397841179,0.4209292690685605,3.645324674365055e-4,6.437778837494104,1.8652150941100357e-4,1.0196283649889234e-4,1.1724831204648904e-6,4.0138257915957005e-5,4.47462555827854e-6,-1.070456456155131e-5,-2.7389898509103416e-6,1.1869178638477706e-5,-2.569268472792235e-6,1.4983795715894706e-6,3.440901645946082e-6,3.0778674361105533e-6,7.5105171003164e-7,-2.634222904694796e-6,-2.634222904694796e-6,0,NAN,NAN,NAN,NAN
2.15e-11,2.258375359064648e-6,1.1736804202973682e-5,3.5493891750631166e-4,1.329871447067636e-4,3.5006341709606645e-5,6.946663588453086e-6,1.9235968216495895e-6,-2.353855749834156e-7,-1.7691913432464199e-6,-1.3198218095646964e-6,5.963352134902401e-7,0.8456705423440051,0.41771827269242257,-3.5727299244295784e-4,6.44145901569931,1.868878705694941e-4,1.0223700013868716e-4,1.299491726806773e-6,3.983584171409061e-5,4.2703953507088786e-6,-1.0430597522129559e-5,-2.0120199916442306e-6,1.2354194343779148e-5,-3.4142047688514636e-6,9.39916077854155e-8,2.3239071826517668e-6,2.751896414375988e-6,1.6252338814453611e-6,-1.1052766245214773e-6,-1.1052766245214773e-6,0,NAN,NAN,NAN,NAN
2.16e-11,3.0744357606716678e-6,1.1855787283372377e-5,3.686083838688416e-4,1.4957235302806132e-4,4.357594410194815e-5,9.427866146336746e-6,2.5328372184307673e-6,-4.446206111813926e-7,-1.4143192007146855e-6,-3.260092490327874e-7,9.963167217004464e-7,0.8469549149254637,0.41466423437205685,-8.31448939860932e-4,6.44519010553679,1.873608887761462e-4,1.0224558330528859e-4,1.5149110995624392e-6,3.9750903332017455e-5,4.183498551722984e-6,-9.671447871125289e-6,-1.1090627910513166e-6,1.2204285089556057e-5,-3.923839358287677e-6,-1.0500351018667028e-6,1.3194634142587007e-6,2.3573671271673804e-6,2.1795567807391885e-6,9.779215772402356e-8,9.779215772402356e-8,0,NAN,NAN,NAN,NAN
2.17e-11,4.259392903311864e-6,1.1967136306217951e-5,3.798961794952133e-4,1.6446765748932555e-4,5.261742668115595e-5,1.2482386692822174e-5,2.9481496487637072e-6,-6.161383610533292e-7,-1.0008017147264469e-6,4.610757121166851e-7,1.2833591620999039e-6,0.8482399929272666,0.41188925767530926,-0.0010023222258432741,6.448797790726548,1.8793788758187155e-4,1.0204684217755048e-4,1.836032745283864e-6,3.984027463685346e-5,4.2750385117610415e-6,-8.593780548328468e-6,-1.5645608449177933e-8,1.1541930197092176e-5,-4.1486158918934916e-6,-1.9260335636781716e-6,4.498000138099617e-7,1.9365240277476447e-6,2.4600908149579175e-6,9.866048137738353e-7,9.866048137738353e-7,0,NAN,NAN,NAN,NAN
2.18e-11,5.880363947446364e-6,1.2070499934044342e-5,3.903839784893841e-4,1.7750463735172344e-4,6.181325689025421e-5,1.610403991712779e-5,3.147907519819684e-6,-7.164646386375516e-7,-5.641771701666529e-7,1.0245513795900559e-6,1.505174101591416e-6,0.8495880238859109,0.4094684007524877,-8.098529331153344e-4,6.452144801771091,1.8861216305846127e-4,1.0170610911276241e-4,2.274233055020458e-6,4.007023767020308e-5,4.597862440882115e-6,-7.3405891773623926e-6,1.2825015065642486e-6,1.0488496697182077e-5,-4.1407349396649325e-6,-2.540807820814035e-6,-2.7289250502495675e-7,1.518319167350852e-6,2.518895385646356e-6,1.587760128385156e-6,1.587760128385156e-6,0,NAN,NAN,NAN,NAN
2.19e-11,7.988039610707764e-6,1.2166981559863174e-5,4.0146816786735737e-4,1.8881252792620807e-4,7.085221941701508e-5,2.02485722883396e-5,3.1388202563103784e-6,-7.279531048192266e-7,-1.4206258376391563e-7,1.3769678185824296e-6,1.6860635557030656e-6,0.8510754836334514,0.4074379070576097,-1.9033127252963294e-4,6.455130417552423,1.8937256518817771e-4,1.012868558588419e-4,2.834105217924846e-6,4.041218574927214e-5,5.192775471650627e-6,-6.024363106624666e-6,2.7952641390571364e-6,9.163183362935045e-6,-3.9503681562537325e-6,-2.913370681070434e-6,-8.44501917568539e-7,1.1210435114451627e-6,2.4090370546280445e-6,1.938242565085974e-6,1.938242565085974e-6,0,NAN,NAN,NAN,NAN
2.2e-11,1.0609023307260808e-5,1.2258765823277613e-5,4.1424799416792433e-4,1.9878453165863582e-4,7.947213202168082e-5,2.4836064739578374e-5,2.9538369076046762e-6,-6.492282146311107e-7,2.3244606292271524e-7,1.5514863271998491e-6,1.8300391105412605e-6,0.852788894873607,0.4058046420503626,9.216487192331567e-4,6.4576893201297505,1.9020376419890076e-4,1.0084361591893837e-4,3.513385832568311e-6,4.083891306955518e-5,6.085102182090383e-6,-4.7259824590997484e-6,4.523921125170425e-6,7.679819366704425e-6,-3.6233434163593068e-6,-3.0720238949869184e-6,-1.2676088867900806e-6,7.553090382924386e-7,2.1806150743001522e-6,2.0808759648372238e-6,2.0808759648372238e-6,0,NAN,NAN,NAN,NAN
2.21e-11,1.3739671187749988e-5,1.2348729322743224e-5,4.295017775407448e-4,2.080092460401334e-4,8.749692090984405e-5,2.9758444714169748e-5,2.644243153248309e-6,-4.932062977318373e-7,5.355176608362596e-7,1.5917518880281782e-6,1.927968935454937e-6,0.8548197329773319,0.4045551933642345,0.0025900285102002,6.459789266896639,1.9108732910687716e-4,1.0041770863947618e-4,4.303833840986696e-6,4.132244397683229e-5,7.2821170421082024e-6,-3.4980381884482776e-6,6.457554145641786e-6,6.142281341696587e-6,-3.2000783640379055e-6,-3.051098451834888e-6,-1.550435458120769e-6,4.2681767537145443e-7,1.877970241879932e-6,2.060242642138351e-6,2.060242642138351e-6,0,NAN,NAN,NAN,NAN
2.22e-11,1.7342645267079523e-5,1.2440074382878174e-5,4.477231033256191e-4,2.1718652809235838e-4,9.486201222425972e-5,3.4891429593187644e-5,2.268883744708681e-6,-2.8328110793528036e-7,7.549179406152026e-7,1.542568037931861e-6,1.9661154479235932e-6,0.8572587628826367,0.4036635614360304,0.004873233764638579,6.461427334201225,1.9200360810245906e-4,1.0003595625618066e-4,5.193069767446551e-6,4.183367211494783e-5,8.771869427214521e-6,-2.3707897746170006e-6,8.570775839865001e-6,4.639673519325682e-6,-2.7154090342771066e-6,-2.8877186641049917e-6,-1.7058918107982455e-6,1.3854794798517377e-7,1.538079963484209e-6,1.9193556263558385e-6,1.9193556263558385e-6,0,NAN,NAN,NAN,NAN
2.23e-11,2.134718551026315e-5,1.2536013719245861e-5,4.6918583024691706e-4,2.2704650099547908e-4,1.0162449885979274e-4,4.010940833410967e-5,1.883462810843542e-6,-4.8476822346634e-8,8.899251336194057e-7,1.442860094489265e-6,1.933747542922879e-6,0.8601902957899984,0.4030969140860256,0.007819720904038673,6.462624834046686,1.929342359433422e-4,9.971195334518644e-5,6.167203877993522e-6,4.23435395520045e-5,1.0523830689786496e-5,-1.3589508366270905e-6,1.0823354820476655e-5,3.2424136474706324e-6,-2.1989292175117593e-6,-2.6189184079562625e-6,-1.7505540788051329e-6,-1.0780378446705004e-7,1.1900057426423459e-6,1.6972305170388143e-6,1.6972305170388143e-6,0,NAN,NAN,NAN,NAN
2.24e-11,2.5653675011732104e-5,1.2639522904069456e-5,4.940100659636842e-4,2.3828570907779293e-4,1.079576868619449e-4,4.530121842337031e-5,1.532236208763637e-6,1.8156465743540693e-7,9.49284146728101e-7,1.3216367580984014e-6,1.8282565009655397e-6,0.863686953618821,0.40281937667319806,0.01146375081699692,6.46342130749277,1.938649395140951e-4,9.944904500668291e-5,7.2139122246096e-6,4.282514162384485e-5,1.2491589231746916e-5,-4.6783359950205507e-7,1.3162085779985188e-5,2.000069808265692e-6,-1.6755077179067886e-6,-2.2793447771069875e-6,-1.7035031956298706e-6,-3.111103869666216e-7,8.551701042415326e-7,1.4273734796000643e-6,1.4273734796000643e-6,0,NAN,NAN,NAN,NAN
2.25e-11,3.014246825562863e-5,1.2753168298622703e-5,5.222077894005542e-4,2.5152774169368117e-4,1.1413259283061081e-4,5.038462558472753e-5,1.2434012731406832e-6,3.809792547465891e-7,9.479449908003999e-7,1.1969191684720993e-6,1.6571197575194813e-6,0.8678055552731855,0.40279419236219816,0.015822075581488876,6.463868185371133,1.9478820961503103e-4,9.924403092960557e-5,8.325502236975908e-6,4.325602507113286e-5,1.4617539314765827e-5,3.020674532354956e-7,1.55249289408628e-5,9.413338199051875e-7,-1.1657536470038881e-6,-1.8996641971257484e-6,-1.5850493468282874e-6,-4.7068223204583044e-7,5.482001898028698e-7,1.137098146568919e-6,1.137098146568919e-6,0,NAN,NAN,NAN,NAN
2.26e-11,3.4686277384977034e-5,1.2879011183342006e-5,5.536939708273721e-4,2.673089025200295e-4,1.2049109040328545e-4,5.531759897905414e-5,1.028413913920587e-6,5.308773878511697e-7,9.034246755231276e-7,1.0770409243069915e-6,1.4369076743707502e-6,0.8725846750402261,0.402984776169724,0.020892176108920572,6.464022751049759,1.9570538650111533e-4,9.909070775216555e-5,9.501478381688652e-6,4.362002917877851e-5,1.683919842693634e-5,9.523779558337579e-7,1.7847078958040695e-5,7.603595808682902e-8,-6.863196449930968e-7,-1.5056684454043556e-6,-1.4154359241700867e-6,-5.865004641155533e-7,2.7807932113360503e-7,8.475147901286463e-7,8.475147901286463e-7,0,NAN,NAN,NAN,NAN
2.27e-11,3.916479534601432e-5,1.3018583995664993e-5,5.882554250623521e-4,2.860840297787297e-4,1.2741633128164113e-4,6.010512253888255e-5,8.845711747655357e-7,6.210300325898537e-7,8.325438086234369e-7,9.634069015255512e-7,1.1901469915968894e-6,0.8780442699097601,0.40335520871003194,0.026652534319197972,6.463942952106821,1.9662778153138624e-4,9.898261861205247e-5,1.0750188080444431e-5,4.390823814311745e-5,1.9096507803172424e-5,1.4858533167580224e-6,2.0068287542841898e-5,-6.012821419924867e-7,-2.500393062496072e-7,-1.1179856177555906e-6,-1.213649213706384e-6,-6.595881935501738e-7,4.938496913247417e-8,5.740017321304036e-7,5.740017321304036e-7,0,NAN,NAN,NAN,NAN
2.28e-11,4.3479806326240086e-5,1.3172931279036573e-5,6.254752109428498e-4,3.082439932549814e-4,1.3530576816872598e-4,6.480113827182455e-5,7.996430878993283e-7,6.500165885904743e-7,7.490697590123215e-7,8.53740350421165e-7,9.411595662022529e-7,0.8841875477586583,0.4038706112795002,0.03306518177743866,6.463683426727821,1.9757661685334115e-4,9.891470522116464e-5,1.2089288949579249e-5,4.4118888318585784e-5,2.133928154446786e-5,1.9065880217027785e-6,2.2140524781772225e-5,-1.1069449338034503e-6,1.3403191350260925e-7,-7.52246140595307e-7,-9.964547944201718e-7,-6.923279822580616e-7,-1.365514441384118e-7,3.2696774427705473e-7,3.2696774427705473e-7,0,NAN,NAN,NAN,NAN
2.29e-11,4.756888924547248e-5,1.3342705525991364e-5,6.646166530453642e-4,3.3413472767315533e-4,1.4455082319368435e-4,6.950608685317353e-5,7.571669581076118e-7,6.240549171845023e-7,6.625152841731856e-7,7.44999915155703e-7,7.119902855031736e-7,0.8910049865856081,0.40449767042078716,0.0400804748867436,6.463292888669091,1.9858177732874125e-4,9.888386871379642e-5,1.354499834158333e-5,4.425633207653262e-5,2.3533915969528646e-5,2.2207902231441157e-6,2.4034973275943834e-5,-1.463623265036504e-6,4.605713143148599e-7,-4.195381401019365e-7,-7.777468066301862e-7,-6.885979827488495e-7,-2.806638031318771e-7,1.1273759711217502e-7,1.1273759711217502e-7,0,NAN,NAN,NAN,NAN
2.3e-11,5.141599902481908e-5,1.3528306172875005e-5,7.044808357741014e-4,3.6406757607834804e-4,1.5552536579855415e-4,7.436121450001778e-5,7.411823671882293e-7,5.54908542068645e-7,5.780634989281825e-7,6.354312411425382e-7,5.192930169982385e-7,0.8984801599949699,0.40520539532295374,0.047643753336416204,6.462812803102485,1.996795886532537e-4,9.888867831495114e-5,1.5150318418625662e-5,4.4329346718530265e-5,2.566856921063388e-5,2.4375397049445802e-6,2.5747429814185202e-5,-1.696357337756351e-6,7.278445315698827e-7,-1.2700305511529747e-7,-5.682449069013563e-7,-6.53672897265012e-7,-3.853912363247892e-7,-6.556844962402825e-8,-6.556844962402825e-8,0,NAN,NAN,NAN,NAN
2.31e-11,5.505768620798697e-5,1.3730048521315508e-5,7.424200881996578e-4,3.983013693515517e-4,1.6858298187989867e-4,7.954122495317244e-5,7.395761483688957e-7,4.5734835790254105e-7,4.973720152843459e-7,5.255428365498036e-7,3.726634640187755e-7,0.9065968198728687,0.4059660412121315,0.05570329386251485,6.462277124034407,2.009100156642205e-4,9.892859016083439e-5,1.6942624890253876e-5,4.43491657032712e-5,2.7756256607397945e-5,2.569122487366424e-6,2.7301429600589025e-5,-1.8295463389975282e-6,9.374011718318198e-7,1.2154051406234946e-7,-3.755199970019549e-7,-5.939032372434311e-7,-4.5413324082281755e-7,-2.072459652039383e-7,-2.072459652039383e-7,0,NAN,NAN,NAN,NAN
2.32e-11,5.858440044794185e-5,1.3948348551592617e-5,7.736554426465653e-4,4.369639453207107e-4,1.840605013440793e-4,8.524690967581539e-5,7.456887791655175e-7,3.466364375696774e-7,4.198837389381378e-7,4.1808524461700343e-7,2.7450369399073567e-7,0.9153465687249638,0.4067560429468274,0.06421881730803286,6.4617127737653135,2.023137769515666e-4,9.900305183553693e-5,1.8961123931537914e-5,4.4327601041127836e-5,2.983563653667186e-5,2.6307633901970104e-6,2.874876391126999e-5,-1.885074611031493e-6,1.093595951652698e-6,3.250122323827104e-7,-2.0428564640998003e-7,-5.162357966152049e-7,-4.908834925530911e-7,-3.1335092579754473e-7,-3.1335092579754473e-7,0,NAN,NAN,NAN,NAN
2.33e-11,6.213708722367784e-5,1.4183909803604485e-5,7.927007249562529e-4,4.7991137522148e-4,2.0228269966965798e-4,9.169908571311888e-5,7.582827044731462e-7,2.3641405633058582e-7,3.442469474241561e-7,3.173138107766862e-7,2.211664116595818e-7,0.9247364403501317,0.40755678155954317,0.07316976833190701,6.461140528644375,2.039298740991971e-4,9.911079474034588e-5,2.1244694996303927e-5,4.427554180895114e-5,3.196962123866591e-5,2.639793902292239e-6,3.0167465985011934e-5,-1.8815111978190927e-6,1.2029657380853735e-6,4.845516559797723e-7,-5.686515613653946e-8,-4.276643298876717e-7,-4.999913145963799e-7,-3.861855169084211e-7,-3.861855169084211e-7,0,NAN,NAN,NAN,NAN
2.34e-11,6.589998382049023e-5,1.443789999777179e-5,7.948117500420742e-4,5.265763242119078e-4,2.23561958640769e-4,9.913456848750444e-5,7.802995372366752e-7,1.3724200100450863e-7,2.6950871580518225e-7,2.2790638503531325e-7,2.049147461601405e-7,0.9347957973152026,0.4083550417061458,0.08256266678396304,6.460576020289358,2.0579393372204417e-4,9.92494930296068e-5,2.383054295510711e-5,4.420198778079794e-5,3.424226909367168e-5,2.614449829892085e-6,3.1657714726818554e-5,-1.8341502926554098e-6,1.2735257825238353e-6,6.030637588418792e-7,6.626299922834866e-8,-3.3470229312104557e-7,-4.859993228957522e-7,-4.2890943764347903e-7,-4.2890943764347903e-7,0,NAN,NAN,NAN,NAN
2.35e-11,7.009101748984227e-5,1.4712107865193361e-5,7.766166480400891e-4,5.75852788187903e-4,2.4818822330302835e-4,1.0780415087306571e-4,8.169938834462638e-7,5.5889861778423674e-8,1.9586432161737213e-7,1.5389458361066238e-7,2.1616337558064703e-7,0.9455821262361233,0.40914308854022297,0.09243700801385267,6.460030645045172,2.079375763207876e-4,9.941583359622236e-5,2.675389894983643e-5,4.4113644510224124e-5,3.675463757545065e-5,2.572568658053206e-6,3.333637991439163e-5,-1.7555747746069422e-6,1.314063640883105e-6,6.848111322958859e-7,1.6592809400913911e-7,-2.429536597632582e-7,-4.5351525648886453e-7,-4.452485784630107e-7,-4.452485784630107e-7,0,NAN,NAN,NAN,NAN
2.36e-11,7.495141539716357e-5,1.5009074437872165e-5,7.36881767639948e-4,6.26025950097919e-4,2.764078768230396e-4,1.1797187147265749e-4,8.740290924911725e-7,-4.668648207687105e-9,1.2488556274517877e-7,9.787785379247849e-8,2.455229799161874e-7,0.9571855309540516,0.40991837372997975,0.10286942798193457,6.459512271471526,2.1038879650551835e-4,9.960592882236404e-5,3.0048774823637252e-5,4.40149960516476e-5,3.962035968659207e-5,2.5304511610769084e-6,3.53310557105715e-5,-1.656422068585736e-6,1.333506297052218e-6,7.350338650420416e-7,2.438022054329735e-7,-1.568303077225455e-7,-4.070906930235232e-7,-4.39270336980284e-7,-4.39270336980284e-7,0,NAN,NAN,NAN,NAN
2.37e-11,8.073602666741523e-5,1.5332197214167467e-5,6.771070317141901e-4,6.747450424604266e-4,3.083929969516101e-4,1.299144475212472e-4,9.559916500763651e-7,-4.4703299781037685e-8,5.927980260252517e-8,6.066095065496142e-8,2.853128528321026e-7,0.9697319456614115,0.41068295045995745,0.11397609955327134,6.459025723835879,2.131731167501956e-4,9.981593265628005e-5,3.374954514421419e-5,4.390870200538077e-5,4.296164208074386e-5,2.502084295386457e-6,3.777438458667137e-5,-1.546092645310092e-6,1.3404184933858095e-6,7.595855923833176e-7,3.0204250467444496e-7,-7.943299115101027e-8,-3.5109487408422043e-7,-4.151993156097191e-7,-4.151993156097191e-7,0,NAN,NAN,NAN,NAN
2.38e-11,8.770547803338076e-5,1.5685809430329505e-5,6.015907839968155e-4,7.190470049190841e-4,3.4420370834907575e-4,1.4391972246226482e-4,1.0655822320102404e-6,-6.682710325599602e-8,2.3245035399164507e-9,4.1324929032043126e-8,3.3038690680926103e-7,0.9833852736656378,0.4114427217628861,0.12591354104700367,6.458573083672223,2.1631511333046377e-4,1.0004269736841994e-4,3.7892958110588286e-5,4.3796142300994256e-5,4.6906195359191106e-5,2.498821265659384e-6,4.079928267418965e-5,-1.4332390336491435e-6,1.3426642919775307e-6,7.645858051387727e-7,3.4304810519272556e-7,-1.2584220955905562e-8,-2.8958488039626456e-7,-3.772555402619285e-7,-3.772555402619285e-7,0,NAN,NAN,NAN,NAN
2.39e-11,9.612074222744068e-5,1.607523948486454e-5,5.167776078861062e-4,7.554541748085892e-4,3.8374619451186074e-4,1.602832870066077e-4,1.2035312302515398e-6,-7.497020853126175e-8,-4.283342032605968e-8,3.763869483777714e-8,3.7829010201479495e-7,0.9983487733235481,0.412206659697974,0.13887816064171965,6.4581538847590325,2.1983984283779366e-4,1.0028432742127079e-4,4.252009925922375e-5,4.367795069697963e-5,5.158534856133574e-5,2.5295095664588766e-6,4.4535393666104936e-5,-1.3259783362073368e-6,1.3472361147435756e-6,7.560993888837569e-7,3.693169261113117e-7,4.3019768572669774e-8,-2.261819382067104e-7,-3.29506687877752e-7,-3.29506687877752e-7,0,NAN,NAN,NAN,NAN
2.4e-11,1.0624012735488913e-4,1.6506856991245425e-5,4.3001117079527614e-4,7.801898469454269e-4,4.2672819666173374e-4,1.7930292160978276e-4,1.3691128318986734e-6,-7.342225012958495e-8,-7.382799149917748e-8,4.665924732274603e-8,4.2889146422343775e-7,1.0148660490806927,0.41298611719703987,0.15310491307457855,6.457765280697851,2.2377372699505696e-4,1.0054053460807781e-4,4.767785861639586e-5,4.3554423556499746e-5,5.713333542795751e-5,2.6009728914228293e-6,4.910679192693162e-5,-1.231860059524156e-6,1.360231656281002e-6,7.398610387122571e-7,3.833748994436611e-7,8.758210746173526e-8,-1.6396712203481313e-7,-2.757338247749559e-7,-2.757338247749559e-7,0,NAN,NAN,NAN,NAN
2.41e-11,1.1831822318903193e-4,1.6988111945745717e-5,3.4891600472208677e-4,7.895785707194223e-4,4.7261367475810647e-4,2.0127099856344987e-4,1.56102390126081e-6,-6.608219583218563e-8,-8.953126630955224e-8,6.535723491832601e-8,4.837089527562226e-7,1.0332219697376217,0.4137943181768113,0.16886541163284852,6.45740224585376,2.281445610412223e-4,1.0081275814905627e-4,5.341956275624653e-5,4.3425748198446516e-5,6.36875291368302e-5,2.7187025932947652e-6,5.463069405220172e-5,-1.1576786920339552e-6,1.3869429041995387e-6,7.210630596497571e-7,3.877459206747481e-7,1.219491219230835e-7,-1.054087040168826e-7,-2.193154600753127e-7,-2.193154600753127e-7,0,NAN,NAN,NAN,NAN
2.42e-11,1.3260605546461333e-4,1.752757239908722e-5,2.806861926396702e-4,7.806871582939629e-4,5.205799031037931e-4,2.264653457464837e-4,1.7783606945458214e-6,-5.5987329042982627e-8,-9.023900715294256e-8,9.113241391704526e-8,5.451497592845686e-7,1.0537437504107323,0.41464606590038405,0.18646573980620815,6.457057839961454,2.3298045766650117e-4,1.0110406916522808e-4,5.980458913678156e-5,4.32920501614675e-5,7.13892850243936e-5,2.887602765968439e-6,6.121677044021972e-5,-1.1092420714226175e-6,1.4320145008422323e-6,7.042203682812975e-7,3.849347321583737e-7,1.4736424957214738e-7,-5.2329194397665214e-8,-1.631368557280972e-7,-1.631368557280972e-7,0,NAN,NAN,NAN,NAN
2.43e-11,1.4935163745986992e-4,1.8134964353524122e-5,2.298983352131718e-4,7.521431387108434e-4,5.694833551226706e-4,2.551392703193258e-4,2.021458602785861e-6,-4.5127894289691764e-8,-7.757654518899805e-8,1.2213612232082378e-7,6.158494788781544e-7,1.076802329796718,0.41555766549748274,0.2062440748768087,6.456723534541017,2.383076821702096e-4,1.0141891959525241e-4,6.689693783329018e-5,4.315330013005843e-5,8.038504158770771e-5,3.112654781276906e-6,6.896659587216222e-5,-1.091196178491045e-6,1.4996302045639525e-6,6.931179162053071e-7,3.774037267571532e-7,1.6526004026625414e-7,-5.91434371094614e-9,-1.0953082105858056e-7,-1.0953082105858056e-7,0,NAN,NAN,NAN,NAN
2.44e-11,1.6880025335526885e-4,1.882121599673846e-5,1.973125928749436e-4,7.048799953251947e-4,6.178426485891911e-4,2.8751146172782807e-4,2.292436517125173e-6,-3.450232346565465e-8,-5.4175733234536256e-8,1.573778547557557e-7,6.982247862191039e-7,1.102814081543772,0.4165470224608446,0.22856810425241914,6.456389573620621,2.441474405674971e-4,1.0176281569551467e-4,7.476285900473045e-5,4.30091434969259e-5,9.082741861310157e-5,3.3994110480905536e-6,7.797283474216728e-5,-1.1069745309653807e-6,1.593694119729548e-6,6.90835655551214e-7,3.6753534167585866e-7,1.7710309083129185e-7,3.323941708260347e-8,-6.02534779608169e-8,-6.02534779608169e-8,0,NAN,NAN,NAN,NAN
2.45e-11,1.9119410151419264e-4,1.959850739271912e-5,1.8049284840682147e-4,6.424723033049564e-4,6.638453288511586e-4,3.237562469964256e-4,2.5953821623294044e-6,-2.433624312866753e-8,-2.3212428959939425e-8,1.9664539672940273e-7,7.942781152575178e-7,1.1322428429731735,0.41763385951816784,0.25383211330375516,6.456045326944427,2.5051172376804563e-4,1.0214199596222546e-4,8.34676940539011e-5,4.285871834828227e-5,1.0287620788568606e-4,3.754280415337951e-6,8.831789362850658e-5,-1.1588982530085465e-6,1.7179847985443085e-6,6.998369901453188e-7,3.575814745580301e-7,1.8429455643105255e-7,6.504724336099439e-8,-1.6494754687770554e-8,-1.6494754687770554e-8,0,NAN,NAN,NAN,NAN
2.46e-11,2.1677127297658927e-4,2.048032673088445e-5,1.7489987091031848e-4,5.708196216405471e-4,7.05382815957837e-4,3.6399393707148644e-4,2.936203828338264e-6,-1.4378054543524504e-8,1.2092342785620178e-8,2.403026274521343e-7,9.056273610252739e-7,1.1656022397357448,0.4188399903095053,0.2824535678775981,6.455679592006217,2.573982603444782e-4,1.025631771570678e-4,9.307205482492855e-5,4.2700515001766053e-5,1.1669933035854754e-4,4.1846166692161085e-6,1.0007194261804172e-4,-1.2484128408778444e-6,1.8762724218306498e-6,7.221002981400891e-7,3.496082197759305e-7,1.8811955590167186e-7,8.983874992744923e-8,2.108034584502639e-8,2.108034584502639e-8,0,NAN,NAN,NAN,NAN
2.47e-11,2.4576431089448327e-4,2.1481535177420138e-5,1.751758836975958e-4,4.971700882205138e-4,7.401207802091041e-4,4.0827958663676407e-4,3.3222398474155446e-6,-4.191953430940533e-9,4.891376012396751e-8,2.890420193955168e-7,1.0336903388839437e-6,1.2034583283860991,0.4201895973248739,0.3148690048377154,6.455280809966004,2.647844586620385e-4,1.0303340690949655e-4,1.036273063417107e-4,4.253230842578e-5,1.3247397155646644e-4,4.69865807723355e-6,1.1329033933801683e-4,-1.3764182298180051e-6,2.0723997573350953e-6,7.592705973837e-7,3.4544727729313564e-7,1.8973327009974077e-7,1.0825309940809697e-7,5.226657737412507e-8,5.226657737412507e-8,0,NAN,NAN,NAN,NAN
2.48e-11,2.7839863470949944e-4,2.2618443753754824e-5,1.7634304740035646e-4,4.287390380924268e-4,7.656240229954155e-4,4.565864784684908e-4,3.7617510878665764e-6,6.609843181683493e-9,8.513961441743116e-8,3.436617341220713e-7,1.1799367503010787e-6,1.2464326467466433,0.421709479093087,0.3515290565461722,6.454837175880762,2.7261991202564884e-4,1.0356003405749427e-4,1.1517001683758911e-4,4.235117074819734e-5,1.5038813029312888e-4,5.305385452037601e-6,1.2801050441637056e-4,-1.5436343641710245e-6,2.310335035564207e-6,8.128098273296781e-7,3.46664738682102e-7,1.9016980657842413e-7,1.21136829132366e-7,7.723793213256764e-8,7.723793213256764e-8,0,NAN,NAN,NAN,NAN
2.49e-11,3.1489077011898276e-4,2.390890637999432e-5,1.7470019756292833e-4,3.7133359091567436e-4,7.795687597596229e-4,5.087784878989461e-4,4.263423236216517e-6,1.8227003786696116e-8,1.1952908811084642e-7,4.049158393970996e-7,1.346127195352791e-6,1.2952058087733955,0.42342925245891133,0.3928924225177655,6.454336641126426,2.80816625099782e-4,1.0415078386885762e-4,1.2771461753336105e-4,4.2153550394012655e-5,1.7064265392995655e-4,6.014368473568745e-6,1.442481161890262e-4,-1.7509452373522286e-6,2.5942086946868836e-6,8.841288052437844e-7,3.5455449781981817e-7,1.90361244650166e-7,1.2945258800740026e-7,9.646064270749383e-8,9.646064270749383e-8,0,NAN,NAN,NAN,NAN
2.5e-11,3.554455096175149e-4,2.5372431668346064e-5,1.6829407402376415e-4,3.2836460289873955e-4,7.800721860193373e-4,5.645637401147035e-4,4.835980640519412e-6,3.062804619341959e-8,1.5171603691818825e-7,4.734583220509642e-7,1.5344822421908855e-6,1.3505217433485854,0.42538151511701083,0.4394184968425041,6.453766821278916,2.892356746513335e-4,1.0481390748937674e-4,1.4124304851678693e-4,4.1935390938856046e-5,1.934534415203597e-4,6.8356577723277655e-6,1.6199206809715518e-4,-1.999677131808354e-6,2.9283462036561824e-6,9.746904193225595e-7,3.701585919345805e-7,1.9115755863908923e-7,1.34203980774396e-7,1.1060769938085557e-7,1.1060769938085557e-7,0,NAN,NAN,NAN,NAN
2.51e-11,4.00249833831941e-4,2.7030310392577564e-5,1.5694455942402984e-4,3.004605232630252e-4,7.661289836147873e-4,6.234209356131178e-4,5.4879713411810625e-6,4.3588283324030793e-8,1.8208681751311547e-7,5.498748517546623e-7,1.7477555800755084e-6,1.4131924841387453,0.4276019876252667,0.49155808964113173,6.4531148331886845,2.9766865123803795e-4,1.0555836378939807e-4,1.5568975955152842e-4,4.169225798481876e-5,2.1905286784443533e-4,7.779757776907854e-6,1.8119696598750565e-4,-2.2917864357267914e-6,3.3173063240397547e-6,1.0860805976035365e-6,3.943117394633793e-7,1.9334213981222973e-7,1.3637872966759752e-7,1.2048116171691204e-7,1.2048116171691204e-7,0,NAN,NAN,NAN,NAN
2.52e-11,4.4945972537434515e-4,2.890574398832647e-5,1.4189732295754112e-4,2.8569871805821117e-4,7.380667304713178e-4,6.844896111849181e-4,6.227733489743271e-6,5.677990176736087e-8,2.115795288939529e-7,6.347764554283909e-7,1.9892150604316776e-6,1.4841030020476298,0.4301296604255805,0.5497411790856452,6.45236708928634,3.0581205822498736e-4,1.0639398560880727e-4,1.7092019259819512e-4,4.1419445675348735e-5,2.476886397385246e-4,8.857686826314994e-6,2.0177108563582054e-4,-2.629953336571723e-6,3.7659287454648536e-6,1.2200497050419516e-6,4.2770334891345565e-7,1.9764137114787868e-7,1.369098322052428e-7,1.2694640940471529e-7,1.2694640940471529e-7,0,NAN,NAN,NAN,NAN
2.53e-11,5.031740500073967e-4,3.102394039299107e-5,1.2524273984450507e-4,2.8031815692012175e-4,6.978537805910931e-4,7.464180226006804e-4,7.063504753225439e-6,6.988136279837757e-8,2.4145614749031703e-7,7.289194538365029e-7,2.262557279285044e-6,1.564214874547815,0.433006968621254,0.6143598550632133,6.451509075651247,3.132330588769335e-4,1.0733157842247176e-4,1.8670096426012366e-4,4.1112043887909e-5,2.7961728396204763e-4,1.008109975475436e-5,2.2355676604534903e-4,-3.0175950015289218e-6,4.279387430206534e-6,1.3785312679304539e-6,4.7094803434060707e-7,2.0472946175376187e-7,1.3665259472533648e-7,1.3088033102894505e-7,1.3088033102894505e-7,0,NAN,NAN,NAN,NAN
2.54e-11,5.613878048132454e-4,3.341211608932939e-5,1.09265642431286e-4,2.796982333476419e-4,6.490758229004104e-4,8.071725735085844e-4,8.003593618149092e-6,8.267691140760022e-8,2.730929603623296e-7,8.333163921447997e-7,2.5717915654819527e-6,1.6545665730236443,0.43628000480536766,0.6857435738257083,6.450525134676238,3.193260355729763e-4,1.083828947852679e-4,2.026608350018843e-4,4.07649600803924e-5,3.150883986769711e-4,1.146241576306697e-5,2.4629940613627436e-4,-3.4588221449178776e-6,4.863236408839857e-6,1.56364673172847e-6,5.24655390476988e-7,2.1523121730225952e-7,1.363744338951879e-7,1.3313360434147188e-7,1.3313360434147188e-7,0,NAN,NAN,NAN,NAN
2.55e-11,6.239161577993937e-4,3.609930846044246e-5,9.587627915967113e-5,2.793716188401921e-4,5.964812969122863e-4,8.638403737680644e-4,9.056496981509112e-6,9.512567967761772e-8,3.078212895545349e-7,9.493111178070278e-7,2.9211271337768884e-6,1.7562668595794615,0.4399987578601929,0.7641226599050234,6.449398265652167,3.2326239297671947e-4,1.0956042149153266e-4,2.1824420181383854e-4,4.037290370479116e-5,3.543150476449721e-4,1.3014861491741982e-5,2.696011101544216e-4,-3.95836451023287e-6,5.523423281250982e-6,1.7777041760033145e-6,5.894911993482448e-7,2.2972565918523786e-7,1.367540808821264e-7,1.34505865560346e-7,1.34505865560346e-7,0,NAN,NAN,NAN,NAN
2.56e-11,6.902828389929251e-4,3.9115866752902016e-5,8.622887858396326e-5,2.758660578160788e-4,5.451554747687319e-4,9.12509568878537e-4,1.0230823359892996e-5,1.0739077252279971e-7,3.4683388448226895e-7,1.0786040433794831e-6,3.314884522442359e-6,1.8704764467681891,0.4442173334013642,0.8495750483148893,6.448109949906329,3.2394242501394583e-4,1.1087691189471493e-4,2.3266479145205777e-4,3.993035402485667e-5,3.974261111685841e-4,1.4752307131521083e-5,2.9285672782434103e-4,-4.521483771628086e-6,6.266232867411146e-6,2.023195735358347e-6,6.66224777378214e-7,2.4875270926691976e-7,1.3838710905502049e-7,1.35731757323637e-7,1.35731757323637e-7,0,NAN,NAN,NAN,NAN
2.57e-11,7.595746676522526e-4,4.249246870447516e-5,8.057566168970029e-5,2.672278565141213e-4,4.995349637030724e-4,9.483805217348277e-4,1.1534869590675306e-5,1.1982914105210898e-7,3.911564513810471e-7,1.2232270090554453e-6,3.7574326657954203e-6,1.998372258188773,0.44899407050701906,0.9419513682989024,6.446640003678913,3.199687948501839e-4,1.1234460469627289e-4,2.4487738877003624e-4,3.943154256444481e-5,4.4439941198853996e-4,1.6688747648047473e-5,3.151752556637126e-4,-5.153878057372167e-6,7.0981114576311685e-6,2.3027933624208484e-6,7.557600838454656e-7,2.7282395269500575e-7,1.417953082794842e-7,1.374755378610831e-7,1.374755378610831e-7,0,NAN,NAN,NAN,NAN
2.58e-11,8.302807346380033e-4,4.625852910584043e-5,7.834607798477033e-5,2.5315909348328994e-4,4.6253954669340315e-4,9.662957503899943e-4,1.2975711966910073e-5,1.329509963645802e-7,4.416715326267303e-7,1.3854775934144412e-6,4.253130349439774e-6,2.141089282591627,0.45439142351236694,1.0407758998644805,6.444966463542698,3.0967407197655386e-4,1.1397411076030463e-4,2.5359763248079863e-4,3.887048780317974e-5,4.949811071769578e-4,1.883727518978411e-5,3.352996274610455e-4,-5.861563222874037e-6,8.025315863774383e-6,2.6193362007716878e-6,8.591507622294688e-7,3.0243720028219745e-7,1.4743813208920334e-7,1.4033201079038738e-7,1.4033201079038738e-7,0,NAN,NAN,NAN,NAN
2.59e-11,9.00157762859828e-4,5.043995227175413e-5,7.839513630809697e-5,2.3478830944522911e-4,4.350568128013273e-4,9.617917211882206e-4,1.4557728031465329e-5,1.4736194622872606e-7,4.991749138373504e-7,1.567827958825707e-6,4.806230179790556e-6,2.299638097742397,0.4604754362109428,1.1451269727105646,6.443065516756149,2.9124191992736185e-4,1.157730347295373e-4,2.5740618215548656e-4,3.824112011175515e-5,5.48606151684267e-4,2.120842385215424e-5,3.51551611175561e-4,-6.65069582068891e-6,9.053338746704902e-6,2.9757961939780677e-6,9.776008888997421e-7,3.380935200869032e-7,1.5572508327061002e-7,1.4483184954619508e-7,1.4483184954619508e-7,0,NAN,NAN,NAN,NAN
2.6e-11,9.661814386250678e-4,5.505633342492399e-5,7.933809208708738e-5,2.1417176192811425e-4,4.1590401631156205e-4,9.325141636249861e-4,1.6280577403497272e-5,1.6370183583206495e-7,5.64443078170164e-7,1.7728226125671157e-6,5.420689825460226e-6,2.4748016985149155,0.4673146142606824,1.253510211507323,6.440911502066209,2.6295044391289507e-4,1.177445154526749e-4,2.5496135024757535e-4,3.753752664785565e-5,6.043416127542383e-4,2.380786382558404e-5,3.618398258708295e-4,-7.527286422086767e-6,1.0186089973211248e-5,3.3752030470270204e-6,1.1124535236646526e-6,3.803147715810034e-7,1.6702838070070685e-7,1.5144980252198045e-7,1.5144980252198045e-7,0,NAN,NAN,NAN,NAN
2.61e-11,0.0010246390985577567,6.011788159676012e-5,7.988381142785913e-5,1.936704238926727e-4,4.0226212084367043e-4,8.794911324376135e-4,1.8136829907188222e-5,1.8259207529138683e-7,6.382929457287587e-7,2.002973585360854e-6,6.099834510537927e-6,2.6670213911704477,0.4749780179445307,1.3637494025416794,6.438477023039437,2.2352887375022052e-4,1.1988596027706535e-4,2.4530583096347985e-4,3.6754327057387175e-5,6.60871387839789e-4,2.663357552777355e-5,3.6376771071796774e-4,-8.496745620585329e-6,1.1424863242599037e-5,3.820507100009615e-6,1.2651681707990484e-6,4.2965947508823023e-7,1.816955330966428e-7,1.6061466427265817e-7,1.6061466427265817e-7,0,NAN,NAN,NAN,NAN
2.62e-11,0.0010713800343260147,6.562241535803657e-5,7.909367932978766e-5,1.753567357652967e-4,3.904621240209534e-4,8.075940218224438e-4,2.010958468319194e-5,2.0459912466906266e-7,7.21620530145642e-7,2.2606525202254306e-6,6.8458306606320005e-6,2.8762844504168212,0.48353246215622764,1.4729277071872915,6.435733232096626,1.7256482887818353e-4,1.2218822502869649e-4,2.2819923241236502e-4,3.588716283113336e-5,7.165230895151303e-4,2.9672799120796103e-5,3.5485694481088444e-4,-9.563214437604161e-6,1.276717364437406e-5,4.314360906165207e-6,1.4372862731198514e-6,4.867349780149801e-7,2.0006155162927525e-7,1.7272021550877848e-7,1.7272021550877848e-7,0,NAN,NAN,NAN,NAN
2.63e-11,0.0011021774215556467,7.155268325563029e-5,7.652103704536914e-5,1.6057734343632158e-4,3.76920546646018e-4,7.247755628294031e-4,2.2170487230455085e-5,2.302169949974712e-7,8.154113298537363e-7,2.5479698900833466e-6,7.658963470268143e-6,3.102022713697035,0.49303881404661526,1.5774109528091773,6.432650353901877,1.1085815524616423e-4,1.2463530471238852e-4,2.043702555589675e-4,3.49332535691545e-5,7.69313150715818e-4,3.2899145687658604e-5,3.3286427083982874e-4,-1.0728658457203519e-5,1.4205587410230805e-5,4.858808271514742e-6,1.6303814717052971e-6,5.522041626536469e-7,2.2246050998289977e-7,1.8813654162770212e-7,1.8813654162770212e-7,0,NAN,NAN,NAN,NAN
2.64e-11,0.0011131088594714214,7.787401243654102e-5,7.221973528422609e-5,1.4974584097248288e-4,3.5898584836814926e-4,6.402632978682399e-4,2.4278452541182272e-5,2.59867180085592e-7,9.207206486818772e-7,2.8666250524734673e-6,8.536754719538084e-6,3.343022338798034,0.5035474874880379,1.672972561178837,6.429198516679247,4.061709012538429e-5,1.2720432562772578e-4,1.755913729755723e-4,3.389195487009138e-5,8.169751978068092e-4,3.627019941639244e-5,2.9613366166461217e-4,-1.1991746875210167e-5,1.5726654615995597e-5,5.4548822157993454e-6,1.845989342671277e-6,6.267852005792673e-7,2.4923606166718533e-7,2.0722123930663828e-7,2.0722123930663828e-7,0,0,NAN,NAN,NAN
2.65e-11,0.0011008714268222685,8.4532091676485e-5,6.66412467924886e-5,1.4237843443814892e-4,3.3548664302276873e-4,5.623957739022955e-4,2.6379167781553963e-5,2.93911103010599e-7,1.038625619365775e-6,3.217709501989515e-6,9.472998631700225e-6,3.5973378293843923,0.515093304747803,1.7550198885345734,6.425348946774295,-3.4566322330429526e-5,1.298654836818505e-4,1.4453565136917596e-4,3.276525620562084e-5,8.569597695064796e-4,3.972575031033961e-5,2.439116573157889e-4,-1.334658252878565e-5,1.731000177155776e-5,6.102127502164668e-6,2.0855104235443207e-6,7.11242975959246e-7,2.8075039569417465e-7,2.3033003505625497e-7,2.3033003505625497e-7,0,NAN,NAN,NAN,NAN
2.66e-11,0.001063018346906544,9.145083130729148e-5,6.046143814857425e-5,1.373298364280723e-4,3.068646171144567e-4,4.968773118005301e-4,2.840523834427358e-5,3.3266829374032154e-7,1.1701522328085664e-6,3.6014504952167335e-6,1.0456818609382347e-5,3.8622084177186204,0.5276899114319165,1.8189020296232274,6.4210755565785345,-1.0997145417030478e-4,1.32581790375219e-4,1.1444689340730444e-4,3.155818215286491e-5,8.864501132468084e-4,4.318662104939697e-5,1.7656823365973565e-4,-1.478138270512339e-5,1.8927590238040637e-5,6.7980748323646404e-6,2.350081062797598e-6,8.063707494097396e-7,3.1739098188749e-7,2.5782629655008594e-7,2.5782629655008594e-7,1,NAN,NAN,NAN,NAN
2.67e-11,9.981938901000088e-4,9.853085778309051e-5,5.43871453601082e-5,1.3314770954559702e-4,2.748997773364252e-4,4.459249130269202e-4,3.0276886990938058e-5,3.764330983614103e-7,1.3161805660023052e-6,4.016892396708418e-6,1.1471849755626196e-5,4.133997325318075,0.5413239289000508,1.8602663875286327,6.416356923390369,-1.802098497879255e-4,1.3530910721934304e-4,8.870129212840025e-5,3.027908756104491e-5,9.024969741273922e-4,4.655411213303712e-5,9.569691597261659e-5,-1.627722514209906e-5,2.0543170808592032e-5,7.5377001463673185e-6,2.6404090334045135e-6,9.129604900057506e-7,3.595743386002884e-7,2.900888420276072e-7,2.900888420276072e-7,1,NAN,NAN,NAN,NAN
2.68e-11,9.064781510549747e-4,1.0565008180996715e-4,4.89891090955082e-5,1.2844824410263508e-4,2.421460347177551e-4,4.083663937460111e-4,3.190354582791222e-5,4.2548348309527496e-7,1.4773304865465127e-6,4.461526336845801e-6,1.2495640570603832e-5,4.408206625480135,0.5559491014093719,1.875427710485764,6.411178621629306,-2.3985212843655095e-4,1.3799765999633872e-4,7.034552829678499e-5,2.893983532719795e-5,9.023814264980393e-4,4.971052204200338e-5,4.096724556935374e-6,-1.7806976214091157e-5,2.2112111328398124e-5,8.312905971597663e-6,2.9565745927558896e-6,1.0317602121293609e-6,4.0774595143866106e-7,3.275173632243542e-7,3.275173632243542e-7,1,NAN,NAN,NAN,NAN
2.69e-11,7.898792965098518e-4,1.1266831281934423e-4,4.459442795522049e-5,1.2222401506717598e-4,2.1125410885426004e-4,3.8045660161962276e-4,3.3187336136610495e-5,4.800770360189647e-7,1.6538293367996402e-6,4.930892420305762e-6,1.3499366521853731e-5,4.67964013759411,0.5714809355656403,1.861716263393046,6.405535833285896,-2.8416369127496835e-4,1.405964207194073e-4,6.167539096821936e-5,2.7555792357547738e-5,8.842264052964215e-4,5.252186750195906e-5,-9.434710878656976e-5,-1.9334531365348567e-5,2.3582002179684183e-5,9.112069518544577e-6,3.297802236193038e-6,1.1634167862206422e-6,4.6237538441746307e-7,3.705346851058373e-7,3.705346851058373e-7,1,NAN,NAN,NAN,NAN
2.7e-11,6.528419577590322e-4,1.1943735029148418e-4,4.1253030743132764e-5,1.1402325670602062e-4,1.8435709630118478e-4,3.570696431927633e-4,3.402982080352688e-5,5.404311800916066e-7,1.8453632471943222e-6,5.418191217767981e-6,1.4447982772053376e-5,4.942767418865708,0.5877927379844039,1.817776925932463,6.39943611471558,-3.0984732619724145e-4,1.4306087858156154e-4,6.389535382287208e-5,2.6145488746522655e-5,8.47708821924977e-4,5.484436640584917e-5,-1.9486686416594489e-4,-2.0814545602322288e-5,2.489460335916605e-5,9.91972183582666e-6,3.6622135118840502e-6,1.3084031962265089e-6,5.239455653735816e-7,4.195850010217114e-7,4.195850010217114e-7,1,NAN,NAN,NAN,NAN
2.71e-11,5.024792455450109e-4,1.2581609899059624e-4,3.8773722289531675e-5,1.0397784309823146e-4,1.6264756746555242e-4,3.3294628895367276e-4,3.43429428342464e-5,6.066865723355643e-7,2.0509152687854855e-6,5.913953034736612e-6,1.5301013355674156e-5,5.192273660059052,0.6047143730010119,1.7437948743524545,6.392902131111257,-3.156311637484854e-4,1.45362832427485e-4,7.689049515473468e-5,2.472971813705204e-5,7.945710908458753e-4,5.6535858578104446e-5,-2.920918453008644e-4,-2.2192915743858042e-5,2.598958906553235e-5,1.0716454309244139e-5,4.046577179250601e-6,1.4669301954390634e-6,5.929352182545881e-7,4.7512715733866077e-7,4.7512715733866077e-7,1,NAN,NAN,NAN,NAN
2.72e-11,3.4822054317657213e-4,1.316877191611423e-4,3.6810365390206496e-5,9.269488043336284e-5,1.462089728188429e-4,3.0375561743222845e-4,3.4063489965294596e-5,6.788544863195209e-7,2.2685966223385887e-6,6.405826185225468e-6,1.601423747983731e-5,5.423687952764558,0.622035192299119,1.6416246313472076,6.385974078471583,-3.025192930544177e-4,1.4749886056031252e-4,9.914745451381309e-5,2.332989815586572e-5,7.286254537400653e-4,5.747184507677968e-5,-3.8040491056349314e-4,-2.3408355111485082e-5,2.681006846119864e-5,1.147918015341029e-5,4.4460802527660215e-6,1.6388438341654843e-6,6.697934914357276e-7,5.376220363412596e-7,5.376220363412596e-7,1,NAN,NAN,NAN,NAN
2.73e-11,2.0075497106849632e-4,1.369740873816981e-4,3.497043903295295e-5,8.105506602760878e-5,1.3409966707243022e-4,2.6682358397241894e-4,3.316824628316998e-5,7.56750604019775e-7,2.4954819993764643e-6,6.878559736088741e-6,1.6542514136261832e-5,5.633918691744423,0.6395121595471833,1.514797955220044,6.378711410058822,-2.7359329152523704e-4,1.4949346956445562e-4,1.2786544387746986e-4,2.1965709907875127e-5,6.55138407325292e-4,5.7563643055193144e-5,-4.5438343625679565e-4,-2.439539677202316e-5,2.7309137151973608e-5,1.2181884200361672e-5,4.8541521880452585e-6,1.8235124484676944e-6,7.549060387159484e-7,6.07513127835091e-7,6.07513127835091e-7,1,NAN,NAN,NAN,NAN
2.74e-11,7.044602416755418e-5,1.4164313723628622e-4,3.291738930468987e-5,6.997500620159689e-5,1.2463757322128257e-4,2.2146919882696568e-4,3.168534330152937e-5,8.399191342963887e-7,2.727465813593359e-6,7.314268258453761e-6,1.6843813855376244e-5,5.821534540077752,0.6568831569115301,1.3683847912787286,6.3711934074485015,-2.3340254879091474e-4,1.5139441380792793e-4,1.5928360993111747e-4,2.0652356596158023e-5,5.797715394624788e-4,5.677433863142766e-5,-5.093255152949246e-4,-2.5088995329898296e-5,2.745607870887931e-5,1.2796948747607313e-5,5.262383314757099e-6,2.0197094367817134e-6,8.485521992351313e-7,6.851995242912706e-7,6.851995242912706e-7,1,NAN,NAN,NAN,NAN
2.75e-11,-3.437811844077936e-5,1.4570697668382562e-4,3.044390556441995e-5,6.019005584082259e-5,1.1580294788037426e-4,1.6896252079418082e-4,2.969731897051111e-5,9.27552650225896e-7,2.9591630839026144e-6,7.693066812704008e-6,1.6884191821269524e-5,5.986712893541695,0.673884094700985,1.208686117323512,6.363518137725033,-1.8712125760937106e-4,1.5326073854443324e-4,1.8920950337751466e-4,1.9398089650030346e-5,5.074521332639666e-4,5.512786668556542e-5,-5.41830251704746e-4,-2.543054771505431e-5,2.7240647447880482e-5,1.3297037829035707e-5,5.66058430305907e-6,2.22550144794948e-6,9.508535460107097e-7,7.710008636239305e-7,7.710008636239305e-7,1,NAN,NAN,NAN,NAN
2.76e-11,-1.0879902532628831e-4,1.4921180416165112e-4,2.7503247063703515e-5,5.21018545953261e-5,1.0566699811153591e-4,1.1217114353913234e-4,2.7333358001378326e-5,1.0184146249597658e-6,3.183885144771066e-6,7.994141273464146e-6,1.664302236946914e-5,6.130890540378414,0.6902672543899475,1.0427560331048806,6.355799463141999,-1.3969861842096418e-4,1.5514708961238436e-4,2.1367315542778533e-4,1.8202779640647627e-5,4.41542377406538e-4,5.27080493068164e-5,-5.503414027328263e-4,-2.5374691305438073e-5,2.6674267608555333e-5,1.3657376759427106e-5,6.037031267685141e-6,2.4381551836063138e-6,1.0617149735495718e-6,8.651142220864146e-7,8.651142220864146e-7,1,NAN,NAN,NAN,NAN
2.77e-11,-1.5199261894451344e-4,1.5222304516777802e-4,2.4197154855093757e-5,4.5715268446678005e-5,9.27631291341718e-5,5.499070100134478e-5,2.4751403946350762e-5,1.1107734065352373e-6,3.3937246974315988e-6,8.19726255238367e-6,1.6117476172307447e-5,6.2562381735472785,0.7058177570321376,0.8777871743516059,6.348162028836072,-9.518333845535359e-5,1.5708922951519262e-4,2.295745018661839e-4,1.705815476124535e-5,3.835107318143934e-4,4.96472184436564e-5,-5.355033507589068e-4,-2.489581449730564e-5,2.5787821473915986e-5,1.385812298904334e-5,6.378926772516193e-6,2.654079266724889e-6,1.1807606918526947e-6,9.675636663323022e-7,9.675636663323022e-7,1,NAN,NAN,NAN,NAN
2.78e-11,-1.670660338333481e-4,1.5480996640593138e-4,2.0728988164469094e-5,4.066794198458284e-5,7.634040543967176e-5,1.66470534909358e-6,2.2113979873975427e-5,1.2023582134731364e-6,3.5797841272085917e-6,8.284663691489298e-6,1.53251194872415e-5,6.365111202976308,0.7203653809988273,0.7204406024066085,6.340734510076882,-5.631852671193619e-5,1.5909503951006538e-4,2.351684578254845e-4,1.5949913820724263e-5,3.331045657374378e-4,4.6106981951374476e-5,-5.001705995707859e-4,-2.399300207739905e-5,2.462662073527413e-5,1.3886440127226398e-5,6.673078977413546e-6,2.8688195681877167e-6,1.307268956044604e-6,1.078144129378841e-6,1.078144129378841e-6,1,NAN,NAN,NAN,NAN
2.79e-11,-1.601179562470406e-4,1.5703337591075215e-4,1.7337513091405646e-5,3.6336574517772114e-5,5.646847933165745e-5,-4.390160655272941e-5,1.9563430927593968e-5,1.2903493310015753e-6,3.7325726170082752e-6,8.243091002068107e-6,1.4303740593146064e-5,6.4596067432622215,0.7337900328642063,0.5762370635579745,6.3336417715661675,-2.4426182041657708e-5,1.6114317598822046e-4,2.3026485557073212e-4,1.4861383275729233e-5,2.888763791709856e-4,4.2255681800067746e-5,-4.4899433541802623e-4,-2.2692250872473778e-5,2.324382450388405e-5,1.3737895855789766e-5,6.906762472485115e-6,3.077125819560741e-6,1.4401109768955188e-6,1.1963624642153292e-6,1.1963624642153292e-6,1,NAN,NAN,NAN,NAN
2.8e-11,-1.387998168217027e-4,1.5893850316357622e-4,1.4229257667070774e-5,3.19906240875471e-5,3.399275289418297e-5,-7.873438108595283e-5,1.7202347331283678e-5,1.3714154541931068e-6,3.842579394361977e-6,8.065742206748521e-6,1.310803671324732e-5,6.541302890173983,0.7460206321088642,0.4491273124218067,6.326996877332322,4.5410306667533124e-7,1.6318904457553426e-4,2.1610529711671306e-4,1.377791871602782e-5,2.488574281368491e-4,3.824758482999322e-5,-3.8765724495855183e-4,-2.104523749870954e-5,2.1693802877981635e-5,1.3416911901978284e-5,7.068682616208094e-6,3.2731031986998534e-6,1.5777010133023468e-6,1.3213798765687708e-6,1.3213798765687708e-6,1,NAN,NAN,NAN,NAN
2.81e-11,-1.107719446261657e-4,1.605534576672116e-4,1.1525600127649354e-5,2.6958162685789087e-5,1.0362674074796769e-5,-1.0120457349782794e-4,1.5083309035777396e-5,1.4418102629479017e-6,3.90100265385097e-6,7.753748961009658e-6,1.180348972441781e-5,6.611195963990674,0.7570285585496036,0.34131761329500093,6.320894005567076,1.924342108662323e-5,1.6517576441661965e-4,1.949776431565129e-4,1.269100884341622e-5,2.1118714077642453e-4,3.42079032107922e-5,-3.2195908540259024e-4,-1.9124594175014808e-5,2.0026750051085322e-5,1.2936173471229444e-5,7.14993090685444e-6,3.4504543455325962e-6,1.7179658243811231e-6,1.4519612934779565e-6,1.4519612934779565e-6,1,NAN,NAN,NAN,NAN
2.82e-11,-8.243107894442478e-5,1.618922828902518e-4,9.235711467038228e-6,2.0770150183043938e-5,-1.2627598103181271e-5,-1.1120004681544542e-4,1.3209489064171993e-5,1.4975369928895167e-6,3.900579585792014e-6,7.316875219380586e-6,1.0458424474625871e-5,6.669801981861074,0.7668177705026255,0.2533588889685165,6.315403226330588,3.340966604489505e-5,1.6704680321866553e-4,1.6969434674256182e-4,1.160109572201465e-5,1.745646763152559e-4,3.022586035124329e-5,-2.569957552596807e-4,-1.70163712870713e-5,1.8285358996602162e-5,1.2315108319284037e-5,7.144802244981653e-6,3.6028053920770386e-6,1.8583420677424757e-6,1.5864383545114937e-6,1.5864383545114937e-6,1,NAN,NAN,NAN,NAN
2.83e-11,-5.815031986468039e-5,1.6296080664134798e-4,7.259604032567092e-6,1.3257095328450966e-5,-3.313843609023789e-5,-1.1003512461136165e-4,1.1544916292112087e-5,1.5345833964786484e-6,3.8364289183089895e-6,6.773197210040495e-6,9.135690632504287e-6,6.717359219120491,0.7754140473037963,0.184443577408975,6.310567805754592,4.455415028274235e-5,1.6875703504127588e-4,1.430715803328179e-4,1.0518449717682197e-5,1.3846274570219935e-4,2.6355861403128244e-5,-1.9661306556687972e-4,-1.4810945111016157e-5,1.650376666790493e-5,1.1577719300290833e-5,7.0513524737793624e-6,3.7240956347683797e-6,1.9958094895192596e-6,1.7226933241592432e-6,1.7226933241592432e-6,1,NAN,NAN,NAN,NAN
2.84e-11,-4.008996287694689e-5,1.6376328150034323e-4,5.41848954172082e-6,4.583589056899976e-6,-4.9574541022739016e-5,-1.0012688938650849e-4,1.0031076170527304e-5,1.5492200433607527e-6,3.706791852832578e-6,6.147693741298984e-6,7.885515399721731e-6,6.754060895824498,0.7828555496616786,0.13281657434006144,6.306404273697331,5.4075087489943966e-5,1.7027986944716502e-4,1.1751389482204954e-4,9.46192389073354e-6,1.0311207874996428e-4,2.2624996890179603e-5,-1.4320204162691116e-4,-1.2593920719652298e-5,1.4708437411640613e-5,1.0750157672373557e-5,6.871607054657134e-6,3.808996945421464e-6,2.1269655900948178e-6,1.8581710104183614e-6,1.8581710104183614e-6,1,NAN,NAN,NAN,NAN
2.85e-11,-2.8482892399290314e-5,1.643081014425822e-4,3.5038919552106513e-6,-4.781123452657258e-6,-6.082038602561601e-5,-8.451499204062044e-5,8.605476587913536e-6,1.5383431835801451e-6,3.5135485916646965e-6,5.469874975333171e-6,6.74081680286405e-6,6.780256983666634,0.7891861846258047,0.09620243581434734,6.3029050295280395,6.295485253320624e-5,1.7160942616082164e-4,9.475969746407451e-5,8.45591802976526e-6,6.931370366957517e-5,1.9043999392012716e-5,-9.779659606886549e-5,-1.043852280409918e-5,1.292029202874783e-5,9.858438347112947e-6,6.611383564602119e-6,3.853318857444715e-6,2.2481438174115315e-6,1.9899244877522866e-6,1.9899244877522866e-6,1,NAN,NAN,NAN,NAN
2.86e-11,-2.221231477235696e-5,1.6461147982632692e-4,1.3335253524045286e-6,-1.4146878092671713e-5,-6.638663736344403e-5,-6.633111165526418e-5,7.217929988741592e-6,1.4998310936485048e-6,3.262401642033886e-6,4.770768803423094e-6,5.715720743430345e-6,6.796585057589788,0.7944523488807483,0.07217240408877726,6.300042863925892,7.168395839336606e-5,1.7275806562089317e-4,7.579616384806256e-5,7.526274300608106e-6,3.815963122570403e-5,1.561852340453789e-5,-6.037194599806099e-5,-8.400593415796298e-6,1.115725951083023e-5,8.92662756397884e-6,6.27975136962438e-6,3.854351148460216e-6,2.355572487453299e-6,2.114697953624338e-6,2.114697953624338e-6,1,NAN,NAN,NAN,NAN
2.87e-11,-1.9484433635487102e-5,1.6469866848732112e-4,-1.198715045983062e-6,-2.2722385723729324e-5,-6.644843889239644e-5,-4.832605774021691e-5,5.841394191751927e-6,1.4328723794866233e-6,2.962654925679492e-6,4.079720998356263e-6,4.807334716084429e-6,6.8040145685702,0.7987027503936192,0.05840804185412793,6.297776523025017,8.030475664054821e-5,1.7375060193209352e-4,6.091763125843001e-5,6.69601670832908e-6,1.074229838729405e-5,1.2358127569853677e-5,-3.022673202278115e-5,-6.51673337810175e-6,9.436511139424197e-6,7.97570292420702e-6,5.88820861941192e-6,3.8110993393024306e-6,2.4455661268319283e-6,2.2290464950316485e-6,2.2290464950316485e-6,1,NAN,NAN,NAN,NAN
2.88e-11,-1.8433567265519102e-5,1.6460291342431434e-4,-4.089333073388168e-6,-2.9748088244065853e-5,-6.177560006580984e-5,-3.25375614368413e-5,4.4758640811353764e-6,1.3382188509030802e-6,2.626574957645706e-6,3.421514424003218e-6,4.00016813523072e-6,6.803810722037196,0.8019903650655307,0.05285112994101989,6.296056375817739,8.85376929108322e-5,1.7461704057984787e-4,4.9881425277744965e-5,5.981809093369228e-6,-1.2084040641276677e-5,9.281345297789298e-6,-6.349526624242425e-6,-4.805481216653922e-6,7.775869153977537e-6,7.0231310820740955e-6,5.449697934703436e-6,3.724379987712008e-6,2.514735599001502e-6,2.3294882421856754e-6,2.3294882421856754e-6,1,NAN,NAN,NAN,NAN
2.89e-11,-1.7556728370888183e-5,1.643627707105432e-4,-7.215104632753952e-6,-3.461848666635227e-5,-5.3574127631069625e-5,-2.0139879213812308e-5,3.145542889434102e-6,1.218316695853108e-6,2.2683873046385483e-6,2.8142603010452504e-6,3.272104346982697e-6,6.7974394466638834,0.8043752738818315,0.05375451685399804,6.294829362553252,9.594469241102447e-5,1.7538567908075372e-4,4.210866333407083e-5,5.3917747944427505e-6,-2.985245567351132e-5,6.416409692499042e-6,1.2295727302623136e-5,-3.27086680306494e-6,6.194180704143654e-6,6.08306620996352e-6,4.977599947650564e-6,3.5967604334898705e-6,2.56019915538338e-6,2.412679896188382e-6,2.412679896188382e-6,1,NAN,NAN,NAN,NAN
2.9e-11,-1.5938030486858432e-5,1.6401860704934473e-4,-1.0347949684924428e-5,-3.6973688803836735e-5,-4.3273884867482134e-5,-1.147123715982427e-5,1.890936150639841e-6,1.0772791322215471e-6,1.903025213444056e-6,2.2683712750470864e-6,2.6006177428369163e-6,6.786442287654952,0.8059271544065223,0.05966292618189891,6.29404265789436,1.020870471473878e-4,1.7607799125452718e-4,3.688244003979191e-5,4.924971656676631e-6,-4.253215984365419e-5,3.7982534779702295e-6,2.6594129356795755e-5,-1.9073173273303884e-6,4.710731997349197e-6,5.166971257041121e-6,4.484835796634762e-6,3.4323487844345746e-6,2.5797743186237043e-6,2.4756026325144458e-6,2.4756026325144458e-6,1,NAN,NAN,NAN,NAN
2.91e-11,-1.3276714760532258e-5,1.6360909870554664e-4,-1.3191482023355454e-5,-3.674648992875558e-5,-3.2304728851754444e-5,-6.199035381800884e-6,7.583408277667109e-7,9.206813005183188e-7,1.5447943471593326e-6,1.7867231509018488e-6,1.96801308553091e-6,6.772309967042555,0.806726498507869,0.06935674564877607,6.293645809820409,1.0664609694136663e-4,1.7670606247402118e-4,3.350836958741935e-5,4.572442710578887e-6,-5.048846421597412e-5,1.4631249739474897e-6,3.721174945544186e-5,-7.047841461807787e-7,3.3439878956615644e-6,4.284419356516162e-6,3.983179020097938e-6,3.236460641284307e-6,2.572130867096328e-6,2.515742616652674e-6,2.515742616652674e-6,1,NAN,NAN,NAN,NAN
2.92e-11,-9.76875133833702e-6,1.6316837261118843e-4,-1.5431821464115557e-5,-3.415991359339981e-5,-2.1901615137400347e-5,-3.562656486361971e-6,-2.1063803037191442e-7,7.551818922546478e-7,1.2061373969246168e-6,1.3658938254450547e-6,1.3647952989921754e-6,6.756377609285175,0.8068640801576297,0.0817878807594182,6.293591438873773,1.0949005987746998e-4,1.7727264551429406e-4,3.141860431747261e-5,4.319452187499176e-6,-5.438021956075699e-5,-5.57546104709141e-7,4.4611468222419966e-5,3.4690807433722656e-7,2.110048098353565e-6,3.4438451998873573e-6,3.482831787807245e-6,3.0152055711754903e-6,2.536888340240793e-6,2.5312494114590285e-6,2.5312494114590285e-6,1,NAN,NAN,NAN,NAN
2.93e-11,-5.908620869699934e-6,1.6272417397132587e-4,-1.6792791374305992e-5,-2.9679222276855577e-5,-1.2968917844183742e-5,-2.6309063316808915e-6,-9.873420157125685e-7,5.880022905837169e-7,8.966697488805489e-7,9.981803087616717e-7,7.907580634814094e-7,6.739755648178916,0.8064386758668247,0.09602802973913455,6.293834837955845,1.1068552595391707e-4,1.7777332554107998e-4,3.0216236598417863e-5,4.148328676711705e-6,-5.502751591354521e-5,-2.242515802576558e-6,4.911889504384527e-5,1.2551737868639895e-6,1.0212107598918527e-6,2.6530740411236188e-6,2.9922702089029994e-6,2.7750456956435692e-6,2.4746471253872424e-6,2.521056740001024e-6,2.521056740001024e-6,1,NAN,NAN,NAN,NAN
2.94e-11,-2.2767651923125665e-6,1.6229716674217074e-4,-1.708515358121136e-5,-2.3930222403992283e-5,-6.018843311152379e-6,-2.5222380910189544e-6,-1.5607129369153958e-6,4.2631823038399975e-7,6.226139236778815e-7,6.739751249525193e-7,2.538884375012053e-7,6.723300692992094,0.8055534370793165,0.11123940586664569,6.294332959048836,1.1046412780587551e-4,1.7819992201430684e-4,2.9669420112636773e-5,4.0412960816220545e-6,-5.3280966630272134e-5,-3.584231744005929e-6,5.100420143795957e-5,2.0235188070905333e-6,8.494918002308156e-8,1.9195396420400266e-6,2.5183187013785416e-6,2.5223794362265446e-6,2.3869495580151983e-6,2.4849533806811024e-6,2.4849533806811024e-6,1,NAN,NAN,NAN,NAN
2.95e-11,6.361040266201767e-7,1.6190123635627602e-4,-1.6241031187959197e-5,-1.760073140106211e-5,-1.1825247115845733e-6,-2.5552316296438327e-6,-1.9379525253961344e-6,2.766364572852481e-7,3.86694229337924e-7,3.840523952807524e-7,-2.323893399916664e-7,6.707622234520834,0.8043115581349374,0.12666860402768737,6.295043297138391,1.0916186702707653e-4,1.7854415129560613e-4,2.9671959101075897e-5,3.9827665307539505e-6,-4.991652168670738e-5,-4.58996395824242e-6,5.055262571332755e-5,2.6520114328462856e-6,-6.965279450547668e-7,1.2501900615366203e-6,2.0663820543582637e-6,2.263195647697122e-6,2.2761754734454946e-6,2.4235970347007995e-6,2.4235970347007995e-6,1,NAN,NAN,NAN,NAN
2.96e-11,2.5380385366392855e-6,1.615445068125849e-4,-1.4327755125250391e-5,-1.1343471300462542e-5,1.7210255930538147e-6,-2.3182312695089994e-6,-2.1416908483123625e-6,1.4423577389821011e-7,1.88476803860603e-7,1.2137181879839236e-7,-6.528441095604145e-7,6.693115405126946,0.8028119507440977,0.1416576705687334,6.295923097591529,1.0715015965205087e-4,1.7880070097755176e-4,3.0189248969842452e-5,3.960757795592557e-6,-4.556916395236799e-5,-5.280631194967579e-6,4.810720248900728e-5,3.138940346655216e-6,-1.3261086167388537e-6,6.511526723779479e-7,1.6407502023057484e-6,2.0028288678503803e-6,2.145384058060262e-6,2.3384701271216313e-6,2.3384701271216313e-6,1,NAN,NAN,NAN,NAN
2.97e-11,3.3707445426263218e-6,1.612307209913679e-4,-1.1539376937872998e-5,-5.696393661578553e-6,3.081023737272645e-6,-1.665629047199227e-6,-2.2048002599174627e-6,3.2746182129997196e-8,2.5068732789304183e-8,-1.1786296797371289e-7,-9.940879157551191e-7,6.680007608710994,0.8011455443396007,0.1556631691636313,6.296929155750662,1.047748033929897e-4,1.7896915448418203e-4,3.120618462653796e-5,3.9673267525564945e-6,-4.0707919344821735e-5,-5.6878550101427965e-6,4.4078663887448054e-5,3.4830547502253338e-6,-1.8111019897106511e-6,1.2727452050298215e-7,1.244895100172219e-6,1.745828197134104e-6,1.998119525858988e-6,2.2317827930568284e-6,2.2317827930568284e-6,1,NAN,NAN,NAN,NAN
2.98e-11,3.281138573500483e-6,1.6096065532560352e-4,-8.16820302664553e-6,-1.031347692005234e-6,3.381052602005327e-6,-6.609233267701822e-7,-2.164275434479679e-6,-5.607814400602562e-8,-1.079633101693024e-7,-3.339883181627555e-7,-1.2475077506519935e-6,6.668407446871517,0.7993926298955898,0.16827392995171467,6.29801829074665,1.023134566342033e-4,1.7905455945301546e-4,3.268855183139598e-5,3.998125340124843e-6,-3.5645732903511895e-5,-5.850037454735879e-6,3.892687147701238e-5,3.6857620202562e-6,-2.1622348164949437e-6,-3.183334973720366e-7,8.816980424395422e-7,1.4959338740505785e-6,1.8382012594182937e-6,2.1063338328895535e-6,2.1063338328895535e-6,1,NAN,NAN,NAN,NAN
2.99e-11,2.551702262535687e-6,1.6073332304854026e-4,-4.562127083452557e-6,2.4645411179216657e-6,3.0969922524950556e-6,5.077386482989534e-7,-2.0555349397251503e-6,-1.223639236127309e-7,-2.1562006854694278e-7,-5.244349410584596e-7,-1.410990056976733e-6,6.658347148208747,0.7976214159148007,0.1792203931356254,6.299148402673624,9.99557368066955e-5,1.7906676528813912e-4,3.4563251312525594e-5,4.051343282962709e-6,-3.057235579568417e-5,-5.808304749276045e-6,3.3124058058219856e-5,3.7527698095508945e-6,-2.3925263629016294e-6,-6.846371697168614e-7,5.535734462988677e-7,1.2561402012236518e-6,1.6695192223804642e-6,1.965344396093484e-6,1.965344396093484e-6,1,NAN,NAN,NAN,NAN
3.0e-11,1.5154019367708673e-6,1.6054683209001087e-4,-1.0756546667295912e-6,4.7768765899242e-6,2.621781298476758e-6,1.6147571518357215e-6,-1.908162580812086e-6,-1.679063851848941e-7,-3.026020851295588e-7,-6.84844356653791e-7,-1.4892609851025663e-6,6.649813551251064,0.7958877303803598,0.1883718919950601,6.300279896546408,9.780429653124707e-5,1.7901889563658313e-4,3.671702894577225e-5,4.126378692936105e-6,-2.5596799734274826e-5,-5.6030207336308914e-6,2.7112201671045695e-5,3.6948581528188054e-6,-2.516227221595146e-6,-9.728304655748341e-7,2.624847380717812e-7,1.02881352970339e-6,1.4958527994259497e-6,1.8122810420173731e-6,1.8122810420173731e-6,1,NAN,NAN,NAN,NAN
3.01e-11,4.779985675904056e-7,1.603988736156137e-4,1.976980652317383e-6,6.028559135998416e-6,2.2238987035025197e-6,2.4679601531507703e-6,-1.7436189562445071e-6,6.520574208650625e-7,-3.6224533983102655e-7,-8.10329925557386e-7,-1.4929644995001173e-6,6.642766524795066,0.7942356277756444,0.1957217693007635,6.301377195869487,9.589126507725054e-5,1.7892543535114722e-4,3.90092641226183e-5,4.222570903551438e-6,-2.0787571005705304e-5,-5.271316151024692e-6,2.1265569573295707e-5,3.527697194780185e-6,-2.5479528296191623e-6,-1.1862711689188366e-6,9.873363405468422e-9,8.15830709244461e-7,1.3207263380915655e-6,1.6506844527139269e-6,1.6506844527139269e-6,1,NAN,NAN,NAN,NAN
3.02e-11,-3.3665831684045434e-7,1.6028690228654023e-4,4.359273140751235e-6,6.431000212612595e-6,2.0387785773598043e-6,2.9523358885368273e-6,-1.5749469080519441e-6,4.565335939205167e-6,-3.316606267125872e-7,-8.958193991096492e-7,-1.4368162575390576e-6,6.637146721526589,0.7926985699959906,0.2013630459334454,6.302410074739982,9.420265434487932e-5,1.7880039915457214e-4,4.129227909065674e-5,4.338255752808886e-6,-1.6202646062216964e-5,-4.845781939269092e-6,1.586598774537651e-5,3.270835031217148e-6,-2.5020730566917937e-6,-1.330218615400705e-6,-2.0346130929293958e-7,6.187065849371672e-7,1.147308476750274e-6,1.484017634596724e-6,1.484017634596724e-6,1,NAN,NAN,NAN,NAN
3.03e-11,-8.116336886937696e-7,1.6020811761782646e-4,5.93541376770356e-6,6.232599818898898e-6,2.0865370563635313e-6,3.044233905333224e-6,-1.4080786085268266e-6,1.3724807096582429e-5,-2.0981502909333196e-8,-9.334583422873502e-7,-1.3372428085989422e-6,6.632876317411247,0.7913008454624779,0.20545899378230925,6.303354597917114,9.270356057677685e-5,1.7865594070761852e-4,4.3432507431077897e-5,4.470291468037672e-6,-1.1905664433329831e-5,-4.3542080649737925e-6,1.1094030744636062e-5,2.946129456446966e-6,-2.392352865640695e-6,-1.4114252659765866e-6,-3.7748728172590153e-7,4.3868740128684005e-7,9.783559148413248e-7,1.3155434590763542e-6,1.3155434590763542e-6,1,NAN,NAN,NAN,NAN
3.04e-11,-9.33659771875427e-7,1.6015936630354248e-4,6.676647679291307e-6,5.673576848414789e-6,2.306105812750685e-6,2.8005185036824583e-6,-1.2440928166182246e-6,2.9117466272910974e-5,9.258886984056896e-7,-9.051973018505803e-7,-1.2098181670892137e-6,6.629856836256642,0.7900589551439755,0.20821331818273428,6.3041935524643495,9.135869245593058e-5,1.7850160368128946e-4,4.532723626416882e-5,4.6140879578752856e-6,-7.96892156292168e-6,-3.820062503114821e-6,7.0352617910462524e-6,2.5759696864965967e-6,-2.2317886087651665e-6,-1.4376516615878994e-6,-5.130304917149173e-7,2.7679820010450774e-7,8.16196633404802e-7,1.148236585095038e-6,1.148236585095038e-6,1,NAN,NAN,NAN,NAN
3.05e-11,-7.689516565329159e-7,1.6013706549991512e-4,6.651867801200601e-6,4.953332408411306e-6,2.5951921594018157e-6,2.3313916538299677e-6,-1.0816833788878638e-6,5.0730973838689793e-5,2.9993234794197734e-6,-7.710340779649255e-7,-1.0666020588401444e-6,6.6279675402830565,0.7889828004107425,0.2098439419443472,6.304916359591072,9.014519396993008e-5,1.7834425918031709e-4,4.691384713220924e-5,4.764082569222398e-6,-4.466650436635651e-6,-3.263316625876028e-6,3.697698780102735e-6,2.181633246988164e-6,-2.03255581270921e-6,-1.4171754061282409e-6,-6.118023907435138e-7,1.338440132543786e-7,6.627434972094523e-7,9.847299771798737e-7,9.847299771798737e-7,1,NAN,NAN,NAN,NAN
3.06e-11,-4.28238375965542e-7,1.601372090080021e-4,6.0057546811281895e-6,4.213047019613002e-6,2.846970060128553e-6,1.7669489917404537e-6,-9.191586990434759e-7,7.781322953259746e-5,6.7359194555969745e-6,-4.5662217295791603e-7,-9.13311316746853e-7,6.627066599313906,0.78807662678963,0.21056299772895581,6.305518551788431,8.905719998232524e-5,1.7818864927268162e-4,4.817084309002444e-5,4.914553742204006e-6,-1.4634507470085489e-6,-2.7012264986494844e-6,1.0352123710430068e-6,1.7820677996060085e-6,-1.805976831509657e-6,-1.3583519979373042e-6,-6.76351993176878e-7,1.0374616581180128e-8,5.195271094251526e-7,8.27292107634845e-7,8.27292107634845e-7,1,NAN,NAN,NAN,NAN
3.07e-11,-3.10983533888055e-8,1.6015547520807085e-4,4.929351914410877e-6,3.5329281655629145e-6,2.9772810404737838e-6,1.22641021585684e-6,-7.554525624421674e-7,1.0917710377562972e-4,1.2611130298899193e-5,1.5435133552301664e-7,-7.462621079859932e-7,6.626995787601976,0.7873397852417958,0.21056402390682968,6.306000975098507,8.810352550523632e-5,1.7803837407821778e-4,4.9111915199671694e-5,5.060643623271795e-6,9.973595921892809e-7,-2.1487526726738896e-6,-1.0284579455780864e-6,1.3933001102317222e-6,-1.5624266151795104e-6,-1.2692635864347605e-6,-7.099457874842739e-7,-9.337079026089672e-8,3.877368011814987e-7,6.778280467022373e-7,6.778280467022373e-7,1,NAN,NAN,NAN,NAN
3.08e-11,3.2256243701680577e-7,1.6018741848000814e-4,3.628507731082294e-6,2.94101181332198e-6,2.93951682034111e-6,7.962124181728139e-7,-5.898484698739184e-7,1.4349655399572894e-4,2.0945312752530268e-5,1.2184693279243036e-6,-5.492415630992128e-7,6.627588182323824,0.7867674510059787,0.21001591037443237,6.306368922127712,8.730104967393862e-5,1.7789711224961381e-4,4.977553855092764e-5,5.1994537191715575e-6,2.9018532991185404e-6,-1.6184197009630234e-6,-2.5792908621017347e-6,1.028571231089105e-6,-1.311117820838231e-6,-1.1574668807733956e-6,-7.163917685878302e-7,-1.7752014524934875e-7,2.6826041909600666e-7,5.378962720768435e-7,5.378962720768435e-7,1,NAN,NAN,NAN,NAN
3.09e-11,5.694734220670598e-7,1.6022870176309278e-4,2.2951749420501406e-6,2.4289982940446424e-6,2.727483174503974e-6,5.197501217184419e-7,-4.2037424205628114e-7,1.7955369215137316e-4,3.184619775340642e-5,2.9197650400328062e-6,-2.9080282197940816e-7,6.6286774982646675,0.7863514785915583,0.20906211853790205,6.306631414693989,8.666666146688655e-5,1.777698406131873e-4,5.021300045319518e-5,5.331069388020156e-6,4.268154472037568e-6,-1.1195604681988238e-6,-3.698681049970508e-6,6.991862261425428e-7,-1.0597394008233855e-6,-1.0298288671381058e-6,-6.998315356068896e-7,-2.426090301954473e-7,1.6171655848078146e-7,4.087331587614637e-7,4.087331587614637e-7,1,NAN,NAN,NAN,NAN
3.1e-11,6.875567965991805e-7,1.6027531944838957e-4,1.0853674711848235e-6,1.970319958660532e-6,2.3688505016173513e-6,3.983671682440492e-7,-2.4109067838202723e-7,2.1641320473689133e-4,4.519832676851949e-5,5.447385800102203e-6,7.724734932510141e-8,6.63010737829288,0.7860815650572607,0.2078232150189236,6.306800834016126,8.621023137252422e-5,1.7766381453968272e-4,5.047745622857617e-5,5.459357714332207e-6,5.143486843121365e-6,-6.570426878665438e-7,-4.455930046522185e-6,4.1595200948451655e-7,-8.139627914568366e-7,-8.924228432495439e-7,-6.645261684045063e-7,-2.895924945870555e-7,6.847638228603295e-8,2.9127848341024114e-7,2.9127848341024114e-7,1,NAN,NAN,NAN,NAN
3.11e-11,6.901382462989857e-7,1.60323765586904e-4,1.0594213771848354e-7,1.536320577865912e-6,1.913015099552052e-6,4.008713764502958e-7,-3.875333535380472e-8,2.5266969187424286e-4,6.0687407531833506e-5,8.968139867656297e-6,6.193428796169974e-7,6.631739119020261,0.785946842395241,0.2064007830147346,6.306893040888088,8.593022337228039e-5,1.7758909213073343e-4,5.0615815934903114e-5,5.592380785334033e-6,5.5968257302608085e-6,-2.2971798221389165e-7,-4.906687483961823e-6,1.9096464686008692e-7,-5.768726852103997e-7,-7.504500367110931e-7,-6.146580368436039e-7,-3.198220261354403e-7,-1.1324520036589146e-8,1.8619746249603342e-7,1.8619746249603342e-7,1,NAN,NAN,NAN,NAN
3.12e-11,6.13637497389778e-7,1.6037111831260968e-4,-5.893482461100924e-7,1.107749984133251e-6,1.4173415845194104e-6,4.776455105549866e-7,2.1046581689418944e-7,2.8592636310644485e-4,7.782471791917893e-5,1.3599308017516e-5,1.4130384829028017e-6,6.633456801243475,0.7859379297047546,0.20488117919620477,6.306928041296937,8.581255896488624e-5,1.7755844171986728e-4,5.066427209673084e-5,5.742289492382404e-6,5.709164044649613e-6,1.7105358774996136e-7,-5.095526547259835e-6,3.941222914422808e-8,-3.4841843304759057e-7,-6.081544434439272e-7,-5.541634028493081e-7,-3.3498824580488146e-7,-7.778119768263579e-8,9.389733395377507e-8,9.389733395377507e-8,1,NAN,NAN,NAN,NAN
3.13e-11,5.030793287695145e-7,1.6041503201141187e-4,-9.955980170475818e-7,6.803575419328703e-7,9.350611519648542e-7,5.75351214510296e-7,5.433949456321766e-7,3.1419169327352286e-4,9.596232269755711e-5,1.938604864478583e-5,2.5431365165108957e-6,6.635169430986322,0.7860493597729558,0.20333820860561647,6.3069311428404164,8.583244528863576e-5,1.7758656616824876e-4,5.064734428109233e-5,5.924622346889075e-6,5.563569700364012e-6,5.623924447425483e-7,-5.060490371594497e-6,-1.8997499110371654e-8,-1.2500885236601146e-7,-4.687095009227308e-7,-4.866017935798215e-7,-3.3703561566560705e-7,-1.3121678220158657e-7,1.4538804395420572e-8,1.4538804395420572e-8,1,NAN,NAN,NAN,NAN
3.14e-11,3.9921002065557423e-7,1.6045364880019802e-4,-1.1464432515042557e-6,2.6484580281741973e-7,5.069100831382506e-7,6.490174481608978e-7,1.010633385680514e-6,3.3685914447001463e-4,1.143375244533672e-4,2.628617781904681e-5,4.093460606822572e-6,6.636810304844755,0.7862821721078361,0.20183441663090654,6.306934428971235,8.595825476254328e-5,1.7768869812761524e-4,5.0579627459018674e-5,6.1570254583063095e-6,5.236858233652283e-6,9.700061806009733e-7,-4.837648212996709e-6,4.062720507954083e-8,1.0062052305768424e-7,-3.3407230571152083e-7,-4.15059859796648e-7,-3.28059190778364e-7,-1.7217742255641188e-7,-5.195555831434735e-8,-5.195555831434735e-8,1,NAN,NAN,NAN,NAN
3.15e-11,3.2975082484546866e-7,1.6048545614734123e-4,-1.1004153473221999e-6,-1.1744705338180005e-7,1.5727416123558857e-7,6.695970717263627e-7,1.6750649016749268e-6,3.544130370885648e-4,1.3216961608853684e-4,3.416466852657843e-5,6.137156955025771e-6,6.638334264448541,0.786646358900715,0.20042120567546326,6.306978271576662,8.615626572345476e-5,1.7787874492973605e-4,5.046907745756924e-5,6.457515807208237e-6,4.794026096936057e-6,1.4271148356136379e-6,-4.464275272090588e-6,2.479500660612889e-7,3.3915781568675043e-7,-2.0482069427913275e-7,-3.420816111199286e-7,-3.1019482052554515e-7,-2.0142051882531525e-7,-1.0589292326495384e-7,-1.0589292326495384e-7,1,NAN,NAN,NAN,NAN
3.16e-11,3.0580483275346027e-7,1.605091255427188e-4,-9.266774811263266e-7,-4.4117288005620894e-7,-1.0553790488982076e-7,6.264725368451855e-7,2.6078146876806395e-6,3.6805593111889667e-4,1.487830183473117e-4,4.280029785623694e-5,8.726760135655669e-6,6.639713734104746,0.7871627851510707,0.19913829392145427,6.307112529280676,8.639512213846121e-5,1.7816726436004643e-4,5.032064527352299e-5,6.842507119308919e-6,4.285808122151542e-6,1.972064492848286e-6,-3.980003289398081e-6,6.357501948323537e-7,6.040171790542789e-7,-8.000647784028505e-8,-2.69614660054555e-7,-2.855133450891143e-7,-2.1989349323815238e-7,-1.4779855637166582e-7,-1.4779855637166582e-7,1,NAN,NAN,NAN,NAN
3.17e-11,3.230472808705384e-7,1.6052336744587083e-4,-6.92438796903211e-7,-6.838750262749699e-7,-2.8604069469885455e-7,5.255718825872461e-7,3.881766956833782e-6,3.793333410104545e-4,1.6371705167853907e-4,5.19058129430555e-5,1.1885472416971558e-5,6.640934440871579,0.7878641976813581,0.1980131266092031,6.307397057764737,8.664915970744767e-5,1.785596140242717e-4,5.0139308864700176e-5,7.324886833286688e-6,3.7490297759505032e-6,2.6447166487661346e-6,-3.425982495079965e-6,1.2370503080676472e-6,9.101919211704484e-7,4.29295573701659e-8,-1.9896366261464334e-7,-2.5592681032568656e-7,-2.2870212040356683e-7,-1.783982565513433e-7,-1.783982565513433e-7,1,NAN,NAN,NAN,NAN
3.18e-11,3.6634372732372647e-7,1.6052683131797523e-4,-4.5361821858957406e-7,-8.31495349622386e-7,-3.968172168745167e-7,3.845192979461235e-7,5.5632155340519945e-6,3.898208583106977e-4,1.767946614579367e-4,6.116043378949952e-5,1.5601141187389903e-5,6.641991544147439,0.7887949998020475,0.1970607602651099,6.307901201088556,8.690015774294181e-5,1.7905462685753194e-4,4.993193433932537e-5,7.912461354719759e-6,3.208950382650051e-6,3.4819342047818297e-6,-2.8426066553263247e-6,2.0812813292701648e-6,1.2727325832610753e-6,1.681317725031374e-7,-1.3074690601412917e-7,-2.2311137313055038e-7,-2.290691893786377e-7,-1.985932158872469e-7,-1.985932158872469e-7,1,NAN,NAN,NAN,NAN
3.19e-11,4.1597787736249683e-7,1.6051806844401463e-4,-2.494885679711284e-7,-8.814488627185252e-7,-4.53671233330725e-7,2.2652659755748818e-7,7.702643222314875e-6,4.0090896576896383e-4,1.881382769533028e-4,7.025049065396078e-5,1.9824220120351924e-5,6.642886626750545,0.7900095979849705,0.19628453323678838,6.3087020416434285,8.713749416573336e-5,1.7964411920808428e-4,4.9707811114261806e-5,8.60706707631834e-6,2.6825903352143736e-6,4.512696263626915e-6,-2.266612457851877e-6,3.18994695868796e-6,1.7049993338331973e-6,3.01150868933899e-7,-6.485865274892434e-8,-1.8844828035386565e-7,-2.2228567968661881e-7,-2.0942690334539947e-7,-2.0942690334539947e-7,1,NAN,NAN,NAN,NAN
3.2e-11,4.5371222058310183e-7,1.6049556200707892e-4,-1.0123691861754592e-7,-8.429481396151974e-7,-4.7173737417773405e-7,7.458709095008235e-8,1.0325941417274914e-5,4.1369164368042574e-4,1.9813618001636189e-4,7.891173870171021e-5,2.44705305686586e-5,6.643625701225668,0.7915693115882445,0.19567758794722848,6.309881352217751,8.735701353681765e-5,1.8031343609965696e-4,4.9478051690135004e-5,9.40457230735462e-6,2.182086230515458e-6,5.75352516667157e-6,-1.7283740099323564e-6,4.572416250603344e-6,2.2169001640612287e-6,4.48587662758497e-7,-4.46672546197713e-10,-1.5298182970600593e-7,-2.0965751630099896e-7,-2.1204478120476324e-7,-2.1204478120476324e-7,1,NAN,NAN,NAN,NAN
3.21e-11,4.673267938825057e-7,1.6045781596567228e-4,-1.3755071372717961e-8,-7.34903783826972e-7,-4.63104033135102e-7,-5.2906133439853446e-8,1.3427519947800129e-5,4.289428615208158e-4,2.0737372275090332e-4,8.696620428273514e-5,2.942893633916882e-5,6.644218130696852,0.7935380530274037,0.1952250889353437,6.311521396841457,8.755911326741546e-5,1.8104308787707696e-4,4.925426711830182e-5,1.0295872686538172e-5,1.717355385074511e-6,7.2049663865125586e-6,-1.2500285911920054e-6,6.22255356128757e-6,2.8133628353837356e-6,6.17561059816885e-7,6.4080431484568e-8,-1.1739202626774494e-7,-1.924512803446288e-7,-2.076486280519835e-7,-2.076486280519835e-7,1,NAN,NAN,NAN,NAN
3.22e-11,4.529072045579944e-7,1.6040348376295503e-4,2.0403233374162172e-8,-5.821798152193515e-7,-4.3601313263660374e-7,-1.4456581548319557e-7,1.6966667271522653e-5,4.4715290399643975e-4,2.1654879989589735e-4,9.434749333166324e-5,3.4573228259345496e-5,6.644676195739724,0.7959772015974357,0.1949068320483069,6.313699938196418,8.774660025380374e-5,1.818113511855764e-4,4.9047005835928644e-5,1.1268823080672046e-5,1.2976834975312964e-6,8.849801148233096e-6,-8.44776292973302e-7,8.116866123289558e-6,3.4932889179083255e-6,8.150328027483801e-7,1.3099950485143656e-7,-8.197983462341878e-8,-1.7184207425015134e-7,-1.974478477501461e-7,-1.974478477501461e-7,1,NAN,NAN,NAN,NAN
3.23e-11,4.14801930271309e-7,1.6033151118407643e-4,1.6079218186251512e-8,-4.1118950587072295e-7,-3.953221132257287e-7,-1.9643693184556505e-7,2.0868185048285578e-5,4.6859342627227334e-4,2.2639037978832574e-4,1.0111096479250657e-4,3.977676265529306e-5,6.64501497243405,0.7989402726014505,0.19469988357826534,6.31648499314524,8.792279236647429e-5,1.8259752449208757e-4,4.8864393371974885e-5,1.2310878083066386e-5,9.321852117532686e-7,1.0653486491920446e-5,-5.173832814819596e-7,1.0214698556365131e-5,4.2491970704080264e-6,1.047052359649378e-6,2.0315828504895596e-7,-4.6664234736997275e-8,-1.488662408438179e-7,-1.8261037166888152e-7,-1.8261037166888152e-7,1,NAN,NAN,NAN,NAN
3.24e-11,3.6369614153207157e-7,1.6024126547500064e-4,-9.347643708448557e-9,-2.457839665604548e-7,-3.4370405874934415e-7,-2.1085620568956745e-7,2.502776632166141e-5,4.933834487569333e-4,2.3759419105518086e-4,1.0742830861325254e-4,4.4927891216736056e-5,6.645252212258533,0.8024680892607682,0.19458091843166325,6.319929998976935,8.809018082009524e-5,1.8338538121143676e-4,4.8711273857974934e-5,1.3412065800110702e-5,6.293556795402929e-7,1.2567024577565479e-5,-2.6565953800822133e-7,1.2460741744095931e-5,5.067681775233186e-6,1.3180103740694784e-6,2.837920257187709e-7,-1.0992176034573936e-8,-1.243810177479243e-7,-1.6421567471967734e-7,-1.6421567471967734e-7,1,NAN,NAN,NAN,NAN
3.25e-11,3.13568684688729e-7,1.6013262513499927e-4,-3.9925495531612374e-8,-1.0416583351038264e-7,-2.8302773005405514e-7,-1.9438284175638044e-7,2.9321889668577635e-5,5.215350291698322e-4,2.507829547519988e-4,1.1356904548846637e-4,4.994408632502118e-5,6.6454080050176625,0.8065851715903184,0.1945280203129469,6.324070082962837,8.824978165219093e-5,1.8416628815570019e-4,4.858898091713664e-5,1.4567831418069445e-5,3.9609088905190474e-7,1.4532103591356017e-5,-8.252220436317573e-8,1.4789786077221617e-5,5.930703287502946e-6,1.630003135573971e-6,3.762734114758301e-7,2.5835706535575987e-8,-9.903265382722684e-8,-1.432121391468366e-7,-1.432121391468366e-7,1,NAN,NAN,NAN,NAN
3.26e-11,2.783877339207604e-7,1.6000601095343236e-4,-6.374655672950572e-8,2.765882737760978e-9,-2.154658403520779e-7,-1.5547258707223978e-7,3.3621279258819325e-5,5.529645164075715e-4,2.6649177995307125e-4,1.19873614580968e-4,5.478294076231902e-5,6.645504127146621,0.811297953027431,0.1945218321957294,6.328920052288094,8.840113300543805e-5,1.8494147828732602e-4,4.849570140760316e-5,1.5781284556142237e-5,2.3659645699048515e-7,1.6487987330746244e-5,4.179127693027527e-8,1.713329192807308e-5,6.817602208875932e-6,1.9824096479432167e-6,4.838101005045832e-7,6.491978570321218e-8,-7.323414083335458e-8,-1.2038064242021828e-7,-1.2038064242021828e-7,1,NAN,NAN,NAN,NAN
3.27e-11,2.6929013785597705e-7,1.5986234773344326e-4,-7.410173996576508e-8,7.158032323206371e-8,-1.4406893564274056e-7,-1.0244876600898724e-7,3.78063676629068e-5,5.874616621144373e-4,2.851738447218048e-4,1.2672366872261602e-4,5.9448837513449526e-5,6.6455630964116175,0.8165952307788387,0.19454606984699005,6.334474544422038,8.854277146353225e-5,1.8572308942059752e-4,4.842727413405581e-5,1.7064476060171825e-5,1.5154629611460865e-7,1.8379328219743242e-5,1.177438417413684e-7,1.942703944316356e-5,7.707619696005983e-6,2.3717654341349125e-6,6.091165252454006e-7,1.0759307760947465e-7,-4.71535488928281e-8,-9.630592339736751e-8,-9.630592339736751e-8,1,NAN,NAN,NAN,NAN
3.28e-11,2.9274586522500494e-7,1.597029562568189e-4,-6.934616947392401e-8,1.052229430894942e-7,-7.275023400712757e-8,-4.211581225096895e-8,4.178281835988513e-5,6.246144104489258e-4,3.0721788887469725e-4,1.3451492038772162e-4,6.399489851837057e-5,6.6456070449823565,0.8224509781156518,0.1945875095766583,6.340710523038738,8.867295986680385e-5,1.8653378591771273e-4,4.837820366711901e-5,1.843850199278534e-5,1.377284513788775e-7,2.01639009175901e-5,1.5501741384612745e-7,2.161891744229503e-5,8.582623283271724e-6,2.7919844661149727e-6,7.540966212567764e-7,1.5532827665523303e-7,-2.0713935247500584e-8,-7.135705086648624e-8,-7.135705086648624e-8,1,NAN,NAN,NAN,NAN
3.29e-11,3.4991159456886124e-7,1.5952938480864415e-4,-5.1835640921145266e-8,1.1109429156633936e-7,-5.800331569745738e-9,2.0869947296915863e-8,4.549510195889218e-5,6.636933779777068e-4,3.3296737509733713e-4,1.4363661106063283e-4,6.852064849270812e-5,6.645656572217838,0.8288293401777611,0.19463561919706307,6.347592011303343,8.879043905608681e-5,1.8740502959259516e-4,4.8342666980888155e-5,1.9932451566404842e-5,1.8826573448671073e-7,2.1819240830213735e-5,1.616458600821505e-7,2.3675861128678445e-5,9.429704770031315e-6,3.234936739937716e-6,9.195797821236924e-7,2.09622008563559e-7,6.3942132073437866e-9,-4.567817492792311e-8,-4.567817492792311e-8,1,NAN,NAN,NAN,NAN
3.3e-11,4.3709938188971975e-7,1.5934319753065017e-4,-2.6372303678235904e-8,9.87997166538477e-8,5.284375180097943e-8,8.395509257958866e-8,4.8936396796867865e-5,7.03509681646119e-4,3.627310974420672e-4,1.5445979990618807e-4,7.316650053169785e-5,6.6457297440646785,0.8356913505209935,0.19468201536599633,6.355076671172408,8.889502293645179e-5,1.8837430858467815e-4,4.831533516548152e-5,2.1581436080206415e-5,2.9336011050496007e-7,2.3347331733331162e-5,1.4373927138475968e-7,2.5589065063536703e-5,1.0243337670750214e-5,3.6913406394621296e-6,1.1051519739167918e-6,2.718624459173822e-7,3.4687209315334466e-8,-1.919062045221821e-8,-1.919062045221821e-8,1,NAN,NAN,NAN,NAN
3.31e-11,5.470803037390743e-7,1.5914574188026788e-4,1.4219075031679344e-9,7.803330761808023e-8,1.0032365772492687e-7,1.4618157745929904e-7,5.215365553328828e-5,7.414282560749723e-4,3.967656856330502e-4,1.6733447969223731e-4,7.810656233861247e-5,6.64584137502773,0.8430026920931073,0.19471990761887886,6.363123612182208,8.898792975462399e-5,1.8948181900361582e-4,4.829190429296854e-5,2.342411104335243e-5,4.41408235908432e-7,2.4776792704840684e-5,1.0567206783064228e-7,2.73768628284476e-5,1.1026853738734036e-5,4.151884255678341e-6,1.3091169316729056e-6,3.431909602424298e-7,6.484874981161224e-8,8.392819554058415e-9,8.392819554058415e-9,1,NAN,NAN,NAN,NAN
3.32e-11,6.708353007677772e-7,1.589379189167739e-4,2.647689763071938e-8,5.694124025683649e-8,1.3536894105622049e-7,2.0747808090844265e-7,5.5247440255031285e-5,7.726839768398338e-4,4.351977528445373e-4,1.8259300261419577e-4,8.354131616603528e-5,6.646002674455599,0.8507417194420439,0.19474364214424003,6.3717016837040585,8.907182145462577e-5,1.907671854145538e-4,4.826930759477843e-5,2.5500196755005832e-5,6.2028388475541e-7,2.616241065438147e-5,5.0551416012367145e-8,2.9085029600649816e-5,1.1793107548567705e-5,4.608455995663195e-6,1.528609176292173e-6,4.243723128647731e-7,9.767741806277526e-8,3.754092530731255e-8,3.754092530731255e-8,1,NAN,NAN,NAN,NAN
3.33e-11,7.993564970986931e-7,1.5871997798821866e-4,4.519328467380896e-8,4.114972602750002e-8,1.5846701117226146e-7,2.679891313313967e-7,5.836693725514532e-5,7.918024707660715e-4,4.7788401832476627e-4,2.0055473671867617e-4,8.969143805498601e-5,6.64622127652774,0.8589069749142262,0.1947484015261763,6.380797490769175,8.915059010643805e-5,1.92266783304487e-4,4.824564786235206e-5,2.7848493569158832e-5,8.185810921314123e-7,2.758227717575546e-5,-1.9224595032719217e-8,3.078466007938986e-5,1.2564324512599815e-5,5.055348181019621e-6,1.7598628386525236e-6,5.156901292748505e-7,1.340229521761216e-7,6.88646292321669e-8,6.88646292321669e-8,1,NAN,NAN,NAN,NAN
3.34e-11,9.251723066309166e-7,1.5849135221002942e-4,5.5845290129234776e-8,3.348058055718619e-8,1.7167245084726196e-7,3.2760945006285146e-7,6.170126713581089e-5,7.94044124266615e-4,5.242608934672676e-4,2.2152573856429761e-4,9.67934477232887e-5,6.646501616424814,0.867523563672992,0.1947300636765622,6.39042247345719,8.922897481832561e-5,1.9401209179067237e-4,4.82199331798148e-5,3.050577656712362e-5,1.0266496303983224e-6,2.913314031218884e-5,-1.0147732376740582e-7,3.2568126823622056e-5,1.3371247456198146e-5,5.490301028205172e-6,1.9986204829463812e-6,6.168843741737772e-7,1.7471469788206705e-7,1.0306630755093787e-7,1.0306630755093787e-7,1,NAN,NAN,NAN,NAN
3.35e-11,1.043387448742149e-6,1.582505439496852e-4,5.8517955534405756e-8,3.424493655013557e-8,1.781252077805755e-7,3.857983128122809e-7,6.54686743668277e-5,7.760288539191376e-4,5.7323079864066e-4,2.4578878509401566e-4,1.0509715812791353e-4,6.646845573387324,0.8766479722629589,0.19468518358962555,6.400618580115788,8.93121104932916e-5,1.9602928254626442e-4,4.8191716762781845e-5,3.3506760861723534e-5,1.2373162234632206e-6,3.0924808024280275e-5,-1.9392877472107167e-7,3.454386634254742e-5,1.4251787964620144e-5,5.915277934787699e-6,2.2406473222995842e-6,7.271449122490362e-7,2.2048731348575866e-7,1.4088018680412788e-7,1.4088018680412788e-7,1,NAN,NAN,NAN,NAN
3.36e-11,1.1521608711312001e-6,1.5799506170351368e-4,5.47052919085464e-8,4.192231612610188e-8,1.814074235819202e-7,4.416609040787608e-7,6.99053292067484e-5,7.364990010592083e-4,6.230938950668894e-4,2.7358241020789925e-4,1.1486423814745185e-4,6.647253279444704,0.8863711789637828,0.19461104004153004,6.411462305108082,8.940510370294952e-5,1.9833998661761965e-4,4.816073525365874e-5,3.688509369915174e-5,1.4462537952518424e-6,3.307450107559986e-5,-2.940929241206423e-7,3.683082813114854e-5,1.5249435213982768e-5,6.336902283176599e-6,2.4823014434400546e-6,8.451701111043182e-7,2.7191023236778176e-7,1.830076212531848e-7,1.830076212531848e-7,1,NAN,NAN,NAN,NAN
3.37e-11,1.2526616886312058e-6,1.5772140266548203e-4,4.672960985057313e-8,5.4003911526714845e-8,1.848898128113483e-7,4.942194867158351e-7,7.525528937584914e-5,6.769172150966824e-4,6.715228647194468e-4,3.050704642413425e-4,1.2636682087101026e-4,6.647723990483524,0.8968201604424081,0.1945056858660304,6.42306710388348,8.951270747221782e-5,2.0096293327696635e-4,4.812661617745031e-5,4.0675106669817435e-5,1.6520225447528516e-6,3.570194439200451e-5,-3.993608561216458e-7,3.955334498384463e-5,1.6411670855242074e-5,6.766534086858486e-6,2.72110236650861e-6,9.692923822078304e-7,3.2932831124016763e-7,2.3005228147350078e-7,2.3005228147350078e-7,1,NAN,NAN,NAN,NAN
3.38e-11,1.3486263121219501e-6,1.574250701165207e-4,3.7137173239520095e-8,6.779925621326098e-8,1.912023755433467e-7,5.427658984047618e-7,8.176270929559297e-5,6.015401062601863e-4,7.155878471564799e-4,3.403050054194081e-4,1.3988508113701688e-4,6.64825693028273,0.9081581017315,0.1943679512850591,6.435584396007134,8.963913442969035e-5,2.039159810242228e-4,4.808869322496455e-5,4.491390329411681e-5,1.85585093675291e-6,3.8925740840214354e-5,-5.072246246309599e-7,4.2836968455378617e-5,1.778858916111493e-5,7.220013321567594e-6,2.9562398934153387e-6,1.0976645122194422e-6,3.9282123228121585e-7,2.824612775883771e-7,2.824612775883771e-7,1,NAN,NAN,NAN,NAN
3.39e-11,1.4456808638371459e-6,1.57100612222189e-4,2.8191808314685194e-8,8.105999969380717e-8,2.0192066378114148e-7,5.871881168122639e-7,8.966677102234655e-5,5.167784171647358e-4,7.518533923156975e-4,3.7918522152442037e-4,1.55703019936215e-4,6.6488520422980875,0.9205837333571648,0.19419736926290895,6.449203487288474,8.978801487671308e-5,2.0721799708885134e-4,4.804593610258198e-5,4.96432984619659e-5,2.0612475053369096e-6,4.2861252241480045e-5,-6.155666414997637e-7,4.68055187808665e-5,1.9431842403191502e-5,7.71713748404485e-6,3.1889728611015504e-6,1.2284927954939782e-6,4.6218841269071243e-7,3.4047869554741195e-7,3.4047869554741195e-7,1,NAN,NAN,NAN,NAN
3.4e-11,1.550593840306613e-6,1.5674166904494782e-4,2.1539479856395645e-8,9.234508753555242e-8,2.1750196317673092e-7,6.281898652512253e-7,9.919919006735396e-5,4.299608414041733e-4,7.765892185859321e-4,4.2141436520397454e-4,1.74102177450812e-4,6.649510611916063,0.9343302394116536,0.193994013907252,6.4641507719053655,8.996247935328801e-5,2.108900937632837e-4,4.7996976347168064e-5,5.49111721974846e-5,2.2735364647573657e-6,4.761989426649811e-5,-7.229426244507527e-7,5.1579295800855844e-5,2.1393943048544898e-5,8.280967439570673e-6,3.422881880422366e-6,1.360296559670964e-6,5.369643739469017e-7,4.0411777465596997e-7,4.0411777465596997e-7,1,NAN,NAN,NAN,NAN
3.41e-11,1.6705942477582626e-6,1.563410171104938e-4,1.8066132343718105e-8,1.0112088621962912e-7,2.374501209533396e-7,6.67361997081303e-7,1.1058365580467511e-4,3.4872116662133275e-4,7.861598136103e-4,4.6645652194210875e-4,1.9535347505352898e-4,6.65023574801261,0.9496641141158085,0.1937582624313038,6.4806885220888715,9.016532807247574e-5,2.1495587217412222e-4,4.7940195334300254e-5,6.0771927903141976e-5,2.4993960265896814e-6,5.3309502493820067e-5,-8.288017788314188e-7,5.7274153310855047e-5,2.3727877279621514e-5,8.93706467251986e-6,3.6639590448889734e-6,1.4921697215970026e-6,6.164668633902492e-7,4.731569122610121e-7,4.731569122610121e-7,1,NAN,NAN,NAN,NAN
3.42e-11,1.8128432919864606e-6,1.558906048474823e-4,1.7928580132555392e-8,1.0764431555397363e-7,2.606450300753602e-7,7.071057392190671e-7,1.24036290831851e-4,2.8028532239198997e-4,7.776492112531046e-4,5.134965823745408e-4,2.1970773783612876e-4,6.651032733013597,0.9668842196614685,0.1934905047564353,6.499113461300226,9.039924321759023e-5,2.1944051139108456e-4,4.787383633358506e-5,6.728591333756299e-5,2.746454544683145e-6,6.003529120020571e-5,-9.336112526966844e-7,6.400099963164529e-5,2.648693369395254e-5,9.712754940828345e-6,3.9205378889913735e-6,1.6240191937384004e-6,6.998767840184798e-7,5.471628768383531e-7,5.471628768383531e-7,1,NAN,NAN,NAN,NAN
3.43e-11,1.9840965669131754e-6,1.5538157658657014e-4,2.0710142188061366e-8,1.1270933322349339e-7,2.857498197475919e-7,7.50441099497088e-7,1.3976618818319588e-4,2.2927677501094669e-4,7.496623312423819e-4,5.614098120278286e-4,2.47385641223315e-4,6.651909263349635,0.9863211516031639,0.19319083113335087,6.519755181264756,9.066700326971296e-5,2.2436872432486914e-4,4.7796107125412586e-5,7.451782689871197e-5,3.0229729330631934e-6,6.790091889645832e-5,-1.038876366150018e-6,7.186526928673755e-5,2.9724634049573724e-5,1.0636491626129054e-5,4.203085402270502e-6,1.7567574611816492e-6,7.863455728857125e-7,6.255421974838503e-7,6.255421974838503e-7,1,NAN,NAN,NAN,NAN
3.44e-11,2.19054945564443e-6,1.5480428654850585e-4,2.5640967201578165e-8,1.1734571455016339e-7,3.116070572466185e-7,8.007530704786025e-7,1.5797528527961366e-4,1.965063141728571e-4,7.030609840889431e-4,6.087492307067724e-4,2.7856786435480433e-4,6.652875607211795,1.0083368865742144,0.19285872765207893,6.542974339148075,9.097166844108586e-5,2.2976174224908794e-4,4.77052501764083e-5,8.253425688032163e-5,3.3376179125401815e-6,7.700928108457281e-5,-1.1470684568957517e-6,8.096600419504085e-5,3.349466877166241e-5,1.1737362615209586e-5,4.523891968100246e-6,1.8924321149924186e-6,8.751225303952988e-7,7.076189391465126e-7,7.076189391465126e-7,1,NAN,NAN,NAN,NAN
3.45e-11,2.437827964171891e-6,1.541483066124972e-4,3.182584020019495e-8,1.2254759865502613e-7,3.375514864856481e-7,8.615322509746972e-7,1.7885719042477608e-4,1.7958014503075163e-4,6.413062092655806e-4,6.537572328013425e-4,3.133860448005519e-4,6.6539447052644505,1.0333245997461085,0.19249280391451032,6.569160487551979,9.131671949595293e-5,2.3563355845624437e-4,4.7599570029937535e-5,9.14005612095568e-5,3.699313301124072e-6,8.746283477116476e-5,-1.261485336952181e-6,9.139435565361132e-5,3.785078097982379e-5,1.3044754084150972e-5,4.896702936773202e-6,2.0342827372136023e-6,9.656921836499324e-7,7.927343062969539e-7,7.927343062969539e-7,1,NAN,NAN,NAN,NAN
3.46e-11,2.73107283862515e-6,1.534024322732259e-4,3.8435518258833515e-8,1.2908457443419127e-7,3.6359462012735725e-7,9.361574255595056e-7,2.0259498826670806e-4,1.7398290725148337e-4,5.701676418209177e-4,6.944046430505292e-4,3.519145099989078e-4,6.65513223468696,1.0617085116630238,0.19209056876515032,6.598729363439516,9.170614548293496e-5,2.4198663317577426e-4,4.7477419191217856e-5,1.0117726487667123e-4,4.1171473496546045e-6,9.936346730472487e-5,-1.3860745110294544e-6,1.0323152096198319e-4,4.28465952664063e-5,1.458815924724936e-5,5.336336605948831e-6,2.1867241394985295e-6,1.0579104213608592e-6,8.803611047803305e-7,8.803611047803305e-7,1,NAN,NAN,NAN,NAN
3.47e-11,3.075065108654647e-6,1.525546902188064e-4,4.483609776519204e-8,1.3741815124837956e-7,3.90468247464053e-7,1.0277501725535267e-6,2.2935838097371897e-4,1.7435626669855028e-4,4.967829287429433e-4,7.28461830111086e-4,3.941615229698612e-4,6.656456650004808,1.0939436527622557,0.1916482610854766,6.632119491633229,9.214448660834722e-5,2.4880711165979104e-4,4.7337152167468416e-5,1.1191600519135882e-4,4.600312631568045e-6,1.1281208573717199e-4,-1.5252475229133984e-6,1.1654629523654698e-4,4.853543141878977e-5,1.639710425959636e-5,5.858328334804105e-6,2.355263293057343e-6,1.1521280735443229e-6,9.702243618492346e-7,9.702243618492346e-7,1,NAN,NAN,NAN,NAN
3.48e-11,3.4743520036868304e-6,1.5159234914039399e-4,5.0649607749086224e-8,1.4771858321011777e-7,4.1954258927038274e-7,1.1391112564409548e-6,2.59300618590881e-4,1.7569713773837504e-4,4.2830875914822434e-4,7.536164738109042e-4,4.4005700433124916e-4,6.657939207688396,1.1305154938285558,0.19116073502408637,6.669788021686705,9.263684495161944e-5,2.560593260819254e-4,4.717706148987352e-5,1.2365477770516538e-4,5.1580593098956555e-6,1.2790814502327188e-4,-1.683707306208825e-6,1.3139247356760912e-4,5.497015395346313e-5,1.850115841856107e-5,6.478631023609385e-6,2.546364183052535e-6,1.2492918523673954e-6,1.0624186022918845e-6,1.0624186022918845e-6,1,NAN,NAN,NAN,NAN
3.49e-11,3.933348023340046e-6,1.5050193405403717e-4,5.575417097459072e-8,1.599564485270956e-7,4.5265531724591784e-7,1.272730402227804e-6,2.9255539591642167e-4,1.7426017716678661e-4,3.705627262557647e-4,7.67665765940283e-4,4.894318229234881e-4,6.659603976775517,1.1719394344072216,0.19062139368850722,6.71220576898897,9.31888771062727e-5,2.636789714533085e-4,4.699530968120871e-5,1.3641185359438324e-4,5.799649876470353e-6,1.447491848887274e-4,-1.8663018531303068e-6,1.4780621102769426e-4,6.220306131795705e-5,2.0929999532569636e-5,7.213390481066536e-6,2.7672794009625593e-6,1.3510149604969137e-6,1.1575125239479924e-6,1.1575125239479924e-6,1,NAN,NAN,NAN,NAN
3.5e-11,4.456401240023556e-6,1.4926924532775648e-4,6.02415451523748e-8,1.7403273549661595e-7,4.918974563088499e-7,1.4308485074961496e-6,3.292331693728458e-4,1.68039533800648e-4,3.270330050792651e-4,7.688107472972997e-4,5.419823449611275e-4,6.661477835221224,1.2187601053806585,0.19002216253804932,6.759851410692144,9.380677899420098e-5,2.715639487795935e-4,4.678986829242944e-5,1.5017732726159685e-4,6.53431046873544e-6,1.6343006976384238e-4,-2.0779092287118847e-6,1.658030996090034e-4,7.028569815837761e-5,2.3713512355647463e-5,8.07880253988363e-6,3.0258691055380063e-6,1.4596128897754149e-6,1.2566330844232612e-6,1.2566330844232612e-6,1,NAN,NAN,NAN,NAN
3.51e-11,5.047825000456429e-6,1.4787938858507822e-4,6.43531974166967e-8,1.8991046673838372e-7,5.394014105976095e-7,1.6155458800450054e-6,3.694151999883672e-4,1.5680676512786003e-4,2.9847306889061885e-4,7.560481919739222e-4,5.972132612146091e-4,6.663590450749344,1.271550259464717,0.189353493164464,6.813204629123108,9.449726453949974e-5,2.7956156328933185e-4,4.655847083588804e-5,1.6490091051173762e-4,7.371177540877069e-6,1.8404103648855124e-4,-2.32335254042064e-6,1.8537416349981593e-4,7.926827903862414e-5,2.6881900313658307e-5,9.091048902150456e-6,3.3304270593368116e-6,1.578103548717835e-6,1.3615231383526068e-6,1.3615231383526068e-6,1,NAN,NAN,NAN,NAN
3.52e-11,5.7118969458210245e-6,1.463168322210206e-4,6.841418373886891e-8,2.077180842145771e-7,5.971671848970626e-7,1.828831203426781e-6,4.131421696435064e-4,1.4177508719631458e-4,2.8310338683096677e-4,7.29588346028274e-4,6.54351731778464e-4,6.665974244278161,1.3309086374624086,0.1886043891658703,6.87273764491076,9.526752757413131e-5,2.874506466041715e-4,4.629858228618855e-5,1.8047440323914902e-4,8.319236493833759e-6,2.0666290491998523e-4,-2.6073395480127346e-6,2.0647926472352118e-4,8.919815454930328e-5,3.046577936396463e-5,1.0266301350301756e-5,3.689530224458598e-6,1.710174406916234e-6,1.474569474138378e-6,1.474569474138378e-6,1,NAN,NAN,NAN,NAN
3.53e-11,6.452819372376098e-6,1.44565526373365e-4,7.277875228440107e-8,2.2780672366901828e-7,6.669487212357987e-7,2.0727116439901125e-6,4.603926125222954e-4,1.2502592676112435e-4,2.772911302255258e-4,6.911545501059693e-4,7.122272847382434e-4,6.668664331496095,1.3974555718592736,0.18776244769954267,6.938904006435604,9.612516152050993e-5,2.949173407638037e-4,4.6007385141145256e-5,1.9670733341114576e-4,9.387239225913691e-6,2.3135697423711635e-4,-2.9344198535375933e-6,2.2903563828517907e-4,1.0011645112725384e-4,3.449618957232027e-5,1.1620778651249588e-5,4.111923599565731e-6,1.8601223963653462e-6,1.5988010451393428e-6,1.5988010451393428e-6,1,NAN,NAN,NAN,NAN
3.54e-11,7.274617857701149e-6,1.4260914094897163e-4,7.779479471203343e-8,2.5075666222807984e-7,7.50206827603355e-7,2.349232023626115e-6,5.11044922188264e-4,1.0886053909834844e-4,2.7649943818909816e-4,6.439972751437019e-4,7.691180446140216e-4,6.671698431514636,1.4718242164611082,0.18681391253377716,7.012122704256303,9.707799546962816e-5,3.0152399934284594e-4,4.568178170962791e-5,2.1329482473124315e-4,1.0583569880726497e-5,2.581463367239308e-4,-3.3089520230253476e-6,2.528985854643332e-4,1.1205171179922449e-4,3.9004399336873656e-5,1.3170835471177728e-5,4.606446406815557e-6,2.0327745268886803e-6,1.737860011734411e-6,1.737860011734411e-6,1,NAN,NAN,NAN,NAN
3.55e-11,8.180930941580949e-6,1.40431509032913e-4,8.378785133517735e-8,2.773396539606698e-7,8.481216036784604e-7,2.6604774114599966e-6,5.648159783797626e-4,9.522675425429673e-5,2.762803889885892e-4,5.925201601118638e-4,8.22581884707337e-4,6.675116718397269,1.5546442301534027,0.18574373686927542,7.092754735042049,9.813379043977989e-5,3.066725878025766e-4,4.5318414639143016e-5,2.2977848078304573e-4,1.191600310224511e-5,2.8698489611310543e-4,-3.7350721606641618e-6,2.7783108226665717e-4,1.2500915770207921e-4,4.4021288496563537e-5,1.4933055210231648e-5,5.182000069050614e-6,2.233398351176926e-6,1.8959505826537678e-6,1.8959505826537678e-6,1,NAN,NAN,NAN,NAN
3.56e-11,9.174616871776342e-6,1.380173897972317e-4,9.106061685016957e-8,3.0845159049600427e-7,9.61647653061861e-7,3.008536511711021e-6,6.21170945918611e-4,8.53283733346343e-5,2.731116291370106e-4,5.415537511801778e-4,8.693286466837459e-4,6.678961569998742,1.646513708242006,0.1845356571512604,7.181068389734313,9.929973070184738e-5,3.095682175498521e-4,4.4913712447276754e-5,2.4550510917714066e-4,1.3391269864089487e-5,3.177109934167342e-4,-4.216652992313145e-6,3.034599525018768e-4,1.3895432352559864e-4,4.957598858003361e-5,1.692430579913634e-5,5.8475530164957425e-6,2.467611492654766e-6,2.077772318358599e-6,2.077772318358599e-6,1,NAN,NAN,NAN,NAN
3.57e-11,1.0257082318755792e-5,1.3535367790733514e-4,9.990139915247919e-8,3.4503312570725866e-7,1.0915905069206314e-6,3.395421576522466e-6,6.792049926085946e-4,7.946729268788988e-5,2.6493171042281887e-4,4.954538251365193e-4,9.052439968814815e-4,6.683277138764837,1.7479546553704952,0.18317228318906278,7.277189325959054,1.0058165224972463e-4,3.0919595450429717e-4,4.4463973051005464e-5,2.595954475711993e-4,1.5014319763022734e-5,3.4998544978555595e-4,-4.757237444266941e-6,3.2921954282303864e-4,1.5379072197221699e-4,5.5693358065544544e-5,1.9161696738198736e-5,6.612172163217779e-6,2.7412984859981257e-6,2.288445386745737e-6,2.288445386745737e-6,1,NAN,NAN,NAN,NAN
3.58e-11,1.1427237135385305e-5,1.324311599939018e-4,1.1059472002751431e-7,3.8799485044299594e-7,1.238682171293777e-6,3.822934433428108e-6,7.375110599001782e-4,7.711096902669593e-5,2.513041792794633e-4,4.572714230405394e-4,9.257176676468597e-4,6.688108634076029,1.859348222649653,0.18163521594568408,7.381032816839698,1.0198298994114802e-4,3.043338195694233e-4,4.396550419829402e-5,2.7094485040163004e-4,1.678716007278129e-5,3.8322032927424994e-4,-5.359922937395985e-6,3.5429073062592825e-4,1.6933333243151463e-4,6.238983401014997e-5,2.1662346768504218e-5,7.4850654126027106e-6,3.0605413109403115e-6,2.5334351914351298e-6,2.5334351914351298e-6,1,NAN,NAN,NAN,NAN
3.59e-11,1.2680019989336447e-5,1.2924682342064606e-4,1.2342869836259985e-7,4.381593427959841e-7,1.4036363031366688e-6,4.292459566946481e-6,7.940681285907908e-4,7.713191290221028e-5,2.332237013043079e-4,4.2821543776484674e-4,9.263973281066273e-4,6.6935011741550285,1.980849376307983,0.17990521296763523,7.49221950368816,1.035035124654141e-4,2.9363181953392275e-4,4.341484235134835e-5,2.782852226297514e-4,1.8707183508354012e-5,4.165147918882576e-4,-6.027163519017566e-6,3.775533367025332e-4,1.8528314259241434e-4,6.966731794448973e-5,2.4442838770932427e-5,8.475613060317917e-6,3.4315673781259575e-6,2.8184828526743317e-6,2.8184828526743317e-6,1,NAN,NAN,NAN,NAN
3.6e-11,1.4004543726208799e-5,1.258065423244524e-4,1.3869625212427652e-7,4.962263923706623e-7,1.587167620388589e-6,4.804658058299281e-6,8.462048153890295e-4,7.813861007423534e-5,2.1265196637246163e-4,4.075345020283893e-4,9.043240995368431e-4,6.699498053537348,2.1122872256421132,0.17796243248695595,7.609982983312042,1.051380493502326e-4,2.7578140468939523e-4,4.2809066907790976e-5,2.8033302648596226e-4,2.076499362753235e-5,4.4862484833410794e-4,-6.760449901323552e-6,3.975799670549216e-4,2.0121169771485824e-4,7.75051224052364e-5,2.7518212938325447e-5,9.593357876043422e-6,3.860715469608988e-6,3.1495462811515886e-6,3.1495462811515886e-6,1,NAN,NAN,NAN,NAN
3.61e-11,1.5382082412457564e-5,1.2212772700847898e-4,1.5668969074456022e-7,5.627613593885675e-7,1.7899643494890338e-6,5.359036450582154e-6,8.906992953840991e-4,7.88111037041931e-5,1.919191249262773e-4,3.928306355482095e-4,8.591310005353982e-4,6.70613830119638,2.253065977861094,0.17578679927774896,7.73308641866795,1.0687555876775382e-4,2.497733594360467e-4,4.2146210579198745e-5,2.7602340913050093e-4,2.2941910432635283e-5,4.779977315596782e-4,-7.559828020177719e-6,4.127015638244209e-4,2.1656635670429266e-4,8.585066927659692e-5,3.0900350064510005e-5,1.0847914113838917e-5,4.354416305254152e-6,3.532754123663581e-6,3.532754123663581e-6,1,NAN,NAN,NAN,NAN
3.62e-11,1.6784332603228525e-5,1.1824131095455899e-4,1.7769028821518002e-7,6.382011648135714e-7,2.0126060621861513e-6,5.953378798487232e-6,9.240535362916543e-4,7.8167521005723e-5,1.731379529700891e-4,3.807156478481261e-4,7.93770835575767e-4,6.71345349415496,2.402089300419724,0.17335854504430281,7.8597725864375825,1.0869895969638613e-4,2.1519772393754623e-4,4.1425737588137124e-5,2.6478810096714617e-4,2.52075642917622e-5,5.028915961055172e-4,-8.423231688533675e-6,4.2116194018613714e-4,2.3070419473687938e-4,9.461049405256377e-5,3.4595647932911056e-5,1.2248746322229337e-5,4.919180025671549e-6,3.974371740383289e-6,3.974371740383289e-6,1,NAN,NAN,NAN,NAN
3.63e-11,1.8172550991879182e-5,1.1419238585208307e-4,2.019555275430605e-7,7.228685762886017e-7,2.2554223502601776e-6,6.5830627897771884e-6,9.429259238154145e-4,7.57145599569077e-5,1.5775458752064316e-4,3.676466030306363e-4,7.14309561038557e-4,6.721463946494728,2.5577333553388737,0.17065897823739873,7.987772643496005,1.1058607080887564e-4,1.7249791053561427e-4,4.064902301308523e-5,2.4679508363898545e-4,2.751819081115692e-5,5.215761835916217e-4,-9.345639819277738e-6,4.2134974022379286e-4,2.42954650376017e-4,1.0364388376821034e-4,3.860201484992976e-5,1.380476316988164e-5,5.561578037114365e-6,4.480774656787155e-6,4.480774656787155e-6,1,NAN,NAN,NAN,NAN
3.64e-11,1.949819582621783e-5,1.1003896443190644e-4,2.2970677358188122e-7,8.169835845820887e-7,2.5182915460971082e-6,7.240330715035092e-6,9.446421554152208e-4,7.146765305036079e-5,1.463125591691162e-4,3.507380427124352e-4,6.287214540512883e-4,6.730174592044224,2.717887791961731,0.16767152662606008,8.114390280734035,1.1251173409354528e-4,1.2308189655269028e-4,3.981973037345339e-5,2.230593434065286e-4,2.9816319719666287e-5,5.32579467781592e-4,-1.0318123893448457e-5,4.120626876336288e-4,2.5270099469626694e-4,1.1276175815360884e-4,4.290539633082683e-5,1.552367501239581e-5,6.288201650206344e-6,5.058420731536435e-6,5.058420731536435e-6,1,NAN,NAN,NAN,NAN
3.65e-11,2.0705506400880335e-5,1.0584873234501957e-4,2.6111930066927784e-7,9.206607528401494e-7,2.800384723395828e-6,7.913643478702231e-6,9.276635365419102e-4,6.585722167745846e-5,1.3845036601784568e-4,3.283583598671631e-4,5.451082284867577e-4,6.739571070495646,2.88007026743062,0.16438306578280204,8.236661114309735,1.1445083238136565e-4,6.923014215293272e-5,3.894396674027282e-5,1.9536929287567763e-4,3.2032424976053955e-5,5.349249777669759e-4,-1.132691857517362e-5,3.927385587749343e-4,2.5946357892585466e-4,1.2173287950528973e-4,4.74762837031021e-5,1.7411082729646487e-5,7.10557544301059e-6,5.713807857565247e-6,5.713807857565247e-6,1,NAN,NAN,NAN,NAN
3.66e-11,2.1736054500458264e-5,1.0169411181916025e-4,2.963151897511109e-7,1.0338832817507276e-6,3.0998698166368895e-6,8.587292843282268e-6,8.91897174844093e-4,5.955972881729966e-5,1.3310014635799661e-4,3.003808917607655e-4,4.700023908484787e-4,6.749616647603271,3.0416033579051343,0.16078549686703555,8.351567959677237,1.1638159350207261e-4,1.3806949066250203e-5,3.803010988525395e-5,1.6603669818452766e-4,3.408876468693084e-5,5.283051381022447e-4,-1.2352710186472574e-5,3.635920367418483e-4,2.62967138012634e-4,1.30298137967833e-4,5.226686459095218e-5,1.9469303929269497e-5,8.020000467866349e-6,6.453399896714537e-6,6.453399896714537e-6,1,NAN,NAN,NAN,NAN
3.67e-11,2.2534802154055024e-5,9.764633580648503e-5,3.353580218923988e-7,1.1564479338457334e-6,3.413603976730449e-6,9.241462438681178e-6,8.387786158223576e-4,5.330256042004019e-5,1.288161965691425e-4,2.6806106489713974e-4,4.0729003353447894e-4,6.760250598831585,3.1998290131193343,0.1568774727796309,8.456278243638561,1.1828844962983902e-4,-4.015463549566962e-5,3.708825493670746e-5,1.3753613494611494e-4,3.590517378979592e-5,5.131550434165323e-4,-1.3370371635740894e-5,3.2562357240582536e-4,2.631795892659115e-4,1.381918621905968e-4,5.7209586288257676e-5,2.169600080939637e-5,9.037302926915157e-6,7.2835006169850234e-6,7.2835006169850234e-6,1,NAN,0,NAN,NAN
3.68e-11,2.3056761141453793e-5,9.376941752832893e-5,3.7824694181388363e-7,1.2878796717952926e-6,3.7368574349058654e-6,9.852895386355585e-6,7.711178914012074e-4,4.7689763163958424e-5,1.241434906171652e-4,2.33613691105971e-4,3.5795480394974343e-4,6.771388545007335,3.352328777018025,0.15266610440558906,8.548364815542962,1.201638265882662e-4,-8.989166558388782e-5,3.612930908200154e-5,1.1212776140277516e-4,3.740611969317528e-5,4.906166368239028e-4,-1.4349358551721487e-5,2.805012545773046e-4,2.603171544061868e-4,1.451674131973332e-4,6.221784820677473e-5,2.4082744775173036e-5,1.0162469544558805e-5,8.210054864485804e-6,8.210054864485804e-6,1,NAN,0,NAN,NAN
3.69e-11,2.3273108971821755e-5,9.011488828401722e-5,4.249068959720178e-7,1.4273206246241368e-6,4.063125430711892e-6,1.0396241937656817e-5,6.92749652962033e-4,4.3083745414671815e-5,1.1793982828731423e-4,1.9963280746811818e-4,3.205306241323201e-4,6.7829249716511955,3.4971181793070807,0.14816842411492218,8.625976044083497,1.2200850585724435e-4,-1.332755002019422e-4,3.516385065431035e-5,9.155013808646089e-5,3.8528019876846216e-5,4.624045213809284e-4,-1.5254910905024461e-5,2.3034513158110454e-4,2.5481699524214835e-4,1.5102323217275397e-4,6.718929498210437e-5,2.6613722107096307e-5,1.1399162960410984e-5,9.238359419685441e-6,9.238359419685441e-6,1,NAN,NAN,NAN,NAN
3.7e-11,2.317563723711977e-5,8.671801652871624e-5,4.751719074339818e-7,1.5734043862836674e-6,4.384091243450473e-6,1.0846036616309205e-5,6.080574569609915e-4,3.9560367805339314e-5,1.095875693946471e-4,1.685126432589892e-4,2.919795767263777e-4,6.794737844427467,3.632789212469814,0.143412358150093,8.68793240074061,1.2383052164458182e-4,-1.690337071834698e-4,3.4200938340989813e-5,7.683938958544313e-5,3.92257211911194e-5,4.3059844095927357e-4,-1.6050083953999633e-5,1.774590160017179e-4,2.472829991187294e-4,1.556252781984617e-4,7.201177947609759e-5,2.9264833722818247e-5,1.2749129381051878e-5,1.0372674120103836e-5,1.0372674120103836e-5,0,NAN,NAN,NAN,NAN
3.71e-11,2.2778674929516827e-5,8.359596840793833e-5,5.287592411132789e-7,1.72413298090616e-6,4.689798378272654e-6,1.1179116847168603e-5,5.214544078715043e-4,3.693612499636578e-5,9.906458487693407e-5,1.4199860776188471e-4,2.6868444066897624e-4,6.806694916713139,3.758583710697195,0.13843697492129914,8.73374096334721,1.2564284176311356e-4,-1.968037005493131e-4,3.3247087289497674e-5,6.829266711390576e-5,3.947715828952457e-5,3.973959875080662e-4,-1.6698483360007742e-5,1.2405842036343815e-4,2.3841358410284116e-4,1.5892238240022434e-4,7.657158578636364e-5,3.200345175870765e-5,1.421153512364362e-5,1.1615737373001403e-5,1.1615737373001403e-5,0,NAN,NAN,NAN,NAN
3.72e-11,2.2118070747678627e-5,8.074806277118242e-5,5.852341912247858e-7,1.8767790789880748e-6,4.9690707532729815e-6,1.1377176221050713e-5,4.369022165444089e-4,3.4850542202888314e-5,8.687950840603283e-5,1.209420190778159e-4,2.473088008893915e-4,6.818661071491749,3.874391393367564,0.1332918365654205,8.763533282979322,1.2746029335956895e-4,-2.1703189651356197e-4,3.230561240191575e-5,6.5559605714647e-5,3.928550324561766e-5,3.6486402684848915e-4,-1.716743249793903e-5,7.203818969591974e-5,2.2892284495963284e-4,1.60952254015209e-4,8.076305248992076e-5,3.4789053819951203e-5,1.5782295289063582e-5,1.2968208506342282e-5,1.2968208506342282e-5,0,NAN,NAN,NAN,NAN
3.73e-11,2.1247339120100482e-5,7.815794880182474e-5,6.43967780497317e-7,2.0278389567560156e-6,5.21018681052539e-6,1.1429075286128365e-5,3.5753951782218556e-4,3.287735560356926e-5,7.39049471156371e-5,1.0527300887765406e-4,2.2537780382966726e-4,6.830505892772403,3.980678034812693,0.12803538084278074,8.777943588167668,1.2929631562955905e-4,-2.3076156308711985e-4,3.137647794333086e-5,6.782206825321181e-5,3.86785266982473e-5,3.3472735574122076e-4,-1.7431187578146815e-5,2.281216208096479e-5,2.1946740040016196e-4,1.618374227296282e-4,8.449841702409877e-5,3.757486064824787e-5,1.7453481683706258e-5,1.4428080498359336e-5,1.4428080498359336e-5,0,NAN,NAN,NAN,NAN
3.74e-11,2.023157328804957e-5,7.579724299734162e-5,7.040925343301202e-7,2.173060989317934e-6,5.40177106634955e-6,1.1332530991868025e-5,2.854676653814695e-4,3.063566410870834e-5,6.115860020974696e-5,9.415740983013093e-5,2.015335187487663e-4,6.8421106446379385,4.078359830270064,0.12273238511715,8.777951780935739,1.3116013732243347e-4,-2.3936726593303572e-4,3.045669963225054e-5,7.401238200247969e-5,3.770533765042126e-5,3.082259016833963e-4,-1.747376436237169e-5,-2.2758236301926812e-5,2.1058996688958954e-4,1.6177199949269055e-4,8.771658459272972e-5,4.031046580808785e-5,1.9212912515362113e-5,1.5990127138829278e-5,1.5990127138829278e-5,0,NAN,NAN,NAN,NAN
3.75e-11,1.9140110071863513e-5,7.362996435945257e-5,7.644641889171203e-7,2.307569228770345e-6,5.533822151679145e-6,1.10948778599012e-5,2.2171081821494953e-4,2.787645405135417e-5,4.958493004368411e-5,8.627267385974187e-5,1.75499781602794e-4,6.853373948236536,4.1686473551142535,0.11745069320861608,8.764718232135607,1.3305487771179652e-4,-2.4429342037741e-4,2.9541240143391833e-5,8.302265054712675e-5,3.643107337860082e-5,2.860573824389914e-4,-1.7290963306737308e-5,-6.434656422404185e-5,2.0268680036738187e-4,1.610015093315728e-4,9.038963547255302e-5,4.2945289298967015e-5,2.104402802112711e-5,1.7645464390595414e-5,1.7645464390595414e-5,0,NAN,NAN,NAN,NAN
3.76e-11,1.803911994490607e-5,7.161704703337345e-5,8.236391397946285e-7,2.4260916137698732e-6,5.598759016905604e-6,1.0732728865236972e-5,1.6633384879730852e-4,2.4528783816190694e-5,3.9881268034519594e-5,8.012663077355889e-5,1.4784204176713703e-4,6.864215664155264,4.252884905488353,0.11225749668040715,8.73943504485665,1.3497686767569684e-4,-2.4684197558060266e-4,2.862424352076332e-5,9.386931058159526e-5,3.4930397132665816e-5,2.6840424633126417e-4,-1.6891277187759746e-5,-1.0207039753395565e-4,1.960007246842236e-4,1.5979896386070764e-4,9.25262010831754e-5,4.5432539957584105e-5,2.2926140594827867e-5,1.9381312357548246e-5,1.9381312357548246e-5,0,NAN,NAN,NAN,NAN
3.77e-11,1.698525554577199e-5,6.972029578215661e-5,8.798780732775246e-7,2.5232883224305276e-6,5.592345497720571e-6,1.0270537307666169e-5,1.1867487087018659e-4,2.0700834658744136e-5,3.2396136770205234e-5,7.434912620457585e-5,1.1962613924068038e-4,6.874578765703478,4.332408145425608,0.10721553448905151,8.703212251937337,1.3691622537736751e-4,-2.4803504781121806e-4,2.7700388592982546e-5,1.0579335396373051e-4,3.3280776364387586e-5,2.5502722745783296e-4,-1.6295520818615596e-5,-1.3635235658764636e-4,1.9063617940688092e-4,1.5844065538140055e-4,9.41712989826443e-5,4.7733263500366395e-5,2.4835114707298224e-5,2.1181038474954165e-5,2.1181038474954165e-5,0,NAN,NAN,NAN,NAN
3.78e-11,1.6021235042739904e-5,6.790534810654688e-5,9.311851010667724e-7,2.594159476284602e-6,5.514354214300287e-6,9.73823935365942e-6,7.763507199155533e-5,1.6641338089701992e-5,2.7108767141698136e-5,6.790561447248771e-5,9.207131937533649e-5,6.8844292734522305,4.408436035334255,0.10237959541259617,8.657009092619028,1.388584634167529e-4,-2.485582414768322e-4,2.6766120057250322e-5,1.1829301432064873e-4,3.1556443454227875e-5,2.4539743450711763e-4,-1.553520841148797e-5,-1.6776236251556228e-4,1.865890448497667e-4,1.571848500210956e-4,9.540273213527994e-5,4.982000696459836e-5,2.674448402879573e-5,2.302454283219129e-5,2.302454283219129e-5,0,NAN,NAN,NAN,NAN
3.79e-11,1.5173826785218219e-5,6.614345775777249e-5,9.75388622930496e-7,2.6344954244170564e-6,5.368856036230935e-6,9.168305555078597e-6,4.1968534004065625e-5,1.2674502980347204e-5,2.3681420556977947e-5,6.0207344631465965e-5,6.626701873591268e-5,6.893754560819928,4.4820041063929486,0.09779367224217266,8.601612008085272,1.407867151935317e-4,-2.487740640477781e-4,2.5820542780369018e-5,1.310988052187955e-4,2.98237130161559e-5,2.3883640566911863e-4,-1.464988623093768e-5,-1.96867871665053e-4,1.8378263168084048e-4,1.5625574468669707e-4,9.632463482806006e-5,5.167965738811826e-5,2.8626957034278456e-5,2.488901391192961e-5,2.488901391192961e-5,0,NAN,NAN,NAN,NAN
3.8e-11,1.445423456219902e-5,6.441215437327835e-5,1.0102651869838546e-6,2.641320181052462e-6,5.164068401350949e-6,8.592619639756951e-6,1.0526069207430575e-5,9.125327463551526e-6,2.1563263730894664e-5,5.111830721886696e-5,4.2990876505424244e-5,6.902560496370173,4.55393755093427,0.09348903160709726,8.537653897729301,1.4268408855586684e-4,-2.487847194283591e-4,2.486583358698902e-5,1.4410883808623943e-4,2.8138007693326547e-5,2.3463812731895452e-4,-1.3683773131127526e-5,-2.2411205811152395e-4,1.8210200097148235e-4,1.5583393779775064e-4,9.705910657546322e-5,5.331511001335022e-5,3.045620663150504e-5,2.6750041080314467e-5,2.6750041080314467e-5,0,NAN,NAN,NAN,NAN
3.81e-11,1.3860461427558654e-5,6.269501457919069e-5,1.033701292128818e-6,2.6132720622735088e-6,4.91175731973742e-6,8.039617673804374e-6,-1.757530360108065e-5,6.2519224835842975e-6,2.0117921533606623e-5,4.087924861124091e-5,2.2635674297620953e-5,6.910867943950683,4.624856068741433,0.08948334361823787,8.465664412687397,1.445356915790335e-4,-2.4852000325017504e-4,2.3907119711378004e-5,1.5730518061025578e-4,2.654260559560433e-5,2.3215603655101495e-4,-1.2682144168045677e-5,-2.497313401520956e-4,1.8142100589032905e-4,1.5605349055998068e-4,9.773706455210439e-5,5.474557301242004e-5,3.220879330194636e-5,2.8583024634878966e-5,2.8583024634878966e-5,0,NAN,NAN,NAN,NAN
3.82e-11,1.3380937612452462e-5,6.0980876730654834e-5,1.0438812288675715e-6,2.5508671549086983e-6,4.626253350720543e-6,7.53205950186475e-6,-4.286705249604608e-5,4.197867339826275e-6,1.874675488685109e-5,2.998073400469621e-5,5.2305004315802274e-6,6.918709102619108,4.695198839440733,0.08578088202968677,8.386138831578378,1.4633000434984274e-4,-2.4782788372083636e-4,2.2951873328342638e-5,1.706705943638687e-4,2.50688383202436e-5,2.3084849101343848e-4,-1.168790070779114e-5,-2.7371554350948455e-4,1.8161926059100553e-4,1.5700464537979453e-4,9.848944814658077e-5,5.600549592850889e-5,3.386604304869717e-5,3.0364782051056085e-5,3.0364782051056085e-5,0,NAN,NAN,NAN,NAN
3.83e-11,1.2998579879411758e-5,5.92628435390356e-5,1.0394827833716421e-6,2.4566016098885695e-6,4.323199490268511e-6,7.0856818085831016e-6,-6.552226332686575e-5,2.9718914067411096e-6,1.6985356183887083e-5,1.901994590962043e-5,-9.471922686466248e-6,6.926124058406488,4.765257440889675,0.08237368046416975,8.299612994205651,1.480594489291968e-4,-2.465507730585678e-4,2.200895626891191e-5,1.841207910595798e-4,2.373728727187244e-5,2.3028560056729397e-4,-1.0738707392460683e-5,-2.958078638941597e-4,1.82588917829277e-4,1.5874057646026422e-4,9.943974410827659e-5,5.7142287687850636e-5,3.5415696513922065e-5,3.20752171431575e-5,3.20752171431575e-5,0,NAN,NAN,NAN,NAN
3.84e-11,1.269450762914121e-5,5.75373603514153e-5,1.0198581165827153e-6,2.3348669455980245e-6,4.0181882849006215e-6,6.7088244842126785e-6,-8.541107483401725e-5,2.455783800913408e-6,1.4559733498767932e-5,8.57122508601419e-6,-2.1874630311088934e-5,6.933157773454196,4.8352064464728315,0.07924343256542948,8.206733177874316,1.497201904096093e-4,-2.4457751726202873e-4,2.108750207391675e-5,1.9746186859563814e-4,2.255946618710753e-5,2.3012711792055906e-4,-9.864958557966318e-6,-3.155381927545763e-4,1.8423320247033166e-4,1.6128624474522123e-4,1.0069851222781941e-4,5.82131387808273e-5,3.685316555628964e-5,3.3698902699936835e-5,3.3698902699936835e-5,0,NAN,NAN,NAN,NAN
3.85e-11,1.2450839443277635e-5,5.5803557084899255e-5,9.851754193324598e-7,2.1916761002850633e-6,3.725459537157352e-6,6.402960923307687e-6,-1.0219733947061734e-4,2.435739370918146e-6,1.1398751534173808e-5,-9.089695607777547e-7,-3.241337141181897e-5,6.939857590287788,4.905124924042613,0.07636386645934877,8.10831196462264,1.513113467876676e-4,-2.4186808699794808e-4,2.0195835865681028e-5,2.1037702685375791e-4,2.1539529302657183e-5,2.3008466153305617e-4,-9.088689859379548e-6,-3.3228200100367353e-4,1.8645988885336497e-4,1.6464750251351612e-4,1.0236023967658422e-4,5.928135938584782e-5,3.8182275854283475e-5,3.522642990207672e-5,3.522642990207672e-5,0,NAN,NAN,NAN,NAN
3.86e-11,1.2252272978717085e-5,5.4062926000746614e-5,9.364987222049193e-7,2.034223265735894e-6,3.4568164431319043e-6,6.163928581997226e-6,-1.1545494268613279e-4,2.6483837051944512e-6,7.608367226921724e-6,-9.133049413616843e-6,-4.1455234169337216e-5,6.94627120910486,4.975006162341697,0.07370331109891334,8.005363523597767,1.5283387116293924e-4,-2.3845365708533882e-4,1.9340607058203437e-5,2.224417717889454e-4,2.067567662192875e-5,2.298820045881631e-4,-8.423403643211666e-6,-3.453369472742959e-4,1.8917331144892625e-4,1.6881896487931e-4,1.04502500103224e-4,6.041267919663431e-5,3.941543261063285e-5,3.66553996342293e-5,3.66553996342293e-5,0,NAN,NAN,NAN,NAN
3.87e-11,1.208644432786845e-5,5.2319299691635696e-5,8.757886573953403e-7,1.8703234467433792e-6,3.2208798561173553e-6,5.9835710524677665e-6,-1.2478453270678267e-4,2.831021078539784e-6,3.419439411495307e-6,-1.5989893054228508e-5,-4.923383453607906e-5,6.952445022154869,5.044756808020402,0.07122720014183653,7.899114076450795,1.5428939024079248e-4,-2.3441857636951835e-4,1.8526254446701056e-5,2.3316292337076296e-4,1.9961099070490663e-5,2.292250852908761e-4,-7.874654742622213e-6,-3.5400961799765876e-4,1.9226817543090125e-4,1.737897205009106e-4,1.0718709636895627e-4,6.167192506283356e-5,4.057321261987701e-5,3.799096882663955e-5,3.799096882663955e-5,0,NAN,NAN,NAN,NAN
3.88e-11,1.1943310838874355e-5,5.057901180043831e-5,8.058155587618677e-7,1.707794376328643e-6,3.0227450405629976e-6,5.851477991879181e-6,-1.2991494210601724e-4,2.766227387522539e-6,-8.763212025538606e-7,-2.1517581302327455e-5,-5.582631271541305e-5,6.9584226672583185,5.114189558960617,0.06890031751914728,7.790985663400678,1.5567924603544745e-4,-2.2987251030458708e-4,1.775485155952122e-5,2.4203389536358886e-4,1.9384475742049684e-5,2.2778958340903543e-4,-7.4411649031753285e-6,-3.577045255150527e-4,1.9562757091405307e-4,1.7954656466656518e-4,1.1046266236171269e-4,6.312040903332439e-5,4.168345036566436e-5,3.9245913893092e-5,3.9245913893092e-5,0,NAN,NAN,NAN,NAN
3.89e-11,1.1813962747324544e-5,4.885107777190463e-5,7.299869783583738e-7,1.5538510424268514e-6,2.864043088327136e-6,5.756542696924654e-6,-1.307773366186084e-4,2.3133179564725494e-6,-4.988237989314038e-6,-2.5854411842834724e-5,-6.116891322224521e-5,6.9642436865859985,5.183015232411421,0.06668866343267844,7.68255386064944,1.5700391000948908e-4,-2.2492101620247127e-4,1.7026307761257975e-5,2.4859688422659566e-4,1.8930169486771856e-5,2.2522922866786987e-4,-7.116206739447313e-6,-3.560065652864783e-4,1.991264021779035e-4,1.8607498893291708e-4,1.1436810829696108e-4,6.481423940216405e-5,4.277993967364537e-5,4.044022634371715e-5,4.044022634371715e-5,0,NAN,NAN,NAN,NAN
3.9e-11,1.1689325497947119e-5,4.714722783528981e-5,6.521029734412638e-7,1.4145803760160283e-6,2.743351195693204e-6,5.688136135620811e-6,-1.2754396264390676e-4,1.422711304824676e-6,-8.675476008305107e-6,-2.91825906641957e-5,-6.510169259408638e-5,6.9699422330570595,5.250840268760814,0.06456089503675559,7.575482910191273,1.5826284143153978e-4,-2.1964142838198317e-4,1.6338841197064562e-5,2.5250186307142826e-4,1.8578344755812413e-5,2.2120327036226963e-4,-6.8890192578652944e-6,-3.4874723300617637e-4,2.0264013348234312e-4,1.9335856504238094e-4,1.1893631314720179e-4,6.680363237402977e-5,4.390090905612861e-5,4.160030555218509e-5,4.160030555218509e-5,0,NAN,NAN,NAN,NAN
3.91e-11,1.1559170396431844e-5,4.548165642765792e-5,5.760626480224718e-7,1.2945511448881484e-6,2.6568519158556275e-6,5.636800697077176e-6,-1.206277409183627e-4,1.3293826113935017e-7,-1.1776432800541937e-5,-3.1677371344171973e-5,-6.742938298497915e-5,6.975545836880051,5.3171746347091755,0.062489359516432245,7.471444625169884,1.5945476457242787e-4,-2.14068689344604e-4,1.5689602813482967e-5,2.5355284020030466e-4,1.8305245624968927e-5,2.1541745785016506e-4,-6.746075228537083e-6,-3.3604519876852777e-4,2.0605753019833472e-4,2.0137756637241848e-4,1.2419757733267726e-4,6.913317370436292e-5,4.508744451344355e-5,4.275785404522548e-5,4.275785404522548e-5,0,NAN,NAN,NAN,NAN
3.92e-11,1.141172817529711e-5,4.3870412937592566e-5,5.055527762415381e-7,1.1965940145307267e-6,2.5991178039727705e-6,5.594474083571539e-6,-1.1064429346830533e-4,-1.4467457746272163e-6,-1.4217266448604613e-5,-3.347076214393964e-5,-6.798463025213991e-5,6.981074310315291,5.381452942989586,0.060450779926264714,7.372029909542447,1.6057825891860813e-4,-2.0819313018449265e-4,1.5075320477388854e-5,2.517339220603881e-4,1.808382756036599e-5,2.0767005295085355e-4,-6.672099385068881e-6,-3.1831434641915886e-4,2.092951284737362e-4,2.1010766623517753e-4,1.3018251607480847e-4,7.184287660668068e-5,4.638202779600857e-5,4.394860688902572e-5,4.394860688902572e-5,0,NAN,NAN,NAN,NAN
3.93e-11,1.1234031335394855e-5,4.2330435297714056e-5,4.4375263432611405e-7,1.121762554414785e-6,2.5638968590328347e-6,5.554343047184317e-6,-9.834400456416535e-5,-3.163028623872005e-6,-1.6002347488915856e-5,-3.46342822295987e-5,-6.668136908808356e-5,6.986538914222616,5.443068856469897,0.058426672544862605,7.278663084241325,1.616325042030572e-4,-2.0196958664239973e-4,1.449284725860244e-5,2.472112537051544e-4,1.788484875540898e-5,1.9789325693576364e-4,-6.650817420014125e-6,-2.96237261499929e-4,2.1231066122562225e-4,2.1951936337055375e-4,1.3692426067554614e-4,7.496981697184261e-5,4.782733369391954e-5,4.5211036431401046e-5,4.5211036431401046e-5,0,NAN,NAN,NAN,NAN
3.94e-11,1.1012933863620622e-5,4.0878305363418644e-5,3.930877881578576e-7,1.0694617442401696e-6,2.544793813895462e-6,5.510483285417846e-6,-8.452715600435403e-5,-4.8484994816593215e-6,-1.7192326939787123e-5,-3.518064094867634e-5,-6.354942600966081e-5,6.991941925398139,5.501420037391088,0.05640357037364565,7.192528883177645,1.6261800359591253e-4,-1.9533500385709508e-4,1.3939532373662529e-5,2.403113436674786e-4,1.767841683505878e-5,1.861811928856025e-4,-6.665482971438157e-6,-2.7070834888995657e-4,2.1511270698191173e-4,2.2957846403006421e-4,1.4446000445592004e-4,7.855010481758663e-5,4.946539197482281e-5,4.65851669925891e-5,4.65851669925891e-5,0,NAN,NAN,NAN,NAN
3.95e-11,1.0736605598841694e-5,3.952886781355646e-5,3.550596394918293e-7,1.0377101521195763e-6,2.5357770124154e-6,5.457458932367953e-6,-6.995828423827918e-5,-6.349271507655008e-6,-1.7876790236430955e-5,-3.508047040907637e-5,-5.874584508112275e-5,6.997276725853707,5.555958594868544,0.05437310664945057,7.114519855645541,1.6353712422974726e-4,-1.882301639137159e-4,1.3413378402609303e-5,2.3148061357143623e-4,1.74358776407721e-5,1.727981135571514e-4,-6.6992720419304065e-6,-2.4275639779543055e-4,2.1776441695341432e-4,2.4024756865154907e-4,1.5283205232826785e-4,8.26209697262754e-5,5.1337174775439584e-5,4.8111613545605943e-5,4.8111613545605943e-5,0,NAN,NAN,NAN,NAN
3.96e-11,1.0396199552569374e-5,3.829388994922496e-5,3.3016788563797617e-7,1.0234884204702117e-6,2.5314824936956022e-6,5.390034220834712e-6,-5.529533973196862e-5,-7.545969817609809e-6,-1.814816722906196e-5,-3.428789643891381e-5,-5.25431148342654e-5,7.002528487613982,5.606240636666738,0.05233198318426647,7.045208438483477,1.643943393664764e-4,-1.8062061431226375e-4,1.2912994557220589e-5,2.2123413220872552e-4,1.7131846213772817e-5,1.5816429773695597e-4,-6.735646661203442e-6,-2.134596374689246e-4,2.203801970958294e-4,2.514881467752629e-4,1.620885894104371e-4,8.722278928249053e-5,5.34826255635431e-5,4.98309281951601e-5,4.98309281951601e-5,0,NAN,NAN,NAN,NAN
3.97e-11,9.987358523026552e-6,3.718094141380419e-5,3.1793115825617956e-7,1.0231216341584959e-6,2.527327584427574e-6,5.303099660674042e-6,-4.1044880197861336e-5,-8.365670467885242e-6,-1.808202655452575e-5,-3.276798096243418e-5,-4.529862797332418e-5,7.007675458596826,5.651968403196809,0.050281819827235105,6.984844015946405,1.6519612109275217e-4,-1.7251236650785438e-4,1.243739426646345e-5,2.1010263058914494e-4,1.674613221398739e-5,1.4282132919178828e-4,-6.758773690960838e-6,-1.838662093896496e-4,2.2311544745918293e-4,2.632625065928824e-4,1.722843691440946e-4,9.240096025158625e-5,5.59411075101221e-5,5.17833035318291e-5,5.17833035318291e-5,0,NAN,NAN,NAN,NAN
3.98e-11,9.511263433332974e-6,3.619264115141541e-5,3.1699879226306186e-7,1.0326465986166164e-6,2.519478475095041e-6,5.191848799566914e-6,-2.7547698696582547e-5,-8.784379675924932e-6,-1.7726610961263317e-5,-3.051978643925683e-5,-3.7412626801422655e-5,7.012690779697477,5.693019542316763,0.04822886088844723,6.933371829597763,1.6595050311909464e-4,-1.6395932893043972e-4,1.1985709785511991e-5,1.985859320953845e-4,1.6265310947922963e-5,1.273821769434309e-4,-6.754047514589988e-6,-1.5492987564001345e-4,2.2615060958588215e-4,2.7553482590710456e-4,1.83481441731453e-4,9.820758766614794e-5,5.8752221956124605e-5,5.400864801234681e-5,5.400864801234681e-5,0,NAN,NAN,NAN,NAN
3.99e-11,8.975018009559437e-6,3.532636179276851e-5,3.2533578954507083e-7,1.0481255741531994e-6,2.5047349818908966e-6,5.052174312743537e-6,-1.4992118077822232e-5,-8.821378809039e-6,-1.7102034890899523e-5,-2.759063014365172e-5,-2.9283130391864092e-5,7.017544694325223,5.729460097675154,0.04618350682372751,6.8904683383525605,1.6666639570153102e-4,-1.5506138020228536e-4,1.1556903844832682e-5,1.8711839696995193e-4,1.5683735510095746e-5,1.1247391558984414e-4,-6.708717500536309e-6,-1.2746603366766638e-4,2.2967159373665948e-4,2.8827043281006934e-4,1.9574991531096485e-4,1.0470303308414152e-4,6.19569342177947e-5,5.654702004219194e-5,5.654702004219194e-5,0,NAN,NAN,NAN,NAN
4.0e-11,8.391290658009271e-6,3.457441209367632e-5,3.404551599747484e-7,1.0658830346973126e-6,2.480399096704397e-6,4.881197477967936e-6,-3.446736422384617e-6,-8.527956711489375e-6,-1.6207471193848915e-5,-2.4079497348809e-5,-2.1265821831241414e-5,7.022206961558821,5.7615402697170115,0.044159646335139226,6.855586811168694,1.6735277669436662e-4,-1.4595399699864048e-4,1.1149549002016243e-5,1.7604876449255197e-4,1.500386488453462e-5,9.868161258691037e-5,-6.612574226525349e-6,-1.0212834900929498e-4,2.33849006061047e-4,3.014327027981133e-4,2.091685858873461e-4,1.1195740895240754e-4,6.559894456153239e-5,5.943938778118058e-5,5.943938778118058e-5,0,NAN,NAN,NAN,NAN
4.01e-11,7.777267554603246e-6,3.392465056275711e-5,3.5966798149561107e-7,1.0826584297914774e-6,2.4441832407378436e-6,4.677812875624328e-6,7.098094374866905e-6,-7.973578303082503e-6,-1.5033255622673058e-5,-2.0130019687067594e-5,-1.3644893109071124e-5,7.026649260881202,5.789674446068295,0.04217378343006673,6.828007373745221,1.6801789708853268e-4,-1.367919671642821e-4,1.076172295677918e-5,1.6563377403903146e-4,1.4235880417101816e-5,8.650090013533559e-5,-6.45861286249857e-6,-7.940280576046868e-5,2.3881846584626485e-4,3.1497724870173274e-4,2.2382510812738138e-4,1.2005212445745627e-4,6.972625503419132e-5,6.272867258785309e-5,6.272867258785309e-5,0,NAN,NAN,NAN,NAN
4.02e-11,7.153084664458361e-6,3.3361430424466917e-5,3.8032206369282676e-7,1.095682681583306e-6,2.394193165577364e-6,4.44312489896453e-6,1.6690223320116358e-5,-7.232413561986862e-6,-1.3574297019437781e-5,-1.591542201768246e-5,-6.617987695166364e-6,7.030847382742203,5.814408936460834,0.04024398138038559,6.806886965024287,1.6866862548327592e-4,-1.2773062521337854e-4,1.0391038432120021e-5,1.5604278600724956e-4,1.3396659637651901e-5,7.630447310906266e-5,-6.24357497319354e-6,-5.9614249788946304e-5,2.446638141853594e-4,3.2884348472350455e-4,2.3981522370821118e-4,1.2908157734657974e-4,7.439290464263374e-5,6.646103548807687e-5,6.646103548807687e-5,0,NAN,NAN,NAN,NAN
4.03e-11,6.539980547505659e-6,3.2866745326316364e-5,4.000046438871251e-7,1.1026968253712694e-6,2.328994567405624e-6,4.18067313775341e-6,2.538444303053523e-5,-6.372509500746313e-6,-1.1841464968943809e-5,-1.1619075045667719e-5,-2.953540870804957e-7,7.034783032044867,5.836382000962323,0.038388674901672575,6.7913061676198865,1.6931001946696514e-4,-1.1890813579690332e-4,1.0034795951368789e-5,1.473695638298835e-4,1.2508254654523805e-5,6.832486473924587e-5,-5.9682741070181454e-6,-4.294042170871064e-5,2.5140436195080304e-4,3.429441105565849e-4,2.5724042591833917e-4,1.391550478363142e-4,7.966087197201755e-5,7.068737661577638e-5,7.068737661577638e-5,0,NAN,NAN,NAN,NAN
4.04e-11,5.9584361761910215e-6,3.242143881309328e-5,4.166920882112621e-7,1.1019364049032157e-6,2.247747456991015e-6,3.8963837521765945e-6,3.3223534167338316e-5,-5.448939881869518e-6,-9.868545493567982e-6,-7.414634977475445e-6,5.2892269777665886e-6,7.038445123676633,5.856281045151937,0.03662542703785941,6.7803112426251015,1.6994516287934831e-4,-1.1043171742039375e-4,9.690223034633006e-6,1.3964734744533277e-4,1.1596070338748191e-5,6.265302342756697e-5,-5.63763416255717e-6,-2.9429489260228657e-5,2.589867121569135e-4,3.571535565215836e-4,2.7620332086085306e-4,1.5039878925707709e-4,8.560217145222493e-5,7.546503465431433e-5,7.546503465431433e-5,0,NAN,NAN,NAN,NAN
4.05e-11,5.426543447533309e-6,3.200635554543411e-5,4.2883869416706025e-7,1.0921047485963573e-6,2.1503731555702246e-6,3.5982341822886784e-6,4.023145244010524e-5,-4.501246492662317e-6,-7.713624691006149e-6,-3.4492744145191125e-6,1.0159812826263713e-5,7.041830510517091,5.874801371914467,0.034969723091218444,6.7729506928669725,1.7057525791265774e-4,-1.0236958664997038e-4,9.354748352572635e-6,1.3286406206752496e-4,1.0686950632794845e-5,5.9249981782176866e-5,-5.260407185261536e-6,-1.9018529342071627e-5,2.6728127953384623e-4,3.7129692840968254e-4,2.9679984595397895e-4,1.6295823029774045e-4,9.230119341457863e-5,8.085969376594929e-5,8.085969376594929e-5,0,NAN,NAN,NAN,NAN
4.06e-11,4.9587810800936385e-6,3.160334201335102e-5,4.354058312919718e-7,1.0723529741745229e-6,2.037708807133308e-6,3.2956684640764443e-6,4.64158395925968e-5,-3.5545995906846917e-6,-5.4550714277238145e-6,1.6756665794269077e-7,1.4376587663523881e-5,7.0449441447560455,5.892609854322701,0.03343389740141057,6.768306251482772,1.711999201463579e-4,-9.474911829821082e-5,9.026256128665658e-6,1.2697559798698782e-4,9.807362222440315e-6,5.796757877299958e-5,-4.848581142346676e-6,-1.1551739180402778e-5,2.7608349348397243e-4,3.8514145083945673e-4,3.191074288370358e-4,1.7700010860590155e-4,9.985735609061743e-5,8.69475261606088e-5,8.69475261606088e-5,0,NAN,NAN,NAN,NAN
4.07e-11,4.565291848906558e-6,3.1196041073574525e-5,4.358403799242897e-7,1.0422762163326077e-6,1.9116047214677237e-6,2.998840655122315e-6,5.177576538660479e-5,-2.623499894895149e-6,-3.1833748974865025e-6,3.368846319030948e-6,1.8015251893298056e-5,7.047798724328297,5.910315611318906,0.032026279226474816,6.7655184253974845,1.7181759963343695e-4,-8.756054718728483e-5,8.703273928624034e-6,1.2191622768876266e-4,8.981821841622863e-6,5.85738308374218e-5,-4.416529992716305e-6,-6.798065450817012e-6,2.85119779847136e-4,3.983927543519969e-4,3.4316813370483885e-4,1.9271424432009513e-4,1.0838814814241849e-4,9.381761654297246e-5,9.381761654297246e-5,0,NAN,NAN,NAN,NAN
4.08e-11,4.251667290494496e-6,3.07704604059533e-5,4.3001666934694207e-7,1.0019262754161774e-6,1.7749297505058331e-6,2.717787824994473e-6,5.631065594658589e-5,-1.7165867435258623e-6,-9.90769692467172e-7,6.128278432941946e-6,2.1150552941324796e-5,7.050413912297764,5.928448499803662,0.030750623158068743,6.763806755062674,1.7242604444008065e-4,-8.07646917579147e-5,8.385063131970075e-6,1.1760614892461304e-4,8.231658069072736e-6,6.0779009302367066e-5,-3.97999077857824e-6,-4.4683533557811776e-6,2.940586371543634e-4,4.106984510803578e-4,3.6896589960654325e-4,2.1031452906278392e-4,1.1803264237923559e-4,1.015747280301143e-4,1.015747280301143e-4,0,NAN,NAN,NAN,NAN
4.09e-11,4.019171644296881e-6,3.031532411105606e-5,4.1815833152095725e-7,9.518327320862804e-7,1.631466564279026e-6,2.4616389301196356e-6,6.002737413625364e-5,-8.411939980091826e-7,1.0392217103734146e-6,8.45371485222086e-6,2.3845532574144307e-5,7.052815236101682,5.947445193781066,0.02960586099025753,6.762484919291891,1.7302273282081908e-4,-7.430276301488844e-5,8.071601738446119e-6,1.1395672804092302e-4,7.574142332432167e-6,6.425950187447648e-5,-3.554970688135286e-6,-4.232127738222834e-6,3.025272360663426e-4,4.2166110316227894e-4,3.9639723241702583e-4,2.300385398736064e-4,1.2895555446870583e-4,1.1034247618765687e-4,1.1034247618765687e-4,0,NAN,NAN,NAN,NAN
4.1e-11,3.86528727556224e-6,2.9822235856026506e-5,4.007557006911843e-7,8.930192055538286e-7,1.485698390416899e-6,2.237952753238844e-6,6.294389651281444e-5,-6.630916611349946e-9,2.8404463811594475e-6,1.0377503473378057e-5,2.614664097653896e-5,7.0550327769342545,5.967641925049904,0.02858618033586831,6.7609708128763595,1.7360522166934858e-4,-6.810633481308923e-5,7.76346928393358e-6,1.1087424915427207e-4,7.021976576913135e-6,6.86777982419607e-5,-3.156689301350895e-6,-5.7339017291462615e-6,3.1013372617808585e-4,4.3086169014614514e-4,4.252353517739163e-4,2.5214497317709906e-4,1.4135190350124727e-4,1.2026697730658474e-4,1.2026697730658474e-4,0,NAN,NAN,NAN,NAN
4.11e-11,3.784443899971966e-6,2.9285690536238174e-5,3.784911406188027e-7,8.269997709308011e-7,1.3425075442571288e-6,2.052251249335588e-6,6.508950046749478e-5,7.743539305931832e-7,4.369669457217047e-6,1.1945917282595121e-5,2.8083762831533352e-5,7.057099750820327,5.989272639065181,0.02768140520587031,6.758791796089646,1.7417138568339232e-4,-6.210591472838161e-5,7.461659694525257e-6,1.0826291622310615e-4,6.583092687414317e-6,7.369814777156663e-5,-2.798648787442351e-6,-8.608647304071844e-6,3.164946368583995e-4,4.378928814018193e-4,4.550890879527857e-4,2.7690781471723493e-4,1.5545230113917733e-4,1.3152102731203575e-4,1.3152102731203575e-4,0,NAN,NAN,NAN,NAN
4.12e-11,3.768801822487214e-6,2.8702970883723908e-5,3.521798769876547e-7,7.55742682018725e-7,1.2068204909313521e-6,1.9077804117539008e-6,6.650247323981238e-5,1.485963729192136e-6,5.608441833463262e-6,1.3209482017330003e-5,2.967356479372308e-5,7.059051066914702,6.0124713231441795,0.026877629146763095,6.755585452217456,1.7471954752088564e-4,-5.6237143742401456e-5,7.167357352978821e-6,1.0602761619160377e-4,6.260703162867128e-6,7.899836468213928e-5,-2.491901340379914e-6,-1.2495891442326906e-5,3.212653837105955e-4,4.423988932248205e-4,4.8536010433550183e-4,3.0460580561461186e-4,1.7152884621235648e-4,1.4430884585752823e-4,1.4430884585752823e-4,0,NAN,NAN,NAN,NAN
4.13e-11,3.8089882075945053e-6,2.8073958830921613e-5,3.227286305305146e-7,6.815937868814544e-7,1.0832419744914081e-6,1.8054960080472117e-6,6.722688714435483e-5,2.1112157830481995e-6,6.561446451661941e-6,1.4215484742969069e-5,3.0924423447031695e-5,7.060921930082512,6.03727748718092,0.026158034950982206,6.751096354587713,1.7524851909364502e-4,-5.044432677884287e-5,6.881713573340786e-6,1.0407665082890945e-4,6.053541905073501e-6,8.427877305835139e-5,-2.2445536974789956e-6,-1.7051885913996564e-5,3.2417019683780754e-4,4.441159087275379e-4,5.152055600607154e-4,3.355053341151273e-4,1.899015197620671e-4,1.5887138070940166e-4,1.5887138070940166e-4,0,NAN,NAN,NAN,NAN
4.14e-11,3.894725285321e-6,2.740088236958739e-5,2.911096249514972e-7,6.071591277014026e-7,9.757210967837862e-7,1.744242259139393e-6,6.730992900279998e-5,2.634622498383382e-6,7.2520694130182674e-6,1.5003284235177297e-5,3.18414369877564e-5,7.062746537735155,6.063644090618416,0.025503827412169874,6.745169491682853,1.7575758508121662e-4,-4.4681619730624994e-5,6.605655746461529e-6,1.0232438262669448e-4,5.956243831310267e-6,8.926936339824567e-5,-2.061518545989266e-6,-2.195943439544569e-5,3.250263490065364e-4,4.429048418106786e-4,5.435180425897693e-4,3.69834405805486e-4,2.109448404956878e-4,1.75492100477192e-4,1.75492100477192e-4,0,NAN,NAN,NAN,NAN
4.15e-11,4.015330037028485e-6,2.6688010560493292e-5,2.583441979828833e-7,5.351536665418237e-7,8.872857443692038e-7,1.7210719103881775e-6,6.68007464418894e-5,3.044949984687358e-6,7.716297694556904e-6,1.5602417820217668e-5,3.2430507127137666e-5,7.064556907531752,6.091447490834242,0.024895206571865253,6.737741089829911,1.7624646107821003e-4,-3.8912656527053184e-5,6.3397515355881025e-6,1.006935805223278e-4,5.959826634169285e-6,9.373594124981784e-5,-1.9444965971408006e-6,-2.693519480792844e-5,3.2375716727368165e-4,4.387677802856163e-4,5.689395587306389e-4,4.077448966039033e-4,2.3509431701437708e-4,1.9450309178832814e-4,1.9450309178832814e-4,0,NAN,NAN,NAN,NAN
4.16e-11,4.160097619289497e-6,2.5941304759356776e-5,2.2548874065752288e-7,4.682294051781608e-7,8.198702191185331e-7,1.7316479394826443e-6,6.575099746618453e-5,3.3373928306157786e-6,7.996143054592089e-6,1.6033020355076556e-5,3.270102852014878e-5,7.066381863514272,6.120499146421874,0.02431231670049496,6.728827589211444,1.767152519275726e-4,-3.3109607034672736e-5,6.084138259841922e-6,9.911721702920248e-5,6.052251851124243e-6,9.748552950823855e-5,-1.8921542318347458e-6,-3.1734532042054014e-5,3.203896598927576e-4,4.31841725085015e-4,5.899292254735592e-4,4.4926002488572325e-4,2.6285186269742156e-4,2.1629109101535662e-4,2.1629109101535662e-4,0,NAN,NAN,NAN,NAN
4.17e-11,4.318600074646925e-6,2.5168034116259653e-5,1.9361609803421038e-7,4.0880022515279805e-7,7.742467947947508e-7,1.770669749361838e-6,6.421652336997347e-5,3.5147072375947343e-6,8.13365963292711e-6,1.6307797605591005e-5,3.266719552585742e-5,7.068246202655106,6.150558803559452,0.023736118500421156,6.718513474443886,1.7716442372472596e-4,-2.725257260585582e-5,5.8385156777810145e-6,9.753954393590758e-5,6.219051291197166e-6,1.0037072797739304e-4,-1.900451216550241e-6,-3.615420460741957e-5,3.150358858183805e-4,4.223684647388759e-4,6.049011408606924e-4,4.942041846927401e-4,2.9478872645482244e-4,2.413027724396628e-4,2.413027724396628e-4,0,NAN,NAN,NAN,NAN
4.18e-11,4.480936142037583e-6,2.4376367442873395e-5,1.6378758381485497e-7,3.5888193038773347e-7,7.500578192985033e-7,1.8322775789164058e-6,6.22590518124747e-5,3.58711154927238e-6,8.166327369410784e-6,1.6434732384671612e-5,3.2348238311318165e-5,7.0701700598446875,6.181348742505541,0.023149146203967616,6.706938557931639,1.7759478953848753e-4,-2.1329871624107368e-5,5.602190985076085e-6,9.591641528531996e-5,6.4440067644927225e-6,1.0229233169099839e-4,-1.96307062245514e-6,-4.003327987852369e-5,3.078618164643572e-4,4.1064655885103476e-4,6.124354267299159e-4,5.421135252189434e-4,3.3154348506853607e-4,2.700481057684694e-4,2.700481057684694e-4,0,NAN,NAN,NAN,NAN
4.19e-11,4.637959380238827e-6,2.3574959636000928e-5,1.3701381551119058e-7,3.199641782099787e-7,7.459331843166516e-7,1.9104043795008665e-6,5.994674229723742e-5,3.571030403960068e-6,8.124199601349958e-6,1.6419808061262942e-5,3.176800521889028e-5,7.072168484969715,6.212568434675364,0.02253612519178702,6.69428519425628,1.780074979382863e-4,-1.53392360985537e-5,5.374159336289262e-6,9.421497672098017e-5,6.709866358326009e-6,1.0319941508121225e-4,-2.071906978087182e-6,-4.325267278397483e-5,2.9905192255873356e-4,3.9697817629749584e-4,6.115400123655582e-4,5.921290021186884e-4,3.7381100731413025e-4,3.030997619376148e-4,3.030997619376148e-4,0,NAN,NAN,NAN,NAN
4.2e-11,4.781495394028037e-6,2.2772556135887326e-5,1.1420594946364986e-7,2.9292672014192855e-7,7.596700471471169e-7,1.9990606793068235e-6,5.7352749383180525e-5,3.486973964745392e-6,8.028844295083086e-6,1.6269245498678596e-5,3.095424806102572e-5,7.074251239307622,6.243908761441974,0.021884437955499554,6.6807657974270604,1.7840400796404997e-4,-9.289391789169704e-6,5.153201943911667e-6,9.241294568073017e-5,6.9990717268401345e-6,1.0308636303121839e-4,-2.2175763328120978e-6,-4.5733613648037865e-5,2.887801763929694e-4,3.8162708307384305e-4,6.019086666697536e-4,6.428808440669642e-4,4.2231571047438e-4,3.4108520072027095e-4,3.4108520072027095e-4,0,NAN,NAN,NAN,NAN
4.21e-11,4.904541162109141e-6,2.197764055131955e-5,9.612187634977521e-8,2.780065185564848e-7,7.884482674986736e-7,2.0925517231114094e-6,5.45516904932444e-5,3.356973559830236e-6,7.89381015136988e-6,1.5990995202845878e-5,2.9937813518329685e-5,7.076422809340968,6.275064876391814,0.021184435926116088,6.6666109597560155,1.7878603567085923e-4,-3.201118282895078e-6,4.937986194566893e-6,9.049773216029655e-5,7.2944618853104375e-6,1.0198691087719894e-4,-2.389920723201296e-6,-4.743522038395454e-5,2.771970758538763e-4,3.648021583422167e-4,5.840961396526294e-4,6.923867591892339e-4,4.7775850265418076e-4,3.846659630578747e-4,3.846659630578747e-4,0,NAN,NAN,NAN,NAN
4.22e-11,5.0014264500392635e-6,2.119814680175885e-5,8.331395620068565e-8,2.748159282780308e-7,8.290558802739928e-7,2.1856353573199876e-6,5.1614728587625376e-5,3.202028219679937e-6,7.72616055098776e-6,1.559544637638967e-5,2.8751781766097542e-5,7.078682624834414,6.305746919395812,0.02042960184605104,6.652058435209764,1.7915546524930635e-4,2.8931598544340175e-6,4.727156945459708e-6,8.846558861796515e-5,7.5799138966564044e-6,9.996596479933548e-5,-2.578487446617141e-6,-4.835123621171011e-5,2.644373677273415e-4,3.4667306919134306e-4,5.595320578293062e-4,7.380068966087952e-4,5.40721261469593e-4,4.3449553065947965e-4,4.3449553065947965e-4,0,NAN,NAN,NAN,NAN
4.23e-11,5.067913245431296e-6,2.044124791652613e-5,7.608558624213828e-8,2.8240627999347526e-7,8.781031230818562e-7,2.2736331003430517e-6,4.860461924943937e-5,3.0399619406451923e-6,7.528550527827955e-6,1.5095470337496698e-5,2.7430492729476215e-5,7.081025456250212,6.335688114917405,0.01961657243244487,6.637343238970769,1.7951422941094042e-4,8.951855740876309e-6,4.519413598542853e-6,8.632085466985632e-5,7.840882612363805e-6,9.711056416553655e-5,-2.7729693669325083e-6,-4.850594491609718e-5,2.5064572327639567e-4,3.274133028318266e-4,5.303318445376436e-4,7.765224213880372e-4,6.115058316903135e-4,4.911427370276691e-4,4.911427370276691e-4,0,NAN,NAN,NAN,NAN
4.24e-11,5.101215206941718e-6,1.9713221016395624e-5,7.446323498353952e-8,2.993667141747476e-7,9.322097216435701e-7,2.352506307795593e-6,4.557227207529579e-5,2.883972926659925e-6,7.301360456176482e-6,1.4505994341176853e-5,2.60083954381314e-5,7.083441956536156,6.3646502368981634,0.018745034729696568,6.622689105524111,1.798641753463115e-4,1.4928732460818118e-5,4.313572180669543e-6,8.407522510098955e-5,8.06481120847575e-6,9.352158568662476e-5,-2.9635960015340315e-6,-4.794931361132897e-5,2.3601038696246778e-4,3.0725478760038787e-4,4.989274888313072e-4,8.044162642132235e-4,6.898783077175315e-4,5.549624700981705e-4,5.549624700981705e-4,0,NAN,NAN,NAN,NAN
4.25e-11,5.099933073937804e-6,1.901937550172211e-5,7.818872940555762e-8,3.239454982449219e-7,9.88156872345616e-7,2.4189059590149852e-6,4.255602336528457e-5,2.742005245092367e-6,7.044513930113483e-6,1.3843312270190069e-5,2.4518737812897063e-5,7.085919306133106,6.392426872199895,0.01781751238425494,6.608301515273205,1.8020694003941583e-4,2.0778662306028946e-5,4.1086144515824605e-6,8.174687263040762e-5,8.24140005311101e-6,8.930754909660527e-5,-3.1414669791732056e-6,-4.6751525731320694e-5,2.2079073981981048e-4,2.8653233518141457e-4,4.676076867470749e-4,8.184064253665031e-4,7.746898293336917e-4,6.25891109469147e-4,6.25891109469147e-4,0,NAN,NAN,NAN,NAN
4.26e-11,5.0639190395585675e-6,1.8364022942889002e-5,8.673393487379438e-8,3.5418044655612206e-7,1.0430014251130084e-6,2.470200359038933e-6,3.9583993740691376e-5,2.6169224385810872e-6,6.758758280410106e-6,1.3124303986224398e-5,2.299223714619191e-5,7.088441919038649,6.418845224535389,0.01683906044491673,6.594362428354222,1.805438591556898e-4,2.6463297640703758e-5,3.9037266879618215e-6,7.935924103807207e-5,8.362739717725521e-6,8.458120479417703e-5,-3.298820678166954e-6,-4.499721105348565e-5,2.0532568062397042e-4,2.656979185388656e-4,4.380956741596412e-4,8.161886119544455e-4,8.633662850211981e-4,7.031458885524662e-4,7.031458885524662e-4,0,NAN,NAN,NAN,NAN
4.27e-11,4.99409740325345e-6,1.775046542271564e-5,9.933701513808838e-8,3.8802623559182236e-7,1.0941543489487392e-6,2.504481726562527e-6,3.667887453616793e-5,2.507338261352959e-6,6.4463380730373185e-6,1.2365682433173688e-5,2.1455972321586893e-5,7.090992171956787,6.443767268682136,0.015816889224052808,6.581026753533687,1.8087592645771032e-4,3.1955178148620945e-5,3.6983296416022545e-6,7.693940179831378e-5,8.423329920903979e-6,7.94586696860591e-5,-3.4292325176505283e-6,-4.277979514989117e-5,1.9001563641808035e-4,2.452941197840924e-4,4.1128621728340933e-4,7.971974402040186e-4,9.513262847336967e-4,7.848260470824587e-4,7.848260470824587e-4,0,NAN,NAN,NAN,NAN
4.28e-11,4.892275435788607e-6,1.7180984778244456e-5,1.1505670856630905e-7,4.234688921998281e-7,1.1394283327569435e-6,2.5205512767466654e-6,3.386360741500435e-5,2.4088790404229177e-6,6.111117030861593e-6,1.158333911641148e-5,1.9932761838732346e-5,7.093551126610758,6.467090865065612,0.014759939013370894,6.568420446802979,1.8120380769858814e-4,3.723915551645175e-5,3.492099163723832e-6,7.451601523298427e-5,8.420015583430014e-6,7.406003049135978e-5,-3.5277401476414074e-6,-4.019642307635543e-5,1.7527980346391316e-4,2.2588968995018846e-4,3.8721299009915295e-4,7.630716306875924e-4,0.001031526855952702,8.674662563867549e-4,8.674662563867549e-4,0,NAN,NAN,NAN,NAN
4.29e-11,4.760974916615005e-6,1.6656826490929214e-5,1.3283893327875858e-7,4.5862092584359614e-7,1.177060455562458e-6,2.5178831514701885e-6,3.1166013090138293e-5,2.315621592099495e-6,5.758286295311096e-6,1.0791826291049908e-5,1.8441211024043544e-5,7.096099224838427,6.488751042257366,0.013678427688457225,6.556640008169978,1.8152789820499336e-4,4.231077023047967e-5,3.2849752359469802e-6,7.21171041567521e-5,8.351871624889225e-6,6.850984567261796e-5,-3.5908967082742203e-6,-3.734383258247966e-5,1.6149872984211347e-4,2.0799317192686262e-4,3.652428296485208e-4,7.175243778019386e-4,0.0010945358603930723,9.456922971012077e-4,9.456922971012077e-4,0,NAN,NAN,NAN,NAN
4.3e-11,4.60330224013017e-6,1.617818508938076e-5,1.5158881994953468e-7,4.917938710803087e-7,1.20571568118727e-6,2.496569721537394e-6,2.8620652426665346e-5,2.22146662871754e-6,5.3938330374328205e-6,1.0003998686583588e-5,1.6996442225922227e-5,7.098616944475243,6.508721185109182,0.012583392197445484,6.545753058792418,1.818484016306983e-4,4.7172119259202084e-5,3.077156568902432e-6,6.976797239626613e-5,8.220060066101438e-6,6.29360223900022e-5,-3.6167578259712686e-6,-3.4315369963336855e-5,1.4895758117479946e-4,1.9196836056719667e-4,3.444209955034398e-4,6.655312058931655e-4,0.001129651336484167,0.0010122528176361725,0.0010122528176361725,0,NAN,NAN,NAN,NAN
4.31e-11,4.422857416139444e-6,1.5744208382400864e-5,1.7024107189143983e-7,5.215479055713014e-7,1.224476048696749e-6,2.4572532235421883e-6,2.6267013723211394e-5,2.1212592441695725e-6,5.023939048865703e-6,9.230831155955521e-6,1.5611314876280005e-5,7.101085409142507,6.527013490194685,0.011486242584778898,6.535799658154589,1.8216540249448422e-4,5.182650383214868e-5,2.8690789416267865e-6,6.748963256940493e-5,8.027669525929475e-6,5.7466116877203155e-5,-3.6048121097900314e-6,-3.119910315399176e-5,1.3780562232256548e-4,1.7797537504524806e-4,3.2384728363901515e-4,6.120670402933642e-4,0.0011273425024167908,0.0010587504583618951,0.0010587504583618951,0,NAN,NAN,NAN,NAN
4.32e-11,4.223665516131036e-6,1.5353041989984698e-5,1.878222992942344e-7,5.467203897293985e-7,1.2328193526368167e-6,2.401050213889963e-6,2.41442592730863e-5,2.0115403979117666e-6,4.654445880113503e-6,8.481420665113816e-6,1.4297768653902826e-5,7.10348694598356,6.543677899837477,0.010398343826640635,6.526794069119215,1.8247890875542494e-4,5.6273491503406003e-5,2.661377852465148e-6,6.529802739694184e-5,7.779533111480538e-6,5.2221019940086915e-5,-3.5558675953495023e-6,-2.8076760667000617e-5,1.2804264269004716e-4,1.6595345406502583e-4,3.029623792108035e-4,5.608616590457121e-4,0.0010824845547054692,0.0010772156864415892,0.0010772156864415892,0,NAN,NAN,NAN,NAN
4.33e-11,4.01010372471423e-6,1.5001931904183134e-5,2.0350045937173445e-7,5.664365113805435e-7,1.2305901819161476e-6,2.3294751503024888e-6,2.22838644255359e-5,1.8908907085141644e-6,4.2904750120851355e-6,7.763163729758143e-6,1.3067847217031746e-5,7.105805582687181,6.558798859517422,0.009330636881193323,6.51872678313985,1.8278885168322167e-4,6.050585484036191e-5,2.4548390883540226e-6,6.320415480870438e-5,7.482010909055588e-6,4.730694467282497e-5,-3.471907184341358e-6,-2.502308024728907e-5,1.1953501034888081e-4,1.556490431869102e-4,2.8166608567001104e-4,5.136474744870307e-4,9.969038762238397e-4,0.0010622070980508154,0.0010622070980508154,0,NAN,NAN,NAN,NAN
4.34e-11,3.786796644554786e-6,1.4687392179557187e-5,2.1661846042268047e-7,5.801057618794685e-7,1.217965547764516e-6,2.244367450850352e-6,2.0702188200705162e-5,1.759896868071323e-6,3.936240758721334e-6,7.082072586478688e-6,1.1934017275245985e-5,7.10802747063142,6.57248962661491,0.008293306629566951,6.511566747089554,1.8309504511730278e-4,6.450922604562374e-5,2.25034347385561e-6,6.121498981155703e-5,7.142721209060979e-6,4.280732135551868e-5,-3.3559245645061933e-6,-2.2105133154813516e-5,1.1205556205302868e-4,1.466796824017822e-4,2.6025562482775657e-4,4.701442770213317e-4,8.796380512134384e-4,0.0010126326443179448,0.0010126326443179448,0,NAN,NAN,NAN,NAN
4.35e-11,3.558462140192376e-6,1.4405430520752652e-5,2.2671103203169328e-7,5.874078899760289e-7,1.1954169322460777e-6,2.1478232328710866e-6,1.9395103590280532e-5,1.620822149512053e-6,3.5950491306298385e-6,6.443161269198578e-6,1.0908580458826625e-5,7.110141217143542,6.584884377202192,0.007295501374305983,6.505263847519267,1.833971201471204e-4,6.826444844260881e-5,2.048813395625056e-6,5.933490167095248e-5,6.770211072488468e-6,3.8776409039119215e-5,-3.211748932296092e-6,-1.9381305448838683e-5,1.0533542678899005e-4,1.3861493566392707e-4,2.3923542485565795e-4,4.286991597730749e-4,7.445353947792056e-4,9.324142757892955e-4,9.324142757892955e-4,0,NAN,NAN,NAN,NAN
4.36e-11,3.329706766351412e-6,1.4151810815590411e-5,2.3350583122723435e-7,5.882715033489833e-7,1.1636702818926466e-6,2.0421296731947124e-6,1.8336269420752007e-5,1.4770911056969328e-6,3.2694429235839364e-6,5.850807544517743e-6,1.0002234165864286e-5,7.112138108999021,6.596128856950894,0.0063451065984125275,6.499751772448866,1.8369445994267754e-4,7.17517981945912e-5,1.8511681775375197e-6,5.756715303014517e-5,6.373569886832375e-6,3.523610115913936e-5,-3.0438631204809625e-6,-1.6899831738387353e-5,9.911393088197152e-5,1.3105284574338585e-4,2.1908586035982691e-4,3.8725209047993175e-4,6.064317285551573e-4,8.2964199014045e-4,8.2964199014045e-4,0,NAN,NAN,NAN,NAN
4.37e-11,3.104788420576758e-6,1.3922322569429751e-5,2.369112217133217e-7,5.828478368592797e-7,1.1236651078298035e-6,1.9296977224071907e-6,1.747962853640522e-5,1.332704494390775e-6,2.9614336619841305e-6,5.308990010763223e-6,9.2220967128905e-6,7.1140122127473,6.606370657229197,0.0054485747582988285,6.494951364959187,1.8398616036331214e-4,7.495574679257082e-5,1.6582930580150605e-6,5.591507160946171e-5,5.9620050692278285e-6,3.217665287547917e-5,-2.8572166486510704e-6,-1.4697024339073947e-5,9.317514171279361e-5,1.236743861314526e-4,2.0007765718335467e-4,3.442351933528195e-4,4.7773305974103253e-4,7.146181517435079e-4,7.146181517435079e-4,0,NAN,NAN,NAN,NAN
4.38e-11,2.8873784742495716e-6,1.3713025198259658e-5,2.3699410081661825e-7,5.714815541784552e-7,1.076513365742157e-6,1.8129885988484149e-6,1.6765586779066196e-5,1.191687167648846e-6,2.6727542404781464e-6,4.821318867795548e-6,8.569694002008715e-6,7.115760345268203,6.615750278141264,0.0046108126480090186,6.490774508134884,1.842710350637066e-4,7.786887264829208e-5,1.4710230165977626e-6,5.4382602029783476e-5,5.544412205986097e-6,2.9561133480556788e-5,-2.6570337317365254e-6,-1.2795546701490592e-5,8.736506810646432e-5,1.1626703541941621e-4,1.8218788708454416e-4,2.991255638820287e-4,3.6654955038646506e-4,5.976274130716041e-4,5.976274130716041e-4,0,NAN,NAN,NAN,NAN
4.39e-11,2.6803617806133544e-6,1.3520440490460192e-5,2.339515247792587e-7,5.546798999075631e-7,1.023458223452771e-6,1.6944313202554977e-6,1.6129404151873742e-5,1.0576449246850004e-6,2.4050704286092623e-6,4.390823411751965e-6,8.039454447771798e-6,7.117381918791711,6.624393955925665,0.0038351277772996034,6.48712845924276,1.8454767151059113e-4,8.049388941304148e-5,1.2901390027976623e-6,5.297413760524231e-5,5.128978615826709e-6,2.7332587213127456e-5,-2.4486168352133544e-6,-1.1203183061253714e-5,8.158989861760635e-5,1.0871855431984771e-4,1.6512975213136397e-4,2.5256154569874476e-4,2.76462142968949e-4,4.8717878651404525e-4,4.8717878651404525e-4,0,NAN,NAN,NAN,NAN
4.4e-11,2.4857088147762788e-6,1.3341677387035866e-5,2.2807975037703213e-7,5.330811113979147e-7,9.658323269592024e-7,1.5763320390731817e-6,1.5509866691473946e-5,9.334728923321971e-7,2.160102582414008e-6,4.019520202404625e-6,7.618160477773135e-6,7.118878676189416,6.632408848457722,0.003123234668544933,6.483920418137695,1.848145305460112e-4,8.284338698894888e-5,1.1163712806693094e-6,5.169374101697287e-5,4.7228575418032246e-6,2.5422393766340828e-5,-2.237148727026946e-6,-9.912527074866882e-6,7.580081981509713e-5,1.0099003283947339e-4,1.4846968422614913e-4,2.0609732438527776e-4,2.0736495954128017e-4,3.8907269241047294e-4,3.8907269241047294e-4,0,NAN,NAN,NAN,NAN
4.41e-11,2.304441056336211e-6,1.3174486321996194e-5,2.197437829818788e-7,5.074227252001444e-7,9.050149328582467e-7,1.4607801080523954e-6,1.48563991108227e-5,8.21224370581386e-7,1.9396284825813537e-6,3.7078478565898334e-6,7.285586345912157e-6,7.120254342163483,6.639880705056752,0.002475320571486727,6.481062009453658,1.8507007098739572e-4,8.493755894534298e-5,9.504033905744555e-7,5.054402815262539e-5,4.331940386650701e-6,2.3758259771634168e-5,-2.0274993303144897e-6,-8.901860660811467e-6,6.997356966498886e-5,9.308122461166825e-5,1.3178324864780342e-4,1.6175564668458636e-4,1.5673416750245346e-4,3.062634408550305e-4,3.062634408550305e-4,0,NAN,NAN,NAN,NAN
4.42e-11,2.1366924182677133e-6,1.301725219184063e-5,2.0934974337972897e-7,4.785102425586856e-7,8.423874326114595e-7,1.3495593507332863e-6,1.4133346481014586e-5,7.221206103768392e-7,1.7453614945189431e-6,3.4541005240952153e-6,7.016274784550891e-6,7.121514221993966,6.646873721582974,0.0018901676930109775,6.478473310607708,1.853128752467557e-4,8.680071032736981e-5,7.928709217027771e-7,4.952506732561864e-5,3.96073930028262e-6,2.227061115263422e-5,-1.8240468820149068e-6,-8.137264671619633e-6,6.40906523919416e-5,8.500067301159313e-5,1.1479871805881824e-4,1.2154422335349857e-4,1.2086345342397421e-4,2.3927758869830382e-4,2.3927758869830382e-4,0,NAN,NAN,NAN,NAN
4.43e-11,1.9818511486267746e-6,1.2868942833211082e-5,1.9732148760833365e-7,4.4718652174291836e-7,7.792873920570029e-7,1.244074828406899e-6,1.3320991020821261e-5,6.366623047879537e-7,1.5787221685038169e-6,3.25400867264219e-6,6.782144868123085e-6,7.1226647807452315,6.653431998273337,0.0013653258591690347,6.476086082044566,1.8554175317840222e-4,8.845757191320524e-5,6.443516018844802e-7,4.86336213391872e-5,3.6123759718243296e-6,2.089675019056388e-5,-1.630524823197555e-6,-7.575759169742618e-6,5.81316910815776e-5,7.674916152708663e-5,9.748975178965725e-5,8.705879418322012e-5,9.583380146285314e-5,1.8690600419634778e-4,1.8690600419634778e-4,0,NAN,NAN,NAN,NAN
4.44e-11,1.8387529619269133e-6,1.2729032374364806e-5,1.8408206812910982e-7,4.143022246206823e-7,7.169621691930737e-7,1.1453048439469426e-6,1.241371782694934e-5,5.647943539143951e-7,1.4405425855832214e-6,3.100596799582428e-6,6.55544768383597e-6,7.123713232474476,6.659581923740729,8.973260756008502e-4,6.473845947120723,1.8575580837968162e-4,8.993036422989578e-5,5.053464127964036e-7,4.786294770518487e-5,3.288658672487248e-6,1.9582794576853884e-5,-1.4499057105603348e-6,-7.169076749904545e-6,5.2073853870947894e-5,6.831938351799272e-5,8.009884504745664e-5,5.9238184465191377e-5,7.814943172112098e-5,1.4694024915460344e-4,1.4694024915460344e-4,0,NAN,NAN,NAN,NAN
4.45e-11,1.705890318080755e-6,1.2597416295910741e-5,1.700399116370486e-7,3.806876563423386e-7,6.565242313180993e-7,1.053785027302661e-6,1.1416370743005024e-5,5.060765080517707e-7,1.3307578095713417e-6,2.9843965525000327e-6,6.311535428978836e-6,7.124667162277663,6.665334894110921,4.819223874131872e-4,6.471713404535198,1.8595446148044221e-4,9.123722503701946e-5,3.76254585134075e-7,4.720321119476136e-5,2.9902213526160205e-6,1.828394427722454e-5,-1.2843310345352656e-6,-6.867573534219515e-6,4.590084593206311e-5,5.97092967594847e-5,6.309370557627502e-5,3.82854202862006e-5,6.506435312921338e-5,1.1680690646282894e-4,1.1680690646282894e-4,0,NAN,NAN,NAN,NAN
4.46e-11,1.5816054971146694e-6,1.2474329092446173e-5,1.5557907185146133e-7,3.471264012758241e-7,5.989111781978391e-7,9.696267710610086e-7,1.0340106630839713e-5,4.598220185990083e-7,1.2481449006092738e-6,2.894022523335884e-6,6.030987635228453e-6,7.125534195813991,6.670689984802909,1.1434738882252658e-4,6.469663704628876,1.8613743542309348e-4,9.23921639381126e-5,2.573475482842599e-7,4.6642401043286435e-5,2.71669705391425e-6,1.6963902960801745e-5,-1.1350915567995807e-6,-6.623796329962032e-6,3.9616511079941356e-5,5.0942815139508865e-5,4.707428509429042e-5,2.3732683257642324e-5,5.466630904117349e-5,9.403027631177475e-5,9.403027631177475e-5,0,NAN,NAN,NAN,NAN
4.47e-11,1.4642447966619128e-6,1.2360268339448333e-5,1.4105262039281935e-7,3.143312702373964e-7,5.448539137779505e-7,8.925671259084893e-7,9.19893965929087e-6,4.2518152879924916e-7,1.1901655194420568e-6,2.8170439393490586e-6,5.700815255799938e-6,7.126321723192116,6.675636443119938,-2.1043386902961194e-4,6.467685750011151,1.8630471553430331e-4,9.34062762498237e-5,1.4874764487445792e-7,4.616752605649273e-5,2.4669023128472354e-6,1.5594277125441203e-5,-1.0026575161853225e-6,-6.395337466150333e-6,3.32580783237584e-5,4.208997892291931e-5,3.265646876600394e-5,1.4607211198278314e-5,4.579725382577454e-5,7.651087836045445e-5,7.651087836045445e-5,0,NAN,NAN,NAN,NAN
4.48e-11,1.3522645133785347e-6,1.2255922962595268e-5,1.2677815841279845e-7,2.8292321310757313e-7,4.948562120454427e-7,8.220427410882695e-7,8.007749470576959e-6,4.0116665908198357e-7,1.152953466509314e-6,2.7410263209298413e-6,5.3146861137806205e-6,7.127036678256994,6.680156083010402,-4.974858427425199e-4,6.4657802663889274,1.864565005657955e-4,9.428964668392451e-5,5.041656095286618e-8,4.576581187630213e-5,2.239017410717218e-6,1.4154533042858671e-5,-8.867528973386832e-7,-6.1467835722817124e-6,2.6904513259949745e-5,3.327950336849298e-5,2.0359419280106534e-5,9.647763752240875e-6,3.7884923640373595e-5,6.264296250950229e-5,6.264296250950229e-5,0,NAN,NAN,NAN,NAN
4.49e-11,1.2442924674146495e-6,1.2162100168225046e-5,1.1303453379273241e-7,2.5341397890134604e-7,4.4918805952358374e-7,7.572775458420242e-7,6.781959306544457e-6,3.8662366509171637e-7,1.1314658396930622e-6,2.6545863664277362e-6,4.872323797689152e-6,7.127685371093494,6.684225781863653,-7.516922294697606e-4,6.463957519846685,1.865931594907075e-4,9.505326124274219e-5,-3.784370215298369e-8,4.542565137885119e-5,2.0307564027430932e-6,1.2632711419454737e-5,-7.864639353284437e-7,-5.850752112910281e-6,2.0676948100252634e-5,2.4699066440653616e-5,1.0518803981318086e-5,7.5240099353279e-6,3.074634410320471e-5,5.131203105441704e-5,5.131203105441704e-5,0,NAN,NAN,NAN,NAN
4.5e-11,1.1391583149235183e-6,1.2079645448834571e-5,1.0005908412401214e-7,2.26193372340599e-7,4.0789375764227507e-7,6.973731505453612e-7,5.5385422991938696e-6,3.8017933425829806e-7,1.1197898683656132e-6,2.5483067275398367e-6,4.378376428395546e-6,7.1282733708268795,6.6878202801034785,-9.77582044108988e-4,6.462234835310089,1.8671520365950937e-4,9.571032464894206e-5,-1.1637723285419366e-7,4.5137146625999094e-5,1.839528148991909e-6,1.1026705785993852e-5,-7.003698340683907e-7,-5.488163486799982e-6,1.4730246751805869e-5,1.6582017234709846e-5,3.2397940378027752e-6,7.021222747932993e-6,2.4406383265465886e-5,4.1817764106384336e-5,4.1817764106384336e-5,0,NAN,NAN,NAN,NAN
4.51e-11,1.0359097503761287e-6,1.200935295891581e-5,8.804503592571517e-8,2.015219129642153e-7,3.7081409551752813e-7,6.413923639685904e-7,4.29762840391889e-6,3.801871091381751e-7,1.1115718604456237e-6,2.415392131306382e-6,3.8411036090793045e-6,7.128805436734024,6.6909153802131165,-0.0011791969403796504,6.4606341125966456,1.8682327680913017e-4,9.627660443875405e-5,-1.8565051577823575e-7,4.489219987028781e-5,1.6625932704725765e-6,9.345613213973668e-6,-6.266835200964478e-7,-5.047984810054778e-6,9.236868294028033e-6,9.182495834056979e-6,-1.6059186053811479e-6,7.166916091594113e-6,1.8956438171026775e-5,3.376322275112913e-5,3.376322275112913e-5,0,NAN,NAN,NAN,NAN
4.52e-11,9.338296508936218e-7,1.1951868231409849e-5,7.713901563489081e-8,1.7952951701737203e-7,3.376202865831112e-7,5.884292200472108e-7,3.0838433914878016e-6,3.8470069767021883e-7,1.1005149559780268e-6,2.252004233244088e-6,3.2711878939655254e-6,7.129285497108113,6.693491472793337,-0.0013600012191352638,6.459179462998115,1.86918158526327e-4,9.676971716977499e-5,-2.4622297293745877e-7,4.468422786371448e-5,1.4972215121711897e-6,7.610536170101111e-6,-5.633918612775679e-7,-4.5266927786133095e-6,4.3658700949807965e-6,2.7435370574188783e-6,-4.343787934790547e-6,7.29134478787822e-6,1.4462667927094238e-5,2.6941754870301675e-5,2.6941754870301675e-5,0,NAN,NAN,NAN,NAN
4.53e-11,8.324625977005172e-7,1.1907590160094653e-5,6.743891295695503e-8,1.6022048985523433e-7,3.078561143739744e-7,5.376625960260669e-7,1.9266254824328294e-6,3.914958279609305e-7,1.080882201020942e-6,2.0572750889625204e-6,2.680864028984952e-6,7.129716676090599,6.69553713735362,-0.0015228331699311069,6.457895022663756,1.8700077192698784e-4,9.720755689595758e-5,-2.987166904105649e-7,4.450765861745262e-5,1.3408501062307095e-6,5.854272563947914e-6,-5.083875085301923e-7,-3.9276470815150844e-6,2.608456972860384e-7,-2.535867736043138e-6,-5.432187268684929e-6,7.0272005396538e-6,1.0921400038616734e-5,2.12418665153232e-5,2.12418665153232e-5,0,NAN,NAN,NAN,NAN
4.54e-11,7.316504495067499e-7,1.187658293708916e-5,5.899253832647792e-8,1.4348466797225936e-7,2.8098407572860835e-7,4.88393922239805e-7,8.590803754163391e-7,3.981500584339029e-7,1.047942509321367e-6,1.8330533364166026e-6,2.083413434765187e-6,7.130101367995089,6.6970524276076535,-0.0016698944706641126,6.456802955632669,1.870721846227454e-4,9.760627467262177e-5,-3.4378965819590497e-7,4.435740463208428e-5,1.1912380063883173e-6,4.119549069989898e-6,-4.595875568815674e-7,-3.2604686945735587e-6,-2.979290163295381e-6,-6.528709779940053e-6,-5.385289123857486e-6,6.2632797098046786e-6,8.251969540075358e-6,1.657979382493234e-5,1.657979382493234e-5,0,NAN,NAN,NAN,NAN
4.55e-11,6.315685004226803e-7,1.1858510135154265e-5,5.1797605302479384e-8,1.2911404655077477e-7,2.5643132578199783e-7,4.4007185071362307e-7,-8.464592682102018e-8,4.0217805764542964e-7,9.983086692063868e-7,1.5834716549835105e-6,1.492935472458037e-6,7.130441356246573,6.698051393931297,-0.001802773304638299,6.455921646613859,1.8713359367643342e-4,9.797831036955483e-5,-3.821152621159713e-7,4.42284878235526e-5,1.0466053169615631e-6,2.4557667177344493e-6,-4.1503681653888276e-7,-2.5404126445554694e-6,-5.313416245927307e-6,-9.198007727756154e-6,-4.698257339835091e-6,5.071446019973715e-6,6.314019687437671e-6,1.286107414046201e-5,1.286107414046201e-5,0,NAN,NAN,NAN,NAN
4.56e-11,5.327485798365825e-7,1.1852601906859438e-5,4.580353612613134e-8,1.1682375073941325e-7,2.336318491578461e-7,3.923076478928383e-7,-8.730872347203228e-7,4.012080844517343e-7,9.30135830170844e-7,1.3144333673038132e-6,9.24216433730064e-7,7.130737970278171,6.698563436257058,-0.0019224964323195173,6.45526409900648,1.8718628951369394e-4,9.833094581369725e-5,-4.1436871079455476e-7,4.411592898458242e-5,9.057437048818929e-7,9.145570948675578e-7,-3.729951250453104e-7,-1.7876443295878805e-6,-6.763202224551687e-6,-1.0602081884263479e-5,-3.7872414133611106e-6,3.626115180723935e-6,4.936379365007477e-6,9.966724294766235e-6,9.966724294766235e-6,0,NAN,NAN,NAN,NAN
4.57e-11,4.360746179047954e-7,1.1857662550734696e-5,4.091544413556919e-8,1.0627583758458828e-7,2.1206231268806554e-7,3.4488452527217927e-7,-1.4815789947027383e-6,3.9317675587200916e-7,8.431715859105912e-7,1.0331015230790653e-6,3.924921382676981e-7,7.1309922693622125,6.698633212024969,-0.002029605361644562,6.454836586463248,1.8723159938462773e-4,9.866571137149505e-5,-4.412191310921008e-7,4.401492840628486e-5,7.680832725950225e-7,-4.5528464745266135e-7,-3.3200865469022715e-7,-1.026294347250077e-6,-7.409497058495372e-6,-1.0886603264014559e-5,-2.9519964822018658e-6,2.1318823650950178e-6,3.946956399312533e-6,7.756701729723744e-6,7.756701729723744e-6,0,NAN,NAN,NAN,NAN
4.58e-11,3.4273984859860405e-7,1.1872120245789823e-5,3.7000417344971424e-8,9.710421357533499e-8,1.912702361739272e-7,2.9776252885900057e-7,-1.895961080699144e-6,3.765150684162317e-7,7.386701742624348e-7,7.474426015938281e-7,-8.705807468510386e-8,7.131205238432165,6.698319018563643,-0.0021242516849004777,6.454637641255496,1.8727081646456283e-4,9.897877728715679e-5,-4.633247171506207e-7,4.392127783818147e-5,6.337046103543368e-7,-1.6127742828287833e-6,-2.9096476175573277e-7,-2.831867978703606e-7,-7.381115235017917e-6,-1.0265285711114653e-5,-2.363564184027278e-6,7.693583217941022e-7,3.196542029695819e-6,6.082720723635917e-6,6.082720723635917e-6,0,NAN,NAN,NAN,NAN
4.59e-11,2.5416193077834944e-7,1.1894114703820962e-5,3.389595308373261e-8,8.893895066748804e-8,1.708941897361313e-7,2.5107862847973844e-7,-2.1151030298614975e-6,3.5029953636651716e-7,6.191994311577725e-7,4.6583968443390625e-7,-5.001552316739122e-7,7.131377978468759,6.697689787461296,-0.0022063063771894527,6.454657484444352,1.8730512471419256e-4,9.926224654154644e-5,-4.81327870231009e-7,4.383187867128896e-5,5.032909648742143e-7,-2.528900069416009e-6,-2.4912903409586486e-7,4.137970395545115e-7,-6.8382193545831565e-6,-8.992878997164561e-6,-2.0745234040694046e-6,-3.3667539292466334e-7,2.5730521148948743e-6,4.803551263099689e-6,4.803551263099689e-6,0,NAN,NAN,NAN,NAN
4.6e-11,1.7186099838815451e-7,1.1921613032933027e-5,3.142012003451329e-8,8.142847311217729e-8,1.5067649369100144e-7,2.0513998696184646e-7,-2.1517214428234182e-6,3.143477164478333e-7,4.883774899998505e-7,1.9675760429885878e-7,-8.345555352085684e-7,7.13151187368846,6.69682102708995,-0.002275477320053013,6.454878000062942,1.873355313080536e-4,9.95060853279722e-5,-4.958477636090097e-7,4.37452114349364e-5,3.780233809275055e-7,-3.189384571677819e-6,-2.0616238253935098e-7,1.0376631288544008e-6,-5.953188367849871e-6,-7.335090265938067e-6,-2.0457410005528582e-6,-1.127815309083858e-6,2.005833893294489e-6,3.7979079594976863e-6,3.7979079594976863e-6,0,NAN,NAN,NAN,NAN
4.61e-11,9.7313857149337e-8,1.1952540260985038e-5,2.938279549785497e-8,7.425842429647882e-8,1.304692693501517e-7,1.6040761415506647e-7,-2.0312932350652208e-6,2.6924596542160316e-7,3.5057630959620787e-7,-5.1576228361059716e-8,-1.0813214356662304e-6,7.131608719853439,6.695790191714877,-0.0023314286254491967,6.455273323634564,1.8736281751801287e-4,9.97003156760144e-5,-5.07469010223754e-7,4.3661612069604724e-5,2.594296567747993e-7,-3.595697123102742e-6,-1.6211579962546232e-7,1.5644038880375214e-6,-4.89197545151927e-6,-5.540114615725367e-6,-2.1817677572235585e-6,-1.6058826377056934e-6,1.4618417219387103e-6,2.9722798987452514e-6,2.9722798987452514e-6,0,NAN,NAN,NAN,NAN
4.62e-11,3.180330495196931e-8,1.198490937055438e-5,2.7597177355637522e-8,6.716643872819116e-8,1.1023469258745352e-7,1.1746800937578935e-7,-1.7892298814070267e-6,2.1630720125547445e-7,2.106223609505795e-7,-2.715126971740097e-7,-1.2360029071425135e-6,7.131670802295589,6.694672018129301,-0.0023738947174639074,6.455811057579631,1.8738751574653303e-4,9.983706891752806e-5,-5.167267276375752e-7,4.358325583681036e-5,1.4920440059965924e-7,-3.7642551161653e-6,-1.1740109564768992e-7,1.9750252347582736e-6,-3.798543774828181e-6,-3.81568810416179e-6,-2.36703216250154e-6,-1.8164170498830302e-6,9.366144761394437e-7,2.2630591788627818e-6,2.2630591788627818e-6,0,NAN,NAN,NAN,NAN
4.63e-11,-2.371640064724969e-8,1.2016936508307237e-5,2.589072240064098e-8,5.995246347463672e-8,9.004005892960822e-8,7.699191794498375e-8,-1.4667893898996208e-6,1.5746581135179909e-7,7.351403234126684e-8,-4.563652348989438e-7,-1.2994852624544888e-6,7.131700918060468,6.693534346986029,-0.0024027818652970333,6.456454052314016,1.8740991575729162e-4,9.991215514437001e-5,-5.240898433523405e-7,4.351381734035696e-5,4.90211647529118e-8,-3.7240323791676177e-6,-7.27375654001615e-8,2.257242989267997e-6,-2.784165315013506e-6,-2.3142317829342817e-6,-2.496427614733105e-6,-1.8282623132553947e-6,4.431800352814686e-7,1.6337944096018517e-6,1.6337944096018517e-6,0,NAN,NAN,NAN,NAN
4.64e-11,-6.871894374634115e-8,1.2047129948051643e-5,2.4114718346328066e-8,5.248463026606503e-8,7.004795552237196e-8,3.968161492862619e-8,-1.1064045847697552e-6,9.512409319907392e-8,-5.583605110975166e-8,-6.00832168026656e-7,-1.278299792118562e-6,7.1317023430013355,6.692434846083392,-0.002418250207142732,6.45716261623235,1.8743009810846237e-4,9.992592215237954e-5,-5.299455653661712e-7,4.345784812240608e-5,-3.964203358242782e-8,-3.5130140283195493e-6,-2.907691016391333e-8,2.4066094435497943e-6,-1.922375291827297e-6,-1.1270559235833394e-6,-2.4962060403812193e-6,-1.7145456749013112e-6,1.5193008493590287e-9,1.0692165129872764e-6,1.0692165129872764e-6,0,NAN,NAN,NAN,NAN
4.65e-11,-1.0315682279983314e-7,1.2074345745936452e-5,2.215184193730908e-8,4.4700932835871484e-8,5.050162822962055e-8,6.21062029938014e-9,-7.471669278500413e-7,3.1968751927726226e-8,-1.7283442004435248e-7,-7.014219080765389e-7,-1.1842811752098571e-6,7.131678750682676,6.691418899945605,-0.0024207704142042747,6.457896955283976,1.8744798840665978e-4,9.988332669732745e-5,-5.345882955149731e-7,4.3419974973208984e-5,-1.1564542874578848e-7,-3.1740649263626113e-6,1.2488605945955341e-8,2.42689799851257e-6,-1.2493969401802395e-6,-2.870629470868854e-7,-2.3336733171318926e-6,-1.5385166228938964e-6,-3.696507314194534e-7,5.679036216783468e-7,5.679036216783468e-7,0,NAN,NAN,NAN,NAN
4.66e-11,-1.2745817297712428e-7,1.209780797294815e-5,1.9921263022626918e-8,3.6607103922113764e-8,3.1705658905220196e-8,-2.2838173379857214e-8,-4.2112518197044443e-7,-2.9223217541253437e-8,-2.734206885373732e-7,-7.568217043595196e-7,-1.033570729724976e-6,7.131634094703076,6.690518754419864,-0.002411151020213619,6.458619605992499,1.8746342308197515e-4,9.979328777596274e-5,-5.382158120379454e-7,4.340405962238943e-5,-1.7828556845993183e-7,-2.750800553650587e-6,5.082739548280755e-8,2.3296753716801425e-6,-7.690568737948346e-7,2.2181496613087343e-7,-2.0164996726861185e-6,-1.3457157320151593e-6,-6.579806425012929e-7,1.3521589822285883e-7,1.3521589822285883e-7,0,NAN,NAN,NAN,NAN
4.67e-11,-1.424725341083041e-7,1.2117096080715733e-5,1.738109000773175e-8,2.8271132671956976e-8,1.4002373711401764e-8,-4.70288393996839e-8,-1.5086669739797762e-7,-8.577200609208216e-8,-3.5426581079966073e-7,-7.681397176100289e-7,-8.450817639123013e-7,7.131572468914598,6.689753837569043,-0.002390534925384348,6.4592976219790375,1.8747621636833444e-4,9.966750759602872e-5,-5.409344101950264e-7,4.341246734784478e-5,-2.2734273983962544e-7,-2.283973618869515e-6,8.487020573132133e-8,2.1331069214715377e-6,-4.6070639531383195e-7,4.509272164661781e-7,-1.5841430158834205e-6,-1.1622182336503365e-6,-8.595224951800535e-7,-2.2237108860255407e-7,-2.2237108860255407e-7,0,NAN,NAN,NAN,NAN
4.68e-11,-1.493760669433926e-7,1.2132105643428347e-5,1.4528181406705352e-8,1.9814857008410117e-8,-2.2550588665223317e-9,-6.611620349753457e-8,5.140599434664757e-8,-1.3526254230846888e-7,-4.129531397916247e-7,-7.389560823570455e-7,-6.386380379772332e-7,7.131497960761411,6.689132044454954,-0.002360366380129319,6.459904304352277,1.8748621905976463e-4,9.951901267402397e-5,-5.427731341393228e-7,4.344556885428653e-5,-2.6307883330642094e-7,-1.808743005303669e-6,1.1370276636302834e-7,1.8601489996503165e-6,-2.8848371473887555e-7,4.716459305413528e-7,-1.094760507228285e-6,-9.975055497360031e-7,-9.7831765287442e-7,-5.009906827724272e-7,-5.009906827724272e-7,0,NAN,NAN,NAN,NAN
4.69e-11,-1.4955190321128856e-7,1.2142990978898853e-5,1.139554311588019e-8,1.140305521578153e-8,-1.673123675109726e-8,-8.007143653646561e-8,1.8335438918182232e-7,-1.7568353346483334e-7,-4.481332731637097e-7,-6.7514098242337e-7,-4.33050268948958e-7,7.131414511717524,6.688651689750892,-0.0023223324896763796,6.460420325437216,1.8749336202375277e-4,9.936067939477062e-5,-5.437056078355579e-7,4.350155342718579e-5,-2.861927514874908e-7,-1.3530090924117238e-6,1.3664084827620221e-7,1.536363481593546e-6,-2.1036716017479485e-7,3.609538059458381e-7,-6.11063477144177e-7,-8.499544148476011e-7,-1.0244442172655189e-6,-7.01146783691444e-7,-7.01146783691444e-7,0,NAN,NAN,NAN,NAN
4.7e-11,-1.444634362457679e-7,1.2150098851704261e-5,8.047673993906667e-9,3.2304875174516904e-9,-2.913665273163106e-8,-8.908621499955254e-8,2.5081291460601617e-7,-2.0553371318965937e-7,-4.596367222700447e-7,-5.844322073026251e-7,-2.443999345697166e-7,7.13132579601067,6.688303803809377,-0.00227828557626722,6.460834173003893,1.8749768075571017e-4,9.92039714310481e-5,-5.436766224565319e-7,4.357657292033064e-5,-2.9774463867837144e-7,-9.368177710520876e-7,1.5328120243260355e-7,1.1876306856581038e-6,-1.8580537260620868e-7,1.8970082661456234e-7,-1.8800680088713079e-7,-7.129427435809968e-7,-1.0114445040771914e-6,-8.278658144834086e-7,-8.278658144834086e-7,0,NAN,NAN,NAN,NAN
4.71e-11,-1.3553734554825649e-7,1.2153901752767818e-5,4.574308168551293e-9,-4.4925767290157795e-9,-3.92528021127993e-8,-9.355518973055361e-8,2.6534793898522665e-7,-2.2389415064751764e-7,-4.485245853179419e-7,-4.758040328993511e-7,-8.47562415710386e-8,7.13123512510421,6.688074469931868,-0.0022301542771258945,6.46114192551968,1.8749932073040465e-4,9.905804529920225e-5,-5.4262982893118e-7,4.3665178053664094e-5,-2.9906210907989274e-7,-5.726852319599883e-7,1.6352476353163625e-7,8.38033170945215e-7,-1.8116949546083722e-7,1.4588372790906743e-8,1.357643466920515e-7,-5.79999460054169e-7,-9.538762308425846e-7,-8.897836356740003e-7,-8.897836356740003e-7,0,NAN,NAN,NAN,NAN
4.72e-11,-1.2406953133917004e-7,1.2154937496186797e-5,1.083037161532223e-9,-1.1555671547416068e-8,-4.6951731238950965e-8,-9.403950212506807e-8,2.4154170734820527e-7,-2.3046713967959647e-7,-4.1705840094352924e-7,-3.5869535761106005e-7,3.85277567374396e-8,7.13114538145148,6.687946960568877,-0.002179851852129083,6.46134644497661,1.8749852629217607e-4,9.892929384097715e-5,-5.405327545494294e-7,4.3760961919916795e-5,-2.9164134375214544e-7,-2.6659664142714194e-7,1.675718124129754e-7,5.081383487753472e-7,-1.7275574860295008e-7,-1.2583530219302255e-7,3.418963024573578e-7,-4.4807326967151185e-7,-8.654558590863104e-7,-8.977365993901793e-7,-8.977365993901793e-7,0,NAN,NAN,NAN,NAN
4.73e-11,-1.1116187101092054e-7,1.2153759548931802e-5,-2.3087079738135634e-9,-1.7763447561097506e-8,-5.220789846005266e-8,-9.121656983969239e-8,1.9444216100845566e-7,-2.2558255374548472e-7,-3.685767235905395e-7,-2.421904041270169e-7,1.228928816424534e-7,7.131058981443449,6.687903511366924,-0.0021291897853307515,6.4614561317884665,1.8749561786091776e-4,9.882131408111314e-5,-5.373959018501751e-7,4.385729820854998e-5,-2.770538398822052e-7,-1.9391201008580936e-8,1.6589196887128467e-7,2.1383336201703658e-7,-1.4749184615893552e-7,-2.1154216873194444e-7,4.3193934612330375e-7,-3.1867056332633057e-7,-7.579753626941386e-7,-8.633282039901973e-7,-8.633282039901973e-7,0,NAN,NAN,NAN,NAN
4.74e-11,-9.769193976669803e-8,1.215090009107218e-5,-5.481858377193045e-9,-2.2950003403356062e-8,-5.510100160225067e-8,-8.582292136557496e-8,1.375171929341598e-7,-2.1017217447902604e-7,-3.072768625336833e-7,-1.3425492546334783e-7,1.7007698173677856e-7,7.13097786467918,6.687926657352535,-0.0020798035006717925,6.461483419306905,1.874909631044184e-4,9.873522030618025e-5,-5.332837542852212e-7,4.3948056548450675e-5,-2.5686640159420173e-7,1.7174084584139147e-7,1.591744618275037e-7,-3.422365290723167e-8,-1.0181145082665794e-7,-2.385875991628511e-7,4.2355004597271957e-7,-1.9716648018863254e-7,-6.40938871114147e-7,-7.977797691557755e-7,-7.977797691557755e-7,0,NAN,NAN,NAN,NAN
4.75e-11,-8.431264101165207e-8,1.214684569139571e-5,-8.323667775559962e-9,-2.699118135094127e-8,-5.580946633845891e-8,-7.859727953509539e-8,8.131024212966684e-8,-1.8571210646469607e-7,-2.3791367889395123e-7,-4.112302102877969e-8,1.8517589155559114e-7,7.13090350492345,6.688000130815593,-0.0020330951084365032,6.461443191583729,1.8748494748452294e-4,9.867018388659027e-5,-5.283168732966503e-7,4.4028193005445975e-5,-2.3257840175716239e-7,3.11870273159791e-7,1.4826576074551032e-7,-2.3056003103012417e-7,-3.933162616584155e-8,-2.1493257582648944e-7,3.446591006978907e-7,-9.093931832816464e-8,-5.217181229242405e-7,-7.111992603011429e-7,-7.111992603011429e-7,0,NAN,NAN,NAN,NAN
4.76e-11,-7.147488370942703e-8,1.2142023938041936e-5,-1.073503563380207e-8,-2.981381651541904e-8,-5.459541825396199e-8,-7.023039126792053e-8,3.284491241734585e-8,-1.5413365737452104e-7,-1.6544067361552467e-7,3.30938236996672e-8,1.7544525929901574e-7,7.130836937386956,6.688109376069001,-0.0019901958634539465,6.461351289551354,1.874779484738569e-4,9.86240703042771e-5,-5.226656572624735e-7,4.409414487160002e-5,-2.0557708286314451e-7,4.0719504712600496e-7,1.3410219915371747e-7,-3.7435013470865913e-7,3.1998304841224357e-8,-1.5560006630333437e-7,2.2705456301426895e-7,-7.095111913544256e-9,-4.059718955897654e-7,-6.122575598834869e-7,-6.122575598834869e-7,0,NAN,NAN,NAN,NAN
4.77e-11,-5.9464458077042784e-8,1.2136798494004551e-5,-1.2636823781915338e-8,-3.140110952903492e-8,-5.1782988977714736e-8,-6.132648946155604e-8,-4.302869888062623e-9,-1.1770442054286604e-7,-9.462908250085218e-8,8.653827424353757e-8,1.4904156327852979e-7,7.130778797109164,6.6882417681198625,-0.0019519487736256178,6.461223233800104,1.8747031613073218e-4,9.859405736322104e-5,-5.165374976773074e-7,4.414399796788387e-5,-1.771091773434279e-7,4.6422526164010013e-7,1.1764471926638512e-7,-4.6852813152816276e-7,1.0268741233613327e-7,-7.808151231368174e-8,1.0062489937016638e-7,4.953255101352061e-8,-2.980988932046864e-7,-5.081686936889825e-7,-5.081686936889825e-7,0,NAN,NAN,NAN,NAN
4.78e-11,-4.844412594658147e-8,1.2131469820316704e-5,-1.3974827165191837e-8,-3.1793605882399534e-8,-4.773256397163652e-8,-5.237910924329777e-8,-2.943673303246184e-8,-7.888380163573391e-8,-2.970610791912925e-8,1.1948086006659694e-7,1.1388220090023684e-7,7.130729363971205,6.6883866313133,-0.0019189098355730965,6.461073244658625,1.8746236100727556e-4,9.857714911291794e-5,-5.101598327439749e-7,4.4177433807817373e-5,-1.4826564737792167e-7,4.892815987218183e-7,9.98215214313402e-8,-5.187183317542801e-7,1.6399857321380453e-7,1.3570604576292886e-9,-1.0879097343886043e-8,7.76375891313678e-8,-2.0156753394206273e-7,-4.0483450164273927e-7,-4.0483450164273927e-7,0,NAN,NAN,NAN,NAN
4.79e-11,-3.8493340087352227e-8,1.212627908891465e-5,-1.4723102850396044e-8,-3.108567821296954e-8,-4.2813948956882286e-8,-4.376168093362984e-8,-4.388994869455368e-8,-4.016053958785103e-8,2.59474602935383e-8,1.3397371831172677e-7,7.67599716370966e-8,7.130688610911011,6.688535144875114,-0.0018913649015947756,6.4609135908127495,1.874543488878579e-4,9.85705384393066e-5,-5.037618780908635e-7,4.419549631548475e-5,-1.1997586762423743e-7,4.882524227689575e-7,8.148252753688521e-8,-5.321423714635112e-7,2.0950134509336307e-7,7.012580625773428e-8,-9.215970695936775e-8,7.97528241804559e-8,-1.1905798804867764e-7,-3.070258053837916e-7,-3.070258053837916e-7,0,NAN,NAN,NAN,NAN
4.8e-11,-2.9640392536866937e-8,1.2121413400719227e-5,-1.4885429203093245e-8,-2.9417865692715614e-8,-3.738136845595639e-8,-3.573127772405771e-8,-5.010488765862599e-8,-3.883223310080948e-9,7.000714382027993e-8,1.3334997774557958e-7,4.2787773728087594e-8,7.130656252978941,6.688680201703539,-0.0018693583057340234,6.460754253654809,1.874465008366015e-4,9.857180886240926e-5,-4.975576220181903e-7,4.4200238777721943e-5,-9.300791026427593e-8,4.665289662441111e-7,6.3367517727409e-8,-5.16633853902737e-7,2.3581745707954332e-7,1.2046170249509104e-7,-1.367879799458187e-7,6.1675742224635e-8,-5.24344624443915e-8,-2.185139733288888e-7,-2.185139733288888e-7,0,NAN,NAN,NAN,NAN
4.81e-11,-2.188453670629851e-8,1.2117011133287257e-5,-1.4494766355447634e-8,-2.696585993646092e-8,-3.17527456391331e-8,-2.844240514382614e-8,-5.0814189953799285e-8,2.79024202565148e-8,1.0130135071104873e-7,1.216496969318157e-7,1.5187121517578547e-8,7.130631795758488,6.688816261801645,-0.001852729100056614,6.460602861249752,1.8743899656347899e-4,9.857899614182936e-5,-4.917321050314458e-7,4.41943195133635e-5,-6.79724390867251e-8,4.290348680775006e-7,4.608790238042658e-8,-4.798490580312999e-7,2.4264280231561475e-7,1.4944676943684026e-7,-1.4607042558085527e-7,3.1256958509994044e-8,-2.6211726477774132e-9,-1.4211951101576705e-7,-1.4211951101576705e-7,0,NAN,NAN,NAN,NAN
4.82e-11,-1.5208155051192745e-8,1.2113166898854594e-5,-1.3610720001189461e-8,-2.3927273187679076e-8,-2.6194946126841066e-8,-2.1966943340739834e-8,-4.8435842602421036e-8,5.3594374516176065e-8,1.1978899959215865e-7,1.0305473139300584e-7,-4.619960560329653e-9,7.130614582277626,6.688939218406445,-0.0018411509911088002,6.460464825910585,1.874319791609219e-4,9.859054902881932e-5,-4.864322104378884e-7,4.418061019373003e-5,-4.5328750149322493e-8,3.8028020652542583e-7,3.012059509812975e-8,-4.2871604912784687e-7,2.3222825377324952e-7,1.5820227739499298e-7,-1.2690922600663834e-7,-3.1022692356380043e-9,3.052337430420085e-8,-7.969126627817554e-8,-7.969126627817554e-8,0,NAN,NAN,NAN,NAN
4.83e-11,-9.580930640880652e-9,1.2109936085495609e-5,-1.2315165083490412e-8,-2.0507529182039463e-8,-2.091574190578807e-8,-1.63163061059681e-8,-4.472827461902957e-8,7.213891625017883e-8,1.2642817135782773e-7,8.140367948450268e-8,-1.6694259370392424e-8,7.130603837839215,6.689046277237638,-0.001834172677793508,6.460343612958332,1.8742555968607658e-4,9.860523511075867e-5,-4.817623421613002e-7,4.416186674391477e-5,-2.53924281746349e-8,3.2439382130745295e-7,1.581149753375425e-8,-3.691220959264825e-7,2.085454616780701e-7,1.506212818655471e-7,-8.925070518655855e-8,-3.3892529946439526e-8,4.8249558928434187e-8,-3.206017312037831e-8,-3.206017312037831e-8,0,NAN,NAN,NAN,NAN
4.84e-11,-4.959011152583016e-9,1.2107339232369513e-5,-1.0706348118132165e-8,-1.690625063846838e-8,-1.606232197489876e-8,-1.1462447706807833e-8,-4.06928650065136e-8,8.308740951421868e-8,1.2295921743995728e-7,5.98373703774092e-8,-2.2135050673481308e-8,7.13059871226256,6.689135839207102,-0.0018312561071652542,6.4602410732331865,1.8741982068900848e-4,9.862203386382515e-5,-4.777846091970197e-7,4.414049336930045e-5,-8.344730225714433e-9,2.651137705551114e-7,3.3857190731314162e-9,-3.05806635561625e-7,1.7635892890498265e-7,1.3198150807774988e-7,-4.36516818347784e-8,-5.55981774592334e-8,5.2825566488165866e-8,9.789212110930244e-10,9.789212110930244e-10,0,NAN,NAN,NAN,NAN
4.85e-11,-1.2823211123762109e-9,1.210536656234441e-5,-8.891935399922843e-9,-1.3305378656731685e-8,-1.1725386066356677e-8,-7.355326719584242e-9,-3.666901632289689e-8,8.65986062698484e-8,1.1163502137092919e-7,4.0599684570330615e-8,-2.2604582951724918e-8,7.130598318952641,6.6892073742176965,-0.0018318110225407557,6.46015778488379,1.8741481843384956e-4,9.864004807458287e-5,-4.745225830970585e-7,4.411840978514062e-5,5.755917313038302e-9,2.0573822255681143e-7,-7.038238425414513e-9,-2.424072388797083e-7,1.4038483727650203e-7,1.0770814463851577e-7,6.505610417180603e-10,-6.529362101782663e-8,4.730237266864166e-8,2.061294055801732e-8,2.061294055801732e-8,0,NAN,NAN,NAN,NAN
4.86e-11,1.5273542289953487e-9,1.2103982910291017e-5,-6.98158644839572e-9,-9.859974896666067e-9,-7.947310909268956e-9,-3.935584413105514e-9,-3.25452259979754e-8,8.338587385129659e-8,9.493501113198464e-8,2.4992613435370915e-8,-1.9901556166780085e-8,7.130601770106745,6.689261276672377,-0.001835224949560898,6.460093366934579,1.8741058408346844e-4,9.865845063306525e-5,-4.7196740018967387e-7,4.409701387223992e-5,1.6959991650331113e-8,1.4905417922065917e-7,-1.5432637421335764e-8,-1.8159940521863458e-7,1.0465610733465893e-7,8.245707138949042e-8,3.695769322648633e-8,-6.269688180976963e-8,3.516459880163912e-8,2.886115862886655e-8,2.886115862886655e-8,0,NAN,NAN,NAN,NAN
4.87e-11,3.56585516567203e-9,1.2103133112256936e-5,-5.0796881412940495e-9,-6.692275590806658e-9,-4.7326268963614826e-9,-1.142285646012474e-9,-2.8007688939408582e-8,7.46152869515287e-8,7.529786457189437e-8,1.3462561721140085e-8,-1.5637694343892378e-8,7.130608207319673,6.689298699577077,-0.0018408883677648756,6.460046744422624,1.8740712443223486e-4,9.867646996092013e-5,-4.700849427126471e-7,4.4077219260697386e-5,2.5410513532724113e-8,9.726785414158131e-8,-2.1844658367052084e-8,-1.252755430809899e-7,7.21474200126638e-8,5.958720295037344e-8,6.158556120647629e-8,-4.9755321117525104e-8,1.9924819369952333e-8,2.8334578811638223e-8,2.8334578811638223e-8,0,NAN,NAN,NAN,NAN
4.88e-11,4.943146764590328e-9,1.2102747729915635e-5,-3.278872636801562e-9,-3.889147841020469e-9,-2.0590834397692264e-9,1.0835732120308209e-9,-2.276158699615474e-8,6.176641945499836e-8,5.490139377669101e-8,5.779922933614677e-9,-1.1041998212813339e-8,7.130616826912056,6.689321371141768,-0.0018482152151823418,6.460016359647105,1.8740442285331352e-4,9.86934066919064e-5,-4.688230057958369e-7,4.405954086674312e-5,3.13246741638393e-8,5.195909546682207e-8,-2.6381527399248972e-8,-7.472068246297681e-8,4.465586026563507e-8,4.1004242662873174e-8,7.369983935114736e-8,-2.991521901408845e-8,4.730293312995612e-9,2.193176982357252e-8,2.193176982357252e-8,0,NAN,NAN,NAN,NAN
4.89e-11,5.777249557443919e-9,1.2102748832532993e-5,-1.654858971247424e-9,-1.5027051411537827e-9,1.1213707002246947e-10,2.798562612597196e-9,-1.6683070515520845e-8,4.64720236430237e-8,3.5508315567672416e-8,1.2672694254214168e-9,-6.890113843231805e-9,7.1306268994941995,6.689331403519815,-0.00185665908240915,6.460000334570643,1.874024410092725e-4,9.870866807837195e-5,-4.681176648147287e-7,4.404420094453048e-5,3.497426587063576e-8,1.4075216401188056e-8,-2.919701631319184e-8,-3.07582869167089e-8,2.289050538628129e-8,2.7298149880996317e-8,7.470317668550941e-8,-7.2600922700758395e-9,-7.954085263945226e-9,1.251430350395359e-8,1.251430350395359e-8,0,NAN,NAN,NAN,NAN
4.9e-11,6.186690446117147e-9,1.2103055479077066e-5,-2.6301263004680507e-10,4.464767269975596e-10,1.8280571700149199e-9,4.057929902542902e-9,-9.885382429009841e-9,3.035492208153597e-8,1.838538713290178e-8,-9.67143832578531e-10,-3.535693446536098e-9,7.130637783566591,6.689331106517508,-0.0018657255123406592,6.45999659511438,1.874011216269091e-4,9.872180511207825e-5,-4.6789841555197656e-7,4.403123250392617e-5,3.666600000697154e-8,-1.6030121100957037e-8,-3.0479309560854396e-8,6.144738671947196e-9,6.700991245329274e-9,1.8066547416304028e-8,6.739635576942499e-8,1.4305740979726658e-8,-1.6541063133664078e-8,2.6095524228502944e-9,2.6095524228502944e-9,0,NAN,NAN,NAN,NAN
4.91e-11,6.2828483318667e-9,1.2103588545474687e-5,8.63172303542384e-10,1.9643049350368853e-9,3.137893516591765e-9,4.9170641846005755e-9,-2.705007690575069e-9,1.48800637659587e-8,4.292608299536985e-9,-1.8260173546449015e-9,-1.0088530993933995e-9,7.130648933299604,6.689322819360307,-0.0018749807889165409,6.460002969454594,1.8740039234258155e-4,9.873253968274869e-5,-4.6809199196207683e-7,4.402056413769848e-5,3.672287583853996e-8,-3.851693848317958e-8,-3.0440027506673263e-8,3.581193079260451e-8,-4.6299898857800605e-9,1.2313484415088107e-8,5.5119958020006984e-8,3.169209703691784e-8,-2.0374571049599934e-8,-5.817395382942626e-9,-5.817395382942626e-9,0,NAN,NAN,NAN,NAN
4.92e-11,6.163487718288703e-9,1.2104274615103128e-5,1.7116725025598573e-9,3.077112950017926e-9,4.08942544756474e-9,5.432406065669057e-9,4.370568498630372e-9,1.2369278111415822e-9,-6.4695379106200934e-9,-2.073305490294957e-9,8.559881554442768e-10,7.13065990097161,6.689308771274229,-0.0018840575296017812,6.460017270583904,1.8740017035993254e-4,9.874077382372413e-5,-4.6862501852875684e-7,4.4012078425402306e-5,3.546765269956585e-8,-5.3949243804884525e-8,-2.930416498127715e-8,5.8319812303514896e-8,-1.2095991861152637e-8,8.830634108544902e-9,4.10339240427163e-8,4.2998298079989386e-8,-1.9648214379575306e-8,-1.1494994315600624e-8,-1.1494994315600624e-8,0,NAN,NAN,NAN,NAN
4.93e-11,5.908415836249846e-9,1.2105048769512078e-5,2.2898202161986282e-9,3.825394454753655e-9,4.727400040237265e-9,5.661333592947627e-9,1.080446728020082e-8,-9.737208945656686e-9,-1.3972460467988728e-8,-2.2483473834348624e-9,2.295967648221738e-9,7.130670334824122,6.689290977584504,-0.0018926573371028856,6.460037369767417,1.87400367482852e-4,9.874657862178825e-5,-4.694257990013355e-7,4.400564343627711e-5,3.3209212098468657e-8,-6.317094954501369e-8,-2.730079626221881e-8,7.397541682521452e-8,-1.6725327186035812e-8,6.4974839956215335e-9,2.7627183859855436e-8,4.7612463862872194e-8,-1.5217597779839314e-8,-1.38701590212433e-8,-1.38701590212433e-8,0,NAN,NAN,NAN,NAN
4.94e-11,5.577694737249299e-9,1.2105856250982994e-5,2.6208426668248642e-9,4.257980742220431e-9,5.093401370839519e-9,5.6609820672229015e-9,1.6112705463572697e-8,-1.7588415955102412e-8,-1.8551222050525042e-8,-2.6417012874601467e-9,3.522863438292053e-9,7.130679973277603,6.689271173310459,-0.0019005507431941475,6.460061263479896,1.8740089501882742e-4,9.875016531355595e-5,-4.704255803863118e-7,4.400112227052012e-5,3.02322411751644e-8,-6.718315020087589e-8,-2.46545464379151e-8,8.329585566444859e-8,-1.9414472577294467e-8,4.469866232327841e-9,1.648403510144587e-8,4.607086494640285e-8,-8.34945797688948e-9,-1.3035506564091739e-8,-1.3035506564091739e-8,0,NAN,NAN,NAN,NAN
4.95e-11,5.212323836400949e-9,1.2106653091051131e-5,2.7395355736532785e-9,4.427115841109651e-9,5.226533169389192e-9,5.486284221613084e-9,1.9944699719042213e-8,-2.2232950024970573e-8,-2.0694294052441697e-8,-3.3211299912386097e-9,4.665353139680165e-9,7.130688636526198,6.689250781842812,-0.0019075746993908564,6.460087133031738,1.8740166808850579e-4,9.875184451444248e-5,-4.7155958142067884e-7,4.3998368523735414e-5,2.6790296933333073e-8,-6.70359280434261e-8,-2.1577973096932125e-8,8.698062776246831e-8,-2.0841690944562918e-8,2.255427607037077e-9,8.280201834189756e-9,3.974917731982297e-8,-4.5507570486678446e-10,-9.582210674806296e-9,-9.582210674806296e-9,0,NAN,NAN,NAN,NAN
4.96e-11,4.836890763744221e-9,1.2107405889422337e-5,2.6875949675557754e-9,4.38466563394436e-9,5.164317921903596e-9,5.187702705518128e-9,2.2128952019452105e-8,-2.3906424894290747e-8,-2.0946198864277524e-8,-4.190644246477294e-9,5.751428438146355e-9,7.13069621649844,6.689230912965608,-0.0019136279271712276,6.460113394021892,1.8740260900075364e-4,9.875198102625354e-5,-4.7276797188899704e-7,4.39972160947313e-5,2.3101986696202624e-8,-6.374339741679445e-8,-1.8265095932458403e-8,8.587234943624656e-8,-2.1450488435154826e-8,-3.0403394650342235e-10,2.946448803701226e-9,3.047300773825176e-8,7.149023205448885e-9,-4.410536904767356e-9,-4.410536904767356e-9,0,NAN,NAN,NAN,NAN
4.97e-11,4.463437035938203e-9,1.2108090975922145e-5,2.5091092752118186e-9,4.179496068113097e-9,4.9433635561460074e-9,4.809161660551933e-9,2.2680854925090295e-8,-2.3085908429041054e-8,-1.9832707430870178e-8,-5.063999857536143e-9,6.723519168039931e-9,7.130702666055493,6.689212382611824,-0.0019186645156966404,6.460138732183779,1.8740364952049438e-4,9.875095134158285e-5,-4.739968697103547e-7,4.3997470392830196e-5,1.93497689980947e-8,-5.822560684299515e-8,-1.4886331962156495e-8,8.090646176808544e-8,-2.148306776429297e-8,-3.111798222773473e-9,-7.695751070911784e-11,2.0131654626520013e-8,1.3421253783752502e-8,1.4677332549798645e-9,1.4677332549798645e-9,0,NAN,NAN,NAN,NAN
4.98e-11,4.095720097570626e-9,1.2108693194403528e-5,2.246633335004021e-9,3.855898380319662e-9,4.599543861694001e-9,4.386593256656477e-9,2.177789957834488e-8,-2.039769167800725e-8,-1.7812634992306216e-8,-5.735987407335887e-9,7.474010564083459e-9,7.130707988129747,6.68919574634363,-0.0019226862250692773,6.460162122925822,1.8740473202869296e-4,9.874910926680273e-5,-4.7519931835448025e-7,4.399890549604997e-5,1.5680760098272514e-8,-5.127629959292932e-8,-1.1585040000701888e-8,7.30541991712742e-8,-2.104076427965416e-8,-5.922996625184982e-9,-1.5682032492215478e-9,1.03612427432339e-8,1.7699020770108973e-8,7.104694863760214e-9,7.104694863760214e-9,0,NAN,NAN,NAN,NAN
4.99e-11,3.7331524721864995e-9,1.2109204519959965e-5,1.9381438220309263e-9,3.452841017480484e-9,4.167634585724258e-9,3.947343787668257e-9,1.971295556161884e-8,-1.6523670634405675e-8,-1.5255241204541993e-8,-6.039193030655548e-9,7.887630041491216e-9,7.130712225318009,6.6891813393653345,-0.0019257339982052721,6.460182833474678,1.874058097163779e-4,9.874676266416329e-5,-4.7633613906030664e-7,4.4001268967380257e-5,1.22089196720885e-8,-4.355215418178027e-8,-8.475767199902e-9,6.326510974339912e-8,-2.0150434957344938e-8,-8.449575342958869e-9,-2.291276032472738e-9,2.337367991130901e-9,1.97247825085737e-8,1.1747577573992664e-8,1.1747577573992664e-8,0,NAN,NAN,NAN,NAN
5.0e-11,3.373910703325669e-9,1.2109622671913082e-5,1.615032230705272e-9,3.0037909292795115e-9,3.680506907018241e-9,3.510484959362978e-9,1.683830341021158e-8,-1.211771199618211e-8,-1.2438503083291572e-8,-5.87938416435507e-9,7.879010386030796e-9,7.130715450264186,6.689169317479896,-0.0019278791914095195,6.460200408473911,1.8740684604632345e-4,9.874416181873197e-5,-4.773765291379129e-7,4.4004293529481965e-5,9.018061672597422e-9,-3.557733322163816e-8,-5.644150969271753e-9,5.241563663184974e-8,-1.8821129764707646e-8,-1.0443028038410799e-8,-2.836870434528906e-9,-3.3103439441468e-9,1.960510571040194e-8,1.4914524188190725e-8,1.4914524188190725e-8,0,NAN,NAN,NAN,NAN
5.01e-11,3.0170065765565776e-9,1.2109949828526395e-5,8.491345676644396e-7,1.296514498951316e-8,3.296348254460394e-9,3.0894750082872033e-9,1.3512108294425653e-8,-7.74046870101606e-9,-9.561447346035199e-9,-5.248088370243784e-9,7.417530277634442e-9,7.1307177570196805,6.6891596953139585,-0.001929214995644964,6.460214641679102,1.874078138187058e-4,9.874149788852688e-5,-4.782982259121787e-7,4.4007713074712105e-5,6.1652788058898226e-9,-2.775691349507022e-8,-3.148272229333245e-9,4.126902178949587e-8,-1.7082173273964164e-8,-1.1744803161242732e-8,-3.5476235851617286e-9,-6.4734270293583836e-9,1.772234974706958e-8,1.641420560440874e-8,1.641420560440874e-8,0,NAN,NAN,NAN,NAN
5.02e-11,2.6638394860027702e-9,1.2110191497881574e-5,4.7761698378522065e-6,9.874631705131037e-8,4.312372360071663e-9,2.7119886600371012e-9,1.0055927561663172e-8,-3.8174522375987955e-9,-6.76330560318517e-9,-4.215352565109721e-9,6.536075624324261e-9,7.130719253501616,6.689152379946665,-0.0019298484051301272,6.460225537661364,1.8740869486139473e-4,9.873890860816291e-5,-4.790863828007536e-7,4.401127972726278e-5,3.6847442242146958e-9,-2.039370871827827e-8,-1.0209047382119255e-9,3.0449636279941445e-8,-1.5000328806710662e-8,-1.230363885309526e-8,-4.519079884063622e-9,-7.457999273074017e-9,1.4622393207476467e-8,1.6317471953554455e-8,1.6317471953554455e-8,0,NAN,NAN,NAN,NAN
5.03e-11,2.3226569529827316e-9,1.2110355566231642e-5,1.3939715210622949e-5,4.514515038638136e-7,1.282624918181631e-8,2.5220925476266392e-9,6.727769330273271e-9,-6.213819618532935e-10,-4.143203752336834e-9,-2.908537695299229e-9,5.324569417146229e-9,7.1307200553810155,6.68914719949718,-0.0019298927023569093,6.460233268003283,1.8740948455810648e-4,9.873648797624546e-5,-4.797270114631704e-7,4.401477881626622e-5,1.5933218580305339e-9,-1.3704629215843308e-8,7.293350949521977e-10,2.043239854611658e-8,-1.2678817255450284e-8,-1.2165911273085372e-8,-5.655105772920105e-9,-6.833012778620735e-9,1.0900978969735104e-8,1.489515760757499e-8,1.489515760757499e-8,0,NAN,NAN,NAN,NAN
5.04e-11,2.0289965726468267e-9,1.2110451552455733e-5,2.933064730236156e-5,1.4274016504262491e-6,4.775276644792202e-8,3.1344020057928323e-9,3.7112327825563787e-9,1.7235193746325145e-9,-1.7759427210712567e-9,-1.4841616888222599e-9,3.9122103412195884e-9,7.1307202828968475,6.689143927123115,-0.0019294590856338161,6.4602381263409585,1.8741021421536788e-4,9.873429697081076e-5,-4.801816769180142e-7,4.4018039428505644e-5,-9.578545095953297e-11,-7.83452815872925e-9,2.12478202360636e-9,1.1545760941285628e-8,-1.0244018751162226e-8,-1.1448764049547119e-8,-6.751233039636622e-9,-5.2697352440203785e-9,7.106845076115128e-9,1.253865937371504e-8,1.253865937371504e-8,0,NAN,NAN,NAN,NAN
5.05e-11,1.9181627325080376e-9,1.2110490185791813e-5,5.093987706008108e-5,3.516641963399651e-6,1.5266585532196096e-7,6.5270968744163324e-9,1.1181782233573541e-9,3.2201088386113955e-9,2.783668304072059e-10,-9.943507272234469e-11,2.4439646324568923e-9,7.130720065710023,6.689142301271413,-0.001928642219745056,6.460240485909354,1.8741101948138218e-4,9.873237320188425e-5,-4.803140329790716e-7,4.4020939366039546e-5,-1.3337641956211786e-9,-2.867022146795604e-9,3.251926928129216e-9,3.985200370152958e-9,-7.826651385981697e-9,-1.0306466003406337e-8,-7.580734905021795e-9,-3.402244058915153e-9,3.673288168571434e-9,9.679222273166337e-9,9.679222273166337e-9,0,NAN,NAN,NAN,NAN
5.06e-11,2.4250801485372193e-9,1.211048365092742e-5,7.801767513355942e-5,7.255425939259579e-6,4.078036390828032e-7,1.7780533304566934e-8,-9.99340088669672e-10,3.966016311449235e-9,1.9709808376857507e-9,1.1113428653522762e-9,1.0569792600757987e-9,7.130719569192997,6.689142043031348,-0.0019274858479652887,6.46024076220411,1.8741229820366795e-4,9.873073858283199e-5,-4.797221267650037e-7,4.402340451432618e-5,-1.934370244092812e-9,1.1672551611422565e-9,4.359450392630032e-9,-2.1665952498119286e-9,-5.543459699742331e-9,-8.89881713235303e-9,-7.964219245567522e-9,-1.7282652602463028e-9,8.8271144102098e-10,6.718733285818285e-9,6.718733285818285e-9,0,NAN,NAN,NAN,NAN
5.07e-11,4.733208934983339e-9,1.2110447251819524e-5,1.0937832444561683e-4,1.3119345779346819e-5,9.369640097142969e-7,4.778866718377349e-8,-2.6323909371684676e-9,4.116964808966776e-9,3.2661002024958833e-9,2.0524195781870567e-9,-1.3846598307564833e-10,7.1307190702216525,6.689142871259518,-0.0019258993410624684,6.460239382218867,1.8741500221826368e-4,9.872940533819036e-5,-4.774275384829584e-7,4.402540356971337e-5,-1.3499188039493755e-9,4.284241685666848e-9,6.083127738932715e-9,-6.9166326228353154e-9,-3.4835533810154496e-9,-7.367450912188194e-9,-7.811820099898706e-9,-5.581493024622898e-10,-1.137635986887515e-9,3.980255062317663e-9,3.980255062317663e-9,0,NAN,NAN,NAN,NAN
5.08e-11,1.1622288238835699e-8,1.2110403803800543e-5,1.4369632699737169e-4,2.1429735756377418e-5,1.9049160308523998e-6,1.1669491954260413e-7,-3.79723593319112e-9,3.851546546718071e-9,4.145061599774088e-9,2.6732819859670355e-9,-1.0705943890903921e-9,7.130719130731159,6.689144515988887,-0.0019234750131242224,6.460236760657217,1.8742108103103074e-4,9.872838172222443e-5,-4.713977613008561e-7,4.402693962235718e-5,1.7481996135276783e-9,6.541563679337118e-9,9.87408862530802e-9,-1.0338799612528239e-8,-1.701166871943276e-9,-5.822532149751878e-9,-7.135473207421031e-9,-9.466869648477207e-12,-2.3951972635137482e-9,1.6815863873103453e-9,1.6815863873103453e-9,0,NAN,NAN,NAN,NAN
5.09e-11,2.884072816601103e-8,1.2110392623436837e-5,1.797536999280707e-4,3.229630158304628e-5,3.5036996073646404e-6,2.573606995977403e-7,-4.517847918311842e-9,3.341888455155539e-9,4.6106853826772925e-9,2.9672342165143933e-9,-1.7094012410480358e-9,7.130720937753659,6.689146730674489,-0.0019191346212565252,6.460233282687993,1.8743403915996338e-4,9.872767945622209e-5,-4.579348624821034e-7,4.402804019637517e-5,1.0145838541393784e-8,8.035761765016727e-9,1.8694889624617247e-8,-1.255360968332857e-8,-2.1434901567767066e-10,-4.339404403856465e-9,-6.0355874306436886e-9,-3.720955145353224e-11,-2.995962960445079e-9,-6.928021240555837e-11,-6.928021240555837e-11,0,NAN,NAN,NAN,NAN
5.1e-11,6.70275976726146e-8,1.2110485281606169e-5,2.1661470761580892e-4,4.560650242949373e-5,5.929564648355568e-6,5.178517141774393e-7,-4.808580470667813e-9,2.7328740003111902e-9,4.6897527322775966e-9,2.9639123908226452e-9,-2.0622465649992562e-9,7.130726889783441,6.6891493041632994,-0.0019105216883642554,6.460229292265276,1.8745949791715288e-4,9.872732488821149e-5,-4.3103731532639973e-7,4.402874707229931e-5,2.903113315969239e-8,8.903249296437342e-9,3.799646451292221e-8,-1.3711829767105154e-8,9.92625278483369e-10,-2.962686732662022e-9,-4.670706031101941e-9,-4.856041809657237e-10,-3.102169310340867e-9,-1.2611945816005244e-9,-1.2611945816005244e-9,0,NAN,NAN,NAN,NAN
5.11e-11,1.4403304692050018e-7,1.2110810009622853e-5,2.528735311884157e-4,6.104967088538898e-5,9.355040060394097e-6,9.618813835761444e-7,-4.655163435927482e-9,2.1307828037126463e-9,4.432391781814292e-9,2.7183557156133757e-9,-2.1635441113701846e-9,7.13074149987244,6.689152073883374,-0.0018930660206755272,6.460225084749396,1.875055940049831e-4,9.872737511779175e-5,-3.8190552974856933e-7,4.402910669543565e-5,6.713421954776836e-8,9.327379406163516e-9,7.689882737273182e-8,-1.3982542842090998e-8,1.9662388696943664e-9,-1.7143313963718043e-9,-3.220257032473813e-9,-1.147006196926117e-9,-2.8921468262415733e-9,-1.9555799762768025e-9,-1.9555799762768025e-9,0,NAN,NAN,NAN,NAN
5.12e-11,2.8727073308079897e-7,1.211158557599114e-5,2.8613320966730055e-4,7.814106216587218e-5,1.390154369113486e-5,1.6664357659575602e-6,-3.991692354920849e-9,1.600646248817674e-9,3.908094888305709e-9,2.299227747895658e-9,-2.060733608119166e-9,7.1307726474884605,6.689154942473706,-0.0018586870573821961,6.460220902470413,1.8758302979311132e-4,9.872793886987372e-5,-2.9878569070986155e-7,4.402916138803159e-5,1.3788311339518773e-7,9.55402514792299e-9,1.4938761968561124e-7,-1.3545717502843839e-8,2.7832452150200713e-9,-6.021447535997922e-10,-1.8495880110582765e-9,-1.8155328930570508e-9,-2.5282929173144853e-9,-2.257435934477293e-9,-2.257435934477293e-9,0,NAN,NAN,NAN,NAN
5.13e-11,5.355443619729535e-7,1.2113163563381432e-5,3.144023879408894e-4,9.623667052580151e-5,1.9616836706712e-5,2.716342576505185e-6,-2.6721047786867756e-9,1.1704877541284345e-9,3.198943336060653e-9,1.7783244321922776e-9,-1.7985502869600132e-9,7.130833142905711,6.689157900653948,-0.0017941748556710277,6.460216931881165,1.8770462956548022e-4,9.872920002429378e-5,-1.6731323123155409e-7,4.40289411146069e-5,2.6030495632987005e-7,9.917070907648181e-9,2.7523940564308343e-7,-1.2589175686334957e-8,3.555034543765092e-9,3.740163639919518e-10,-6.839198926717731e-10,-2.3269987563773958e-9,-2.1363462248736515e-9,-2.287389389124003e-9,-2.287389389124003e-9,0,NAN,NAN,NAN,NAN
5.14e-11,9.396920205514458e-7,1.2116075521848646e-5,3.3707502688176607e-4,1.1457730218680224e-4,2.646003912093155e-5,4.196170826686021e-6,-4.3674798512656627e-10,8.40008521846716e-10,2.3912199045770272e-9,1.222817674493875e-9,-1.4030609556576658e-9,7.130942478540442,6.689161059239661,-0.0016793826289981451,6.460213300977572,1.8788434800587917e-4,9.873143988190847e-5,2.857090155955609e-8,4.402845533927335e-5,4.5935526463058795e-7,1.0873117921420554e-8,4.803367559208579e-7,-1.130986590654712e-8,4.437746108249076e-9,1.2200601994949327e-9,2.0546462280714984e-10,-2.581216547105906e-9,-1.7964682324929601e-9,-2.1589965249477245e-9,-2.1589965249477245e-9,0,NAN,NAN,NAN,NAN
5.15e-11,1.5614375018972596e-6,1.2121078944990064e-5,3.5463620213691015e-4,1.323850291972608e-4,3.4296466348466806e-5,6.180399236283244e-6,3.122398984523454e-9,5.911819066262705e-10,1.5668637241218558e-9,6.90954920313974e-10,-8.663020024625843e-10,7.131128548765146,6.689164692554592,-0.001485464387040148,6.460210075684855,1.8813579899961888e-4,9.873505301403183e-5,3.0517972158790305e-7,4.4027684628064056e-5,7.653812026212572e-7,1.3041795389605104e-8,7.960562992760025e-7,-9.91939640508165e-9,5.647261718581684e-9,1.9499948852383793e-9,8.027237439609748e-10,-2.5468702737703423e-9,-1.544520114074453e-9,-1.963595584282117e-9,-1.963595584282117e-9,0,NAN,NAN,NAN,NAN
5.16e-11,2.4700433290886873e-6,1.2129194027735576e-5,3.682893809874535e-4,1.4898614888620042e-4,4.290463162840022e-5,8.72319205140269e-6,8.591243240007678e-9,3.9854166609908344e-10,7.96166923421383e-10,2.3130749160367427e-10,-1.3190057192933998e-10,7.131429045673392,6.68916929391757,-0.0011734715359224606,6.460207253937409,1.8847049421633592e-4,9.874055135941965e-5,6.772893819752447e-7,4.402657206275461e-5,1.2125253776042056e-6,1.7244925913020082e-8,1.2575179514844817e-6,-8.653682673012404e-9,7.476483924301517e-9,2.592262927773831e-9,1.1391139007639187e-9,-2.2522794378878133e-9,-1.3805945917127503e-9,-1.7631802917267112e-9,-1.7631802917267112e-9,0,NAN,NAN,NAN,NAN
5.17e-11,3.736703699467105e-6,1.2141722312084342e-5,3.795810453624111e-4,1.6392091779628154e-4,5.199671845855963e-5,1.1849347131824107e-5,1.6749018042829433e-8,2.375515298808158e-10,1.3279523865848232e-10,-1.147934445486071e-10,9.180314447501633e-10,7.1318922047427025,6.689175641436719,-6.936597334038298e-4,6.4602047562816685,1.8889607521633655e-4,9.874855233789917e-5,1.1562740549678507e-6,4.402501513107978e-5,1.8360429961094034e-6,2.4535204096778457e-8,1.9006607033577015e-6,-7.786186053949025e-9,1.0310943329452114e-8,3.1988129479573463e-9,1.2787546639146104e-9,-1.7671325285481274e-9,-1.281365818385641e-9,-1.5903002570557049e-9,-1.5903002570557049e-9,0,NAN,NAN,NAN,NAN
5.18e-11,5.4270441935175215e-6,1.2160239043271033e-5,3.9008775008230834e-4,1.77012375519952e-4,6.125130221514366e-5,1.5548002767064516e-5,2.8560287504558886e-8,9.016913123354331e-11,-3.88259423290189e-10,-3.082680198210023e-10,2.47412203787297e-9,7.132576597430804,6.689184869318384,1.4165966020144693e-5,6.460202412095304,1.8941487118254925e-4,9.875974908514165e-5,1.7485012221838488e-6,4.402285936376496e-5,2.66871150918603e-6,3.6203816392476957e-8,2.7583326843314913e-6,-7.64352888791807e-9,1.4638087744214097e-8,3.855223417914263e-9,1.3028320730592388e-9,-1.1806711833410885e-9,-1.2130411968736456e-9,-1.4530615572852804e-9,-1.4530615572852804e-9,0,NAN,NAN,NAN,NAN
5.19e-11,7.592535085592459e-6,1.2186553513873726e-5,4.0120089732070173e-4,1.8838241428936482e-4,7.035411028122168e-5,1.9770456647301487e-5,4.513584006164175e-8,-5.257806284683781e-11,-7.49701894135437e-10,-3.0551725250493347e-10,4.807845277513014e-9,7.133549754160148,6.689198536801392,0.0010190315351824013,6.460199941025062,1.9002310496862325e-4,9.877486413362749e-5,2.454323984276703e-6,4.401989540188628e-5,3.7367224428280167e-6,5.375719097498509e-8,3.8558126427644425e-6,-8.621350913343346e-9,2.104576919139816e-8,4.690058301773098e-9,1.296001907309774e-9,-5.81103576547576e-10,-1.1424243999017045e-9,-1.3429300537262382e-9,-1.3429300537262382e-9,0,NAN,NAN,NAN,NAN
5.2e-11,1.0261992083119183e-5,1.222263571626651e-5,4.140153151254255e-4,1.9841843008605847e-4,7.90403812695791e-5,2.44329376926049e-5,6.765879015213388e-8,-1.9061453010394718e-10,-9.482960802811815e-10,-5.070811486076071e-11,8.274560065700465e-9,7.134885546040268,6.689218684308394,0.0023958198477007984,6.460196930039058,1.9071099778200252e-4,9.879459139952513e-5,3.267944920396236e-6,4.401586122647088e-5,5.055619431550536e-6,7.885610913547237e-8,5.206372651568647e-6,-1.1197318983338488e-8,3.020651851931824e-8,5.881723209072774e-9,1.3375462430032184e-9,-3.961092398069489e-11,-1.0445772858791486e-9,-1.2431583693919135e-9,-1.2431583693919135e-9,0,NAN,NAN,NAN,NAN
5.21e-11,1.3434549367355959e-5,1.2270512769043473e-5,4.293057176561794e-4,2.0770484681640003e-4,8.713171229142024e-5,2.9424425835724777e-5,9.727808371652615e-8,-3.166710739470587e-10,-9.892608917579143e-10,5.319935231420485e-10,1.3309031857998042e-8,7.136660440012963,6.6892478651341545,0.004221064280531579,6.460192807535641,1.9146389171223897e-4,9.881953448626966e-5,4.1783020852227325e-6,4.401045086577613e-5,6.626944919201499e-6,1.1321557514534309e-7,6.80760444815446e-6,-1.593749142881694e-8,4.284608350918042e-8,7.661337693267491e-9,1.4983502378199063e-9,3.993820081039229e-10,-9.065642457332618e-10,-1.1361233279576302e-9,-1.1361233279576302e-9,0,NAN,NAN,NAN,NAN
5.22e-11,1.7075479086393212e-5,1.2332144053343984e-5,4.475629820375795e-4,2.169388735358339e-4,9.456136412053245e-5,3.461876599875061e-5,1.3497843598065266e-7,-4.190491348798059e-10,-8.79570034865156e-10,1.5452726921019e-9,2.041098604937691e-8,7.138948942089448,6.6892891415142905,0.00656785151069831,6.4601868171325005,1.9226433647729412e-4,9.885015138121822e-5,5.170957103342994e-6,4.4003330017046004e-5,8.436249382357367e-6,1.584704942910084e-7,8.639229704035845e-6,-2.349205831035574e-8,5.96971640157142e-8,1.0310498875898701e-8,1.8433357110797165e-9,7.215894008847764e-10,-7.275943433793109e-10,-1.0085057145970926e-9,-1.0085057145970926e-9,0,NAN,NAN,NAN,NAN
5.23e-11,2.1115967649204515e-5,1.2409288830617856e-5,4.6905912253399697e-4,2.268492630539937e-4,1.013844600706375e-4,3.9889553695130995e-5,1.8144224266020093e-7,-4.844116377371938e-10,-6.21056648958808e-10,3.123538357151622e-9,3.0118939511384347e-8,7.141818722278683,6.689346036530085,0.00950037350310359,6.460177994880398,1.9309490230379894e-4,9.88867160338421e-5,6.230777102035552e-6,4.399415779422785e-5,1.0452986960218602e-5,2.1601930255616965e-7,1.0662980688985913e-5,-3.457705989596872e-8,8.144194255262805e-8,1.4153262553025653e-8,2.4378667328055167e-9,9.410255319538713e-10,-5.164369440463428e-10,-8.539096862433864e-10,-8.539096862433864e-10,0,NAN,NAN,NAN,NAN
5.24e-11,2.5457459353541455e-5,1.2503383343111208e-5,4.9391315514597e-4,2.3813214864621925e-4,1.0777263670108583e-4,4.512576364386336e-5,2.3692379591172634e-7,-4.999049389218091e-10,-2.0414359905716903e-10,5.4347042142510915e-9,4.297200339308273e-8,7.145326037207581,6.689422437942246,0.013068807732789497,6.460165154458612,1.9394132328187446e-4,9.892930576389513e-5,7.34503518837499e-6,4.398261245555225e-5,1.2632579268271736e-5,2.8686392752992284e-7,1.282488008526972e-5,-4.9940131618196496e-8,1.086494463378805e-7,1.954220573969093e-8,3.355975353994543e-9,1.0947601407365457e-9,-2.872435287465726e-10,-6.730819063046148e-10,-6.730819063046148e-10,0,NAN,NAN,NAN,NAN
5.25e-11,2.998051180944653e-5,1.2615445244931573e-5,5.221365672840586e-4,2.514113435830494e-4,1.1399566463238942e-4,5.024597499669637e-5,3.011579589830286e-7,-4.54191279984624e-10,3.9712507697545153e-10,8.677811735236894e-9,5.946140923064744e-8,7.149512103503831,6.689522456248248,0.017305251933501287,6.460146885162066,1.9479548266917033e-4,9.89778200305104e-5,8.506447889869622e-6,4.396841775143947e-5,1.4920609617818402e-5,3.7146852167281723e-7,1.5059902191628128e-5,-7.031056268978861e-8,1.4171554354417654e-7,2.683905448202458e-8,4.6880800023999754e-9,1.236244907415908e-9,-5.4893446238035286e-11,-4.722765387796905e-10,-4.722765387796905e-10,0,NAN,NAN,NAN,NAN
5.26e-11,3.4557388785793464e-5,1.2746021283366809e-5,5.536442697766364e-4,2.6722372782281376e-4,1.203946911237145e-4,5.5209347482177485e-5,3.733235084699999e-7,-3.372706648819292e-10,1.2282439938016326e-9,1.3075658798036617e-8,7.997586489418064e-8,7.154401011649901,6.689650246201999,0.02222137694092108,6.460121566982092,1.9565775004670908e-4,9.903203128262402e-5,9.715651941931302e-6,4.395136574808043e-5,1.7258768361950518e-5,4.6966023363935295e-7,1.7298620423842946e-5,-9.633672516935302e-8,1.808141044353911e-7,3.639103983124177e-8,6.54613296936745e-9,1.4289127114494387e-9,1.692319745555636e-10,-2.6049821760430866e-10,-2.6049821760430866e-10,0,NAN,NAN,NAN,NAN
5.27e-11,3.906697999207832e-5,1.289518956617901e-5,5.882232852239695e-4,2.860248543227811e-4,1.2735269923275032e-4,6.002214955508481e-5,4.520755141572082e-7,-1.3924276270428864e-10,2.3552519396849175e-9,1.8862052889659047e-8,1.0474704801365467e-7,7.159999609493559,6.6898098076533365,0.027808289783444566,6.460087405717421,1.9653827690718214e-4,9.909166324537547e-5,1.0982707351753628e-5,4.393133185522034e-5,1.959187206430115e-5,5.805923176839794e-7,1.947510792777717e-5,-1.285168035267712e-7,2.2586732576760604e-7,4.850482981158782e-8,9.064725148310182e-9,1.7411935423156236e-9,3.804622536426125e-10,-4.6360084922949974e-11,-4.6360084922949974e-11,0,NAN,NAN,NAN,NAN
5.28e-11,4.341021178432546e-5,1.306262115732021e-5,6.254569991194697e-4,3.082063076712897e-4,1.3526749955424742e-4,6.473948078773136e-5,5.356520492097417e-7,1.516335325890119e-10,3.863383987450368e-9,2.6263990670343578e-8,1.3380309512413723e-7,7.166299549355086,6.690004786726467,0.03403884118853253,6.46004248887774,1.9745703631014752e-4,9.915648711561069e-5,1.2327385798959944e-5,4.390827843679257e-5,2.1875085382400575e-5,7.027832551294663e-7,2.1535126401924887e-5,-1.6713120591972465e-7,2.765414122020109e-7,6.342049073611475e-8,1.2397456004648484e-8,2.2434244522827896e-9,5.827901063984811e-10,1.6483442105444875e-10,1.6483442105444875e-10,0,NAN,NAN,NAN,NAN
5.29e-11,4.7523988449712534e-5,1.3247698210120295e-5,6.646090600929591e-4,3.3411466581195157e-4,1.4453130452851427e-4,6.946267899134376e-5,6.220495896225161e-7,5.511023283044082e-10,5.853309875391833e-9,3.547991576739306e-8,1.669384043299053e-7,7.173281420707299,6.690238301078215,0.040872306868628076,6.459984860367427,1.984426181112106e-4,9.922642276338882e-5,1.3778229113539185e-5,4.388224477877544e-5,2.4080426673919313e-5,8.342361291698619e-7,2.344356177579322e-5,-2.1218653954734585e-7,3.322709437782385e-7,8.128835108459521e-8,1.670870427772008e-8,3.006513290997481e-9,7.896009185494087e-10,3.733788576222472e-10,3.733788576222472e-10,0,NAN,NAN,NAN,NAN
5.3e-11,5.139191225386727e-5,1.344967865911436e-5,7.044807893404138e-4,3.640618204106e-4,1.5551906856374562e-4,7.433358391934438e-5,7.092505530770757e-7,1.080779183840682e-9,8.435047789355677e-9,4.665610527332783e-8,2.0370715825024387e-7,7.180920627968081,6.690512812628187,0.0482610704104386,6.459912608914483,1.9953001724124837e-4,9.930163093228454e-5,1.537059480509806e-5,4.385332313940453e-5,2.6201748929669795e-5,9.72631715843658e-7,2.5190163324197477e-5,-2.6338116276658223e-7,3.9231175173171084e-7,1.0215176967356893e-7,2.2161688823267473e-8,4.101763070782089e-9,1.02340770672747e-9,5.866290396287242e-10,5.866290396287242e-10,0,NAN,NAN,NAN,NAN
5.31e-11,5.505053669190571e-5,1.3667891891576354e-5,7.424246291674213e-4,3.983070610137483e-4,1.6858560137921348e-4,7.952722091093466e-5,7.954775667175265e-7,1.7692551675790323e-9,1.1719821545872429e-8,5.986402136740772e-8,2.434456541311551e-7,7.189194465198375,6.6908300675993635,0.05615868795673375,6.459823962388353,2.0075783187954702e-4,9.938258392216547e-5,1.714409577483585e-5,4.3821622788298965e-5,2.8257637015380245e-5,1.1155784383282935e-6,2.6792899676525465e-5,-3.201008716107671e-7,4.5581852518564327e-7,1.2593856861648661e-7,2.8904298145934977e-8,5.601037677967506e-9,1.3149035727906328e-9,8.19639679680855e-10,8.19639679680855e-10,0,NAN,NAN,NAN,NAN
5.32e-11,5.8590616847019305e-5,1.3901946754599854e-5,7.736616304421233e-4,4.3697860794330245e-4,1.8406894729289006e-4,8.524451086559283e-5,8.794439883579035e-7,2.6520755261872218e-9,1.581034629908334e-8,7.508196340408013e-8,2.853250382149238e-7,7.198089721389574,6.691191117364208,0.06452856229771836,6.4597173780031625,2.0216538477817463e-4,9.947010611136595e-5,1.91399501189931e-5,4.378722595288449e-5,3.0292002832856722e-5,1.2608942842686772e-6,2.8298614014162583e-5,-3.8145029591077374e-7,5.219402642540043e-7,1.5246325424449945e-7,3.705453425777579e-8,7.576458075843054e-9,1.7016323607938785e-9,1.0950909945254152e-9,1.0950909945254152e-9,0,NAN,NAN,NAN,NAN
5.33e-11,6.215359930777467e-5,1.4151933187312259e-5,7.927056515821502e-4,4.799328492349892e-4,2.0229496652623104e-4,9.170630598469368e-5,9.605700281838647e-7,3.770387721357953e-9,2.079027458889557e-8,9.218441680970376e-8,3.284318770185765e-7,7.207610139382904,6.69159642536582,0.07335242001789288,6.459591617341466,2.037902749918316e-4,9.956538121366366e-5,2.139876176554998e-5,4.375014103565733e-5,3.2372526747037957e-5,1.406891444649005e-6,2.9781072560736714e-5,-4.4632141646514035e-7,5.89924586339799e-7,1.8144115718736449e-7,4.668753676769764e-8,1.0099023885845038e-8,2.2265010408135286e-9,1.4426812770367307e-9,1.4426812770367307e-9,0,NAN,NAN,NAN,NAN
5.34e-11,6.592429471599918e-5,1.4418601593938199e-5,7.948127252379568e-4,5.266027033593275e-4,2.2357691609149952e-4,9.914945218826893e-5,1.0391387096803155e-6,5.168236322501399e-9,2.6713781920055327e-8,1.1094202707889958e-7,3.7186983298064793e-7,7.217783145646736,6.692046056519498,0.08263787127359208,6.459445795426874,2.0566675885947273e-4,9.966992929187568e-5,2.3959151110361785e-5,4.3710259034846795e-5,3.4587416858690374e-5,1.552634570853509e-6,3.1336877857308804e-5,-5.134958611731934e-7,6.592211150401329e-7,2.1251438713127663e-7,5.782603032545496e-8,1.3235890830000618e-8,2.936250798066291e-9,1.8981591339980026e-9,1.8981591339980026e-9,0,NAN,NAN,NAN,NAN
5.35e-11,7.012116774191903e-5,1.4703509140806915e-5,7.766115543610891e-4,5.758823515070443e-4,2.482053708246357e-4,1.0782483146846601e-4,1.116375071379511e-6,6.8886734689184286e-9,3.3596473288274436e-8,1.3103412654176462e-7,4.148722766753153e-7,7.228665444756389,6.6925399373498005,0.09242451641962002,6.459279394788695,2.0782516856357575e-4,9.9785562048543e-5,2.6857465791942774e-5,4.366731864202573e-5,3.7041177067737026e-5,1.6981481070816072e-6,3.3079990674182004e-5,-5.817730357020963e-7,7.295748254816601e-7,2.452881846838551e-7,7.043570021308126e-8,1.7046419179502343e-8,3.879903006035729e-9,2.5021262412192052e-9,2.5021262412192052e-9,0,NAN,NAN,NAN,NAN
5.36e-11,7.498587495297201e-5,1.5009128410411295e-5,7.368694883294817e-4,6.260570880349272e-4,2.7642710191138904e-4,1.1799665917799694e-4,1.1944438037309013e-6,8.96903563700734e-9,4.14088951702315e-8,1.5207430470204132e-7,4.569136075838835e-7,7.240347294084671,6.693078168891282,0.1027883077351422,6.459092238436725,2.1029234365409455e-4,9.991432868593446e-5,3.0128565011630917e-5,4.362088404894218e-5,3.985015199920495e-5,1.8445562548089662e-6,3.5135722953767064e-5,-6.50112451078065e-7,8.011021224313757e-7,2.793750562404119e-7,8.442649350916103e-8,2.157746370896597e-8,5.107128089250552e-9,3.2986819637887797e-9,3.2986819637887797e-9,0,NAN,NAN,NAN,NAN
5.37e-11,8.077355863749795e-5,1.5338920040992364e-5,6.770877723941567e-4,6.747761824056756e-4,3.084143667163697e-4,1.2994191322564643e-4,1.2763727722844395e-6,1.1435893009817437e-8,5.0073891784177925e-8,1.7364782847888853e-7,4.978067964969374e-7,7.252955496648283,6.693661370919953,0.11384412888840854,6.458884419527439,2.1309282813082e-4,1.0005846593068998e-4,3.380744036273554e-5,4.357033731484648e-5,4.313854482590036e-5,1.9941492308402526e-6,3.763501381159759e-5,-7.177764585558131e-7,8.743451993207515e-7,3.144431835631694e-7,9.966022773526636e-8,2.6858638156234194e-8,6.6664644461761905e-9,4.333927685358616e-9,4.333927685358616e-9,0,NAN,NAN,NAN,NAN
5.38e-11,8.774501401856281e-5,1.5697375981097136e-5,6.015661103819148e-4,7.190765484528276e-4,3.442273115548553e-4,1.439487537163535e-4,1.3659203513161762e-6,1.430028991341441e-8,5.9468817898465634e-8,1.9535804026188907e-7,5.37776317330873e-7,7.266655332033193,6.694291035712849,0.1257467716850294,6.458656189727612,2.1625042426759192e-4,1.0022036444450718e-4,3.793126571305821e-5,4.351488462111152e-5,4.703540975453601e-5,2.1503797244512538e-6,4.0709604264026795e-5,-7.844593731350776e-7,9.503033410916086e-7,3.5026514940961783e-7,1.1596423541503555e-7,3.2898416045541323e-8,8.603342694223847e-9,5.654318039295178e-9,5.654318039295178e-9,0,NAN,NAN,NAN,NAN
5.39e-11,9.616129671528006e-5,1.6090043006555748e-5,5.167501278169998e-4,7.554804672688135e-4,3.8377203857281936e-4,1.6031310383791026e-4,1.4674113229486374e-6,1.7553947686016854e-8,6.943320983403086e-8,2.168774649426856e-7,5.774989685238501e-7,7.281651757855583,6.694969872023115,0.1386906330001218,6.458407812275548,2.1978962770896564e-4,1.0040256017558552e-4,4.25413946056176e-5,4.3453573343740755e-5,5.167285811754344e-5,2.3178020375615085e-6,4.448843859773662e-5,-8.50390714612871e-7,1.030442734277795e-6,3.8676308263810657e-7,1.331501549408007e-7,3.968191010225595e-8,1.0957937637001178e-8,7.304846889822112e-9,7.304846889822112e-9,0,NAN,NAN,NAN,NAN
5.4e-11,1.062807628091499e-4,1.6523536902889617e-5,4.2998394245941123e-4,7.802112089686569e-4,4.267561538708666e-4,1.7933305199932932e-4,1.5855682119843405e-6,2.1167081904666945e-8,7.978195295165805e-8,2.3799848889799173e-7,6.181095464234633e-7,7.298190246401179,6.695702124594427,0.15290850756814253,6.458139388946913,2.2373650169842593e-4,1.0060775413462022e-4,4.7684853736228664e-5,4.338531505626437e-5,5.718545098173296e-5,2.5019719415863544e-6,4.9095311827416946e-5,-9.16403729602014e-7,1.1166885689113273e-6,4.240468825716454e-7,1.5103646491448485e-7,4.717101439917315e-8,1.3762958671888896e-8,9.327087395671282e-9,9.327087395671282e-9,0,NAN,NAN,NAN,NAN
5.41e-11,1.1835806236883633e-4,1.700555645804555e-5,3.488918600515415e-4,7.895934238305261e-4,4.726434656823028e-4,2.01301222880427e-4,1.7253622539356315e-6,2.50883864367224e-8,9.032333283639985e-8,2.586783040759677e-7,6.611731676472118e-7,7.316557580975563,6.69649386030237,0.16866981845814966,6.4578506721269076,2.281186592525174e-4,1.0083885877565757e-4,5.341499459258901e-5,4.3308908668463436e-5,6.371054135249614e-5,2.7093271552192028e-6,5.4647521016340186e-5,-9.839649012835712e-7,1.2114044728846601e-6,4.6244313171955764e-7,1.694730080638843e-7,5.530732730928705e-8,1.7041577411243137e-8,1.1757159654029176e-8,1.1757159654029176e-8,0,NAN,NAN,NAN,NAN
5.42e-11,1.3264432647099494e-4,1.7544903801354212e-5,2.8066717185829237e-4,7.80694258318075e-4,5.206111030525371e-4,2.2649562476610672e-4,1.891901646337836e-6,2.92475578912747e-8,1.0088070877338685e-7,2.7907339586248527e-7,7.086304245041911e-7,7.337082847165077,6.697353217807729,0.18627852814142828,6.45754087375099,2.3296417098955447e-4,1.010990647892948e-4,5.979112290618497e-5,4.322305805563822e-5,7.138921489445716e-5,2.947066697654667e-6,6.125511157653779e-5,-1.055165051316831e-6,1.3173645557731665e-6,5.025134848302481e-7,1.883655997202599e-7,6.401794357741375e-8,2.0805758519005003e-8,1.4623762978467135e-8,1.4623762978467135e-8,0,NAN,NAN,NAN,NAN
5.43e-11,1.493877316684154e-4,1.815151454329929e-5,2.2988536271001582e-4,7.521418825948609e-4,5.695154110956587e-4,2.5516967234241495e-4,2.090365967157383e-6,3.356048680612728e-8,1.1131600278415909e-7,2.995601232709774e-7,7.627247767732186e-7,7.360138746749571,6.6982906225003465,0.20607084107855084,6.457208482013803,2.3829936071049856e-4,1.0139191955451213e-4,6.687708382564658e-5,4.3126379667255934e-5,8.036747294380245e-5,3.2230430737861353e-6,6.902025872461295e-5,-1.132677106628752e-6,1.437722716958166e-6,5.450625385463502e-7,2.0769887723607464e-7,7.322386074776132e-8,2.5055290216717388e-8,1.794646753422476e-8,1.794646753422476e-8,0,NAN,NAN,NAN,NAN
5.44e-11,1.6883377678478774e-4,1.8836498495504902e-5,1.9730543750341934e-4,7.048707037885459e-4,6.178748974140323e-4,2.8754210148757405e-4,2.325986657148066e-6,3.793694877550216e-8,1.215528489100321e-7,3.207397046651307e-7,8.259231536991458e-7,7.386143267853002,6.699318971900493,0.22841267787891578,6.456851094691745,2.4414555621812394e-4,1.0172140816606147e-4,7.473890348789355e-5,4.3017397453907966e-5,9.07973942961192e-5,3.5456756367888375e-6,7.803638248866854e-5,-1.2196889796407714e-6,1.5759827169418054e-6,5.911362570161211e-7,2.2755580562282005e-7,8.285043762187899e-8,2.9777795791629092e-8,2.173449772220415e-8,2.173449772220415e-8,0,NAN,NAN,NAN,NAN
5.45e-11,1.912249050444303e-4,1.961219017448973e-5,1.8049033230614959e-4,6.424563466244667e-4,6.638770108691826e-4,3.2378724379766627e-4,2.6040661442667004e-6,4.22903223362212e-8,1.3159716371512746e-7,3.434279064092794e-7,9.008405095902075e-7,7.415561689164937,6.700453798391337,0.2536968000333165,6.4564652750747,2.5051490261623655e-4,1.0209202976382755e-4,8.344164623418439e-5,4.289452461334044e-5,1.028381723131472e-4,3.923888016117986e-6,8.838673273128311e-5,-1.3198218718512858e-6,1.7359712160353644e-6,6.420128159962222e-7,2.4813267047499764e-7,9.283911095011153e-8,3.494994616827612e-8,2.5986247025303536e-8,2.5986247025303536e-8,0,NAN,NAN,NAN,NAN
5.46e-11,2.1679945415351885e-4,2.049220817621613e-5,1.749002424197531e-4,5.707992898059323e-4,7.054130827056193e-4,3.640253934641297e-4,2.930023915879837e-6,4.654858014220674e-8,1.4155310882395526e-7,3.6863162455252335e-7,9.90177239134964e-7,7.448908892081151,6.7017134164198655,0.2823394098080694,6.456046433334424,2.57405292625479e-4,1.0250886527889312e-4,9.304561184395162e-5,4.275603368046838e-5,1.1665710457635653e-4,4.367068459049316e-6,1.0014234957716232e-4,-1.4370445431694789e-6,1.921814926296657e-6,6.99188159918159e-7,2.6974890192735303e-7,1.031594485331802e-7,4.053999346152691e-8,3.068973614114273e-8,3.068973614114273e-8,0,NAN,NAN,NAN,NAN
5.47e-11,2.457901876759886e-4,2.1491523747716513e-5,1.7517725255573877e-4,4.971482051575933e-4,7.401487007170116e-4,4.083115832402521e-4,3.3094571996966593e-6,5.0665586484703e-8,1.5163290170692028e-7,3.975160614075867e-7,1.0966754008599101e-6,7.486751999167001,6.703119060672911,0.3147760411823458,6.4555887331364925,2.647942946602469e-4,1.0297763673918583e-4,1.0360183721748391e-4,4.260001797547782e-5,1.3243075112889991e-4,4.8850500861155205e-6,1.1335943654708868e-4,-1.5755928864188612e-6,2.1379224599193142e-6,7.643586468233797e-7,2.9285161328096274e-7,1.1382060369024405e-7,4.6511619940091746e-8,3.582416436500937e-8,3.582416436500937e-8,0,NAN,NAN,NAN,NAN
5.48e-11,2.7842269757393754e-4,2.262654080162632e-5,1.7634378413811078e-4,4.287184265569984e-4,7.656486023880362e-4,4.566190763709331e-4,3.7482065357167276e-6,5.463162313366756e-8,1.62159628574935e-7,4.3136711447475206e-7,1.2230962825490752e-6,7.529713426490898,6.70469502088721,0.3514565710952941,6.455085020799389,2.726316507080266e-4,1.0350476173060401e-4,1.1514656448578877e-4,4.242434811959386e-5,1.503465003761157e-4,5.488108480546256e-6,1.2807619719782184e-4,-1.7399019448295285e-6,2.388971463308777e-6,8.394029546878695e-7,3.1801523700796827e-7,1.248813326402486e-7,5.282896331292912e-8,4.13626152696098e-8,4.13626152696098e-8,0,NAN,NAN,NAN,NAN
5.49e-11,3.149136223277721e-4,2.391519094606403e-5,1.7469921984305172e-4,3.7131654799103114e-4,7.795889923586974e-4,5.088117279450403e-4,4.252421110109016e-6,5.848208076424931e-8,1.7356302453461243e-7,4.7155381112129297e-7,1.3722186600816858e-6,7.578474485259469,6.706468778465289,0.3928391679794261,6.454526772535877,2.808294997567898e-4,1.040974081434868e-4,1.2769391604661176e-4,4.222662717017952e-5,1.7060461875444466e-4,6.186975984963301e-6,1.4430900357332744e-4,-1.934554874854285e-6,2.6799020289826515e-6,9.263650509944952e-7,3.459370435651534e-7,1.3645792335871316e-7,5.946255596098143e-8,4.7275873016547995e-8,4.7275873016547995e-8,0,NAN,NAN,NAN,NAN
5.5e-11,3.554678057405416e-4,2.537704609450022e-5,1.6829097597022922e-4,3.2835252647777627e-4,7.800871645526576e-4,5.645976284358379e-4,4.828623213534637e-6,6.230340219700065e-8,1.863689939912011e-7,5.194951614860456e-7,1.546854707141653e-6,7.633779631548206,6.7084711501779095,0.4393828898297033,6.453904054326706,2.892490371550607e-4,1.047635527032711e-4,1.4122555122344385e-4,4.200414708057839e-5,1.9342046690449405e-4,6.992874049290336e-6,1.6204733883604756e-4,-2.1642508357556993e-6,3.0159177526579843e-6,1.0274396043396399e-6,3.7742959981191474e-7,1.4872963201687602e-7,6.639581906769127e-8,5.3537198815663335e-8,5.3537198815663335e-8,0,NAN,NAN,NAN,NAN
5.51e-11,4.002722242946599e-4,2.7033445941589062e-5,1.5693957899552073e-4,3.0045376410670245e-4,7.661380676047191e-4,6.23455406505778e-4,5.483773092363647e-6,6.623563433233113e-8,2.0118433342819368e-7,5.76634801449291e-7,1.7498791956720042e-6,7.69644127083953,6.710736444624986,0.4915383732146757,6.453205488681444,2.976819543253732e-4,1.0551204110249743e-4,1.556756723746195e-4,4.17538480299131e-5,2.1902593530670247e-4,7.917564860584509e-6,1.8124628898795743e-4,-2.4337917682208622e-6,3.402495506968791e-6,1.1449608301631003e-6,4.1341135288493796e-7,1.6194149590978856e-7,7.363169477608299e-8,6.012782205815286e-8,6.012782205815286e-8,0,NAN,NAN,NAN,NAN
5.52e-11,4.494828106601021e-4,2.8907626196496325e-5,1.4189117829067674e-4,2.8569666008355666e-4,7.380697410319954e-4,6.845244613845092e-4,6.225332321748454e-6,7.047130731961285e-8,2.186785956316856e-7,6.444254731417351e-7,1.9842673212287617e-6,7.767344608294301,6.713302636809794,0.5497355520957357,6.452418222766693,3.058248338780827e-4,1.0635263745455675e-4,1.709095070597455e-4,4.147228122218719e-5,2.4766830966872403e-4,8.973418937099287e-6,2.0181450099137808e-4,-2.7480866153508337e-6,3.845403268669363e-6,1.2813954344522322e-6,4.5489652326089956e-7,1.7640465470970878e-7,8.119898704510741e-8,6.704282959912979e-8,6.704282959912979e-8,0,NAN,NAN,NAN,NAN
5.53e-11,5.03198343374583e-4,3.102481440575307e-5,1.252363898029528e-4,2.8031947575148726e-4,6.978511526084349e-4,7.46452815519044e-4,7.061313664319107e-6,7.525076670573179e-8,2.3956524269272786e-7,7.243239842964278e-7,2.253136760483962e-6,7.847451338017763,6.716211563471888,0.6143665689345418,6.451527892978537,3.1324489060950776e-4,1.072960364304439e-4,1.8669348516335446e-4,4.115557561872067e-5,2.7960376366053765e-4,1.0173484170544007e-5,2.235945797140453e-4,-3.1121705062249e-6,4.350721378472919e-6,1.4393399824395441e-6,5.02985383366497e-7,1.924945349544442e-7,8.91580150523368e-8,7.429709817896671e-8,7.429709817896671e-8,0,NAN,NAN,NAN,NAN
5.54e-11,5.614136981420613e-4,3.34122326003209e-5,1.0926003464517386e-4,2.7970125570077694e-4,6.490686355936493e-4,8.07206520636917e-4,8.000287089638817e-6,8.085448346532436e-8,2.6458416289717646e-7,8.177960083804943e-7,2.559789676529143e-6,7.93779995093855,6.71950913444772,0.6857609979534341,6.450518581976691,3.193365234001878e-4,1.0835379360199381e-4,2.0265619944373665e-4,4.0799410306247434e-5,3.150816094862597e-4,1.1531522279974001e-5,2.463320886558016e-4,-3.5312351903351846e-6,4.924855767229031e-6,1.6215225108543782e-6,5.588558148423298e-7,2.1064741465419037e-7,9.760525617391575e-8,8.193091315263054e-8,8.193091315263054e-8,0,NAN,NAN,NAN,NAN
5.55e-11,6.239438827039033e-4,3.609891102265441e-5,9.587214120072328e-5,2.7937469841305475e-4,5.964711360836776e-4,8.638722177594415e-4,9.0512855973567e-6,8.75932044716994e-8,2.9448730503073004e-7,9.263290563481094e-7,2.9077494049674927e-6,8.03949915086253,6.7232455406863245,0.7641493167082374,6.4493727656700965,3.2327111235735555e-4,1.095381105473192e-4,2.182418890270999e-4,4.0398997231129876e-5,3.543146844950039e-4,1.3061950341247372e-5,2.696291982088994e-4,-4.010664743890672e-6,5.5745216316893145e-6,1.8308072769124544e-6,6.237567980473371e-7,2.3135597485978655e-7,1.066767584697636e-7,9.00149508203142e-8,9.00149508203142e-8,0,NAN,NAN,NAN,NAN
5.56e-11,6.903124160373749e-4,3.911518115694499e-5,8.622658934836888e-5,2.758678914864806e-4,5.451441429310803e-4,9.125375214040413e-4,1.0223523925802885e-5,9.579703714792009e-8,3.3002867595067585e-7,1.0514511656861727e-6,3.3007835696443594e-6,8.153709530199864,6.727475415319926,0.8496096186680735,6.448071250103938,3.2394888553238023e-4,1.1086139738457886e-4,2.3266412752561056e-4,3.994908395507613e-5,3.974316883353925e-4,1.4779590259410856e-5,2.928807277019824e-4,-4.556066333607971e-6,6.306663358804198e-6,2.0701999084986997e-6,6.990041892549575e-7,2.551644616830829e-7,1.1655022197757878e-7,9.8654366581657e-8,9.8654366581657e-8,0,NAN,NAN,NAN,NAN
5.57e-11,7.596058418303135e-4,4.249169488167258e-5,8.057521691245879e-5,2.672276846589631e-4,4.99524114513165e-4,9.484023403091312e-4,1.1525816671935448e-5,1.0580465704129122e-7,3.719593311943441e-7,1.1947521777103399e-6,3.7428997947464e-6,8.281607841817246,6.732257869586569,0.9419926681907657,6.4465931023557985,3.1997241077065953e-4,1.1233553927393795e-4,2.448775565553508e-4,3.944399242458833e-5,4.444102914160118e-4,1.669909555737318e-5,3.151955504143017e-4,-5.173278885437731e-6,7.128263615743461e-6,2.342847644930771e-6,7.859787521729207e-7,2.8266403102958747e-7,1.2744576973585397e-7,1.0799181829168077e-7,1.0799181829168077e-7,0,NAN,NAN,NAN,NAN
5.58e-11,8.303129056210371e-4,4.6257835704398174e-5,7.834714185190301e-5,2.531567575040623e-4,4.6253034826349937e-4,9.663090425002498e-4,1.296557613092954e-5,1.1795377539750224e-7,4.210273351896012e-7,1.35790366849771e-6,4.23829216158939e-6,8.424328859278388,6.737656283292887,1.0408228305221805,6.444915586233572,3.096741631666585e-4,1.1397083313036755e-4,2.535977031631232e-4,3.887771599478619e-5,4.949965105365765e-4,1.883390894107343e-5,3.353163950844606e-4,-5.86833281014389e-6,8.04598683899741e-6,2.6520257879572343e-6,8.861258700441517e-7,3.1448873692931984e-7,1.3962553982954958e-7,1.1820935288808917e-7,1.1820935288808917e-7,0,NAN,NAN,NAN,NAN
5.59e-11,9.001899312913691e-4,5.043947376718579e-5,7.839715452303082e-5,2.3478417296222108e-4,4.350497334996187e-4,9.617944989872664e-4,1.4547307002301598e-5,1.3257381440162236e-7,4.779820232232076e-7,1.542672387943266e-6,4.791207599583608e-6,8.582882902977426,6.743737688879924,1.1451784496978166,6.443014123420957,2.912377633134471e-4,1.1577464897806825e-4,2.5740518640091336e-4,3.824410023850604e-5,5.486251632545112e-4,2.119462978098484e-5,3.515647680368579e-4,-6.6473227786832415e-6,9.065608117535525e-6,3.0010972858130374e-6,1.0009555976950562e-6,3.513124579626686e-7,1.5339231742000675e-7,1.295291831827648e-7,1.295291831827648e-7,0,NAN,NAN,NAN,NAN
5.6e-11,9.662121979639351e-4,5.505616942558348e-5,7.934043284409852e-5,2.1416653169033218e-4,4.158987885572787e-4,9.325055264783882e-4,1.6270613311102163e-5,1.4998143543876483e-7,5.435812707584875e-7,1.750920260595343e-6,5.405694803086262e-6,8.758052669370413,6.750571564928816,1.2535650832854222,6.440862313686705,2.629413866408614e-4,1.1774999261254561e-4,2.549583976268658e-4,3.75371294622685e-5,6.043631840351339e-4,2.378675949321608e-5,3.6184901392880117e-4,-7.5161461821139166e-6,1.0191205532451879e-5,3.393428552067612e-6,1.1320406637405346e-6,3.93846833556022e-7,1.690874818257558e-7,1.4221346975881138e-7,1.4221346975881138e-7,0,NAN,NAN,NAN,NAN
5.61e-11,0.0010246666968001853,6.0118097902972224e-5,7.988590015993399e-5,1.9366492465854883e-4,4.0225788904843003e-4,8.794718012098774e-4,1.8127885166003945e-5,1.7047918484400298e-7,6.185998405818002e-7,1.9845816783751228e-6,6.085198931941335e-6,8.95027912826639,6.7582278679927965,1.3638063741566937,6.438432062522268,2.2351449781576416e-4,1.1989424272629871e-4,2.4530026498138357e-4,3.675132700602886e-5,6.608943527625382e-4,2.6607942731159204e-5,3.6377234403764706e-4,-8.480057565155259e-6,1.142414280290957e-5,3.8322428387869225e-6,1.281008716948091e-6,4.428399942275579e-7,1.8708856188324923e-7,1.5656329059708786e-7,1.5656329059708786e-7,0,NAN,NAN,NAN,NAN
5.62e-11,0.0010714025081998905,6.562304629296979e-5,7.90950997942089e-5,1.7535169652309e-4,3.9045773386333607e-4,8.075664272293676e-4,2.0101987110963616e-5,1.943570982614973e-7,7.038361910130863e-7,2.2456064411556915e-6,6.8319782093721795e-6,9.159549186138443,6.766774192464117,1.4729852874702611,6.435693878100005,1.7254513112650532e-4,1.2219831700332033e-4,2.2819078358725993e-4,3.588225367575993e-5,7.165461903834246e-4,2.9644986815386868e-5,3.548563178164659e-4,-9.542999704423252e-6,1.2761925363461235e-5,4.320394637496252e-6,1.4495236713409215e-6,4.990755050968929e-7,2.0780666849930812e-7,1.7291702043476415e-7,1.7291702043476415e-7,0,NAN,NAN,NAN,NAN
5.63e-11,0.0011021927771768742,7.155373476690364e-5,7.652158288770319e-5,1.605732416027201e-4,3.769148943404817e-4,7.247433721852795e-4,2.216433682409688e-5,2.2189666997987123e-7,8.001143631304475e-7,2.5358552028183525e-6,7.646345464742604e-6,9.385294288458834,6.77627204816405,1.5774674413640193,6.432617407410075,1.1083369149017267e-4,1.246463378267521e-4,2.0435914282225005e-4,3.49270618588692e-5,7.693350652277012e-4,3.287103505161323e-5,3.32857711949173e-4,-1.0706698227516348e-5,1.4197048907492908e-5,4.860055835434916e-6,1.6392497477789733e-6,5.633704940664072e-7,2.3168400307873977e-7,1.9164834657646805e-7,1.9164834657646805e-7,0,NAN,NAN,NAN,NAN
5.64e-11,0.0011131152576620328,7.78754654770728e-5,7.221940948987252e-5,1.4974283132784588e-4,3.589781921578792e-4,6.402305437673029e-4,2.4273670792549375e-5,2.5337616987239945e-7,9.082767573423273e-7,2.8569348698571455e-6,8.525774341585363e-6,9.626300184108537,6.786772351426216,1.6730260841707938,6.429172279479981,4.0589037827368056e-5,1.2721559497707536e-4,1.755783150546398e-4,3.388504544697836e-5,8.169945567962665e-4,3.624321653175374e-5,2.9612070086576633e-4,-1.1969545739204367e-5,1.5715949517351966e-5,5.452316010148914e-6,1.851791171463068e-6,6.365714187763716e-7,2.591915217626412e-7,2.1316411291415702e-7,2.1316411291415702e-7,0,0,NAN,NAN,NAN
5.65e-11,0.001100867343005766,8.453390548033753e-5,6.66402181974365e-5,1.4237636641233894e-4,3.3547679325099004e-4,5.623659243486664e-4,2.637556630424486e-5,2.890758928661016e-7,1.029162893373812e-6,3.2099651398736535e-6,9.463945227481891e-6,9.880620955583279,6.7983102952710945,1.7550684822534708,6.425329309353688,-3.4596206592919996e-5,1.2987645625738323e-4,1.4452177934909393e-4,3.2758128947896205e-5,8.569751699557957e-4,3.970090943677663e-5,2.438921730499704e-4,-1.332534313253177e-5,1.729811137705841e-5,6.096712347201471e-6,2.0886009094775013e-6,7.195453867924613e-7,2.908266670929349e-7,2.3790210551960947e-7,2.3790210551960947e-7,0,NAN,NAN,NAN,NAN
5.66e-11,0.0010630027093861182,9.14529464547204e-5,6.045997200471697e-5,1.3732834248950544e-4,3.068529626100574e-4,4.968525949459196e-4,2.8402585878629784e-5,3.2928156817588053e-7,1.1635688606333228e-6,3.5952745948442713e-6,1.0449826815258335e-5,10.14549540942098,6.810899779743009,1.8189437616401305,6.421062091228931,-1.1000098306764426e-4,1.3259209206146352e-4,1.1443358578809581e-4,3.155126276683592e-5,8.864601560035385e-4,4.31645826706715e-5,1.765425533825797e-4,-1.4761996792041716e-5,1.891533770828148e-5,6.790715227084301e-6,2.35085358914825e-6,8.131644679806423e-7,3.271108632990041e-7,2.663287693901535e-7,2.663287693901535e-7,1,NAN,NAN,NAN,NAN
5.67e-11,9.981662305689211e-4,9.853319937622128e-5,5.438552767896852e-5,1.3314633325194666e-4,2.7488715796406996e-4,4.459060485248568e-4,3.0274960414831036e-5,3.7428386033753e-7,1.312182408139604e-6,4.0120346943638825e-6,1.146688951449654e-5,10.417286358941947,6.8245275823746505,1.860299499643927,6.41634897719835,-1.802366452709057e-4,1.353184970215131e-4,8.86899696156251e-5,3.0272716972110907e-5,9.025003715422115e-4,4.6535243714868295e-5,9.566585902670967e-5,-1.626028330003726e-5,2.0531215453646166e-5,7.529201323037273e-6,2.639280770857524e-6,9.182801444612396e-7,3.6858621783393007e-7,2.989366778606789e-7,2.989366778606789e-7,1,NAN,NAN,NAN,NAN
5.68e-11,9.064387966843016e-4,1.0565256346972693e-4,4.8987582351117744e-5,1.2844657138988975e-4,2.4213351212734342e-4,4.0835271444772517e-4,3.190215904801184e-5,4.2437170100786286e-7,1.475489769634476e-6,4.457850917858325e-6,1.2492535952041187e-5,10.691495534503817,6.8391475231157,1.8754507659972983,6.411175403818166,-2.3987392950036512e-4,1.3800600027699344e-4,7.033744502588882e-5,2.8934262171822644e-5,9.023772089498666e-4,4.969495433585174e-5,4.061587734434987e-6,-1.7792795287839898e-5,2.21009510423441e-5,8.303949395588108e-6,2.9539706898466766e-6,1.0356850573904475e-6,4.158105984921963e-7,3.362413699816326e-7,3.362413699816326e-7,1,NAN,NAN,NAN,NAN
5.69e-11,7.898295823126406e-4,1.1267084226004712e-4,4.45931500307027e-5,1.2222177673360774e-4,2.1124270662667657e-4,3.8044644867481903e-4,3.318634826398977e-5,4.798171594507628e-7,1.6536525190861405e-6,4.92834040060866e-6,1.349783532371891e-5,10.962926551387213,6.854675119832632,1.861728282237577,6.405536492140863,-2.8417869027362776e-4,1.4060365040084052e-4,6.167144984791482e-5,2.7551171716634538e-5,8.842141989385703e-4,5.250954387573781e-5,-9.438461662592966e-5,-1.9323195611748043e-5,2.357198255771458e-5,9.10320189870514e-6,3.2941389887293368e-6,1.1660596330365829e-6,4.693499919880939e-7,3.7877694008503763e-7,3.7877694008503763e-7,1,NAN,NAN,NAN,NAN
5.7e-11,6.52784366657324e-4,1.1943983670288979e-4,4.125206165585772e-5,1.1402038153376687e-4,1.8434757608736942e-4,3.5706088861170606e-4,3.4029130065982834e-5,5.408497647405026e-7,1.8463559683904118e-6,5.416734091486825e-6,1.44476859900856e-5,11.226048981473749,6.870983640018591,1.8177774934172906,6.399439800777572,-3.098544707406691e-4,1.4306699313666223e-4,6.389596577691857e-5,2.6141888260262618e-5,8.476890972027055e-4,5.483508598330035e-5,-1.9490473054538154e-4,-2.0805955917317512e-5,2.4885932355973527e-5,9.91135554230795e-6,3.657881689521708e-6,1.3099020589715282e-6,5.297668362264833e-7,4.270895296939381e-7,4.270895296939381e-7,1,NAN,NAN,NAN,NAN
5.71e-11,5.024173479014848e-4,1.2581846146131776e-4,3.87730361607416e-5,1.0397445577970063e-4,1.6264028726344746e-4,3.3293685494720346e-4,3.434247444157724e-5,6.076187080099511e-7,2.0526346610199005e-6,5.9135499671439565e-6,1.5301603730373838e-5,11.475548299454505,6.887902870999737,1.7437842115137656,6.392908045105831,-3.156303435647315e-4,1.4536787101813734e-4,7.68954993732197e-5,2.472713068032807e-5,7.945452461550978e-4,5.652931535179315e-5,-2.921278982536131e-4,-2.2186840910215905e-5,2.5982356081722135e-5,1.0708876446688796e-5,4.041927077564304e-6,1.467441445705781e-6,5.976029015954097e-7,4.817276653807414e-7,4.817276653807414e-7,1,NAN,NAN,NAN,NAN
5.72e-11,3.481586530073507e-4,1.316898944244269e-4,3.6809879868276903e-5,9.269125227527746e-5,1.462038470951304e-4,3.037438962319899e-4,3.406318489360839e-5,6.801422347989378e-7,2.2706851495573807e-6,6.406394408516797e-6,1.601539876483915e-5,11.706954136926827,6.905222061100619,1.6416036170622665,6.3859815041534596,-3.02511345078926e-4,1.4750289802257342e-4,9.915611635282718e-5,2.3328258850071465e-5,7.285956450750415e-4,5.746766473215391e-5,-3.804369920676908e-4,-2.340447983854552e-5,2.680426650426521e-5,1.1472567390318693e-5,4.441409964839091e-6,1.6385358429742074e-6,6.73355325429512e-7,5.432282446334291e-7,5.432282446334291e-7,1,NAN,NAN,NAN,NAN
5.73e-11,2.0069754972891257e-4,1.3697603488737638e-4,3.497005180110616e-5,8.105153610795364e-5,1.3409622354879715e-4,2.668087018048132e-4,3.3168054843199845e-5,7.582448110344816e-7,2.497681317794457e-6,6.879962214007405e-6,1.6543986408679703e-5,11.917175598121963,6.922698055157169,1.5147680921106823,6.378719733498812,-2.735798110528589e-4,1.4949660992322398e-4,1.2787654220491377e-4,2.196491465654131e-5,6.551071485018935e-4,5.756141773691058e-5,-4.54409598772981e-4,-2.4393362893710736e-5,2.7304686380147633e-5,1.2176320701768329e-5,4.849700165908491e-6,1.8225590894324326e-6,7.57444624791022e-7,6.120969368241644e-7,6.120969368241644e-7,1,NAN,NAN,NAN,NAN
5.74e-11,7.039697492937046e-5,1.4164484021436183e-4,3.2917011529453157e-5,6.997189473994897e-5,1.2463508222169603e-4,2.2145110669185192e-4,3.168522395141472e-5,8.414843021350303e-7,2.7296129467531193e-6,7.316318113233192e-6,1.684540399662638e-5,12.1047820889446,6.940068611078668,1.368348109951763,6.3712021251140145,-2.3338556295184645e-4,1.5139678271007792e-4,1.5929561219977124e-4,2.0652279534963666e-5,5.797412060316287e-4,5.677365832010089e-5,-5.093442311022582e-4,-2.5088434368686176e-5,2.745284947030257e-5,1.2792445045401238e-5,5.258325677284553e-6,2.0182832751307207e-6,8.501739670401927e-7,6.887818804607414e-7,6.887818804607414e-7,1,NAN,NAN,NAN,NAN
5.75e-11,-3.441607482506698e-5,1.457084391321312e-4,3.044348464945048e-5,6.018759016061643e-5,1.1580058930360638e-4,1.6894192748739828e-4,2.9697240410057717e-5,9.290734023658813e-7,2.961173827141198e-6,7.695544517511125e-6,1.688577135979974e-5,12.26995164143171,6.957069518188488,1.2086450184923778,6.363526856002273,-1.8710285719518275e-4,1.5326247370740973e-4,1.8922080585406355e-4,1.9398597658544616e-5,5.074245376129805e-4,5.512834505986601e-5,-5.418406124380475e-4,-2.543110464980829e-5,2.7238481047868117e-5,1.3293549041871339e-5,5.657036704293141e-6,2.2237668411504797e-6,9.516796993265389e-7,7.736398615497913e-7,7.736398615497913e-7,1,NAN,NAN,NAN,NAN
5.76e-11,-1.0882473424038456e-4,1.492130449000409e-4,2.7502774918319456e-5,5.2100122534092105e-5,1.0566402885676173e-4,1.1214932847199381e-4,2.7333301715132872e-5,1.0198018165622569e-6,3.1857307747705064e-6,7.996818738327385e-6,1.6644516705577547e-5,12.414121473296252,6.9734529469850655,1.0427130767843837,6.355807891824805,-1.3968063792998248e-4,1.5514833006757706e-4,2.1368234430009042e-4,1.8203743040403825e-5,4.4151853397622517e-4,5.270934223101047e-5,-5.503432682166097e-4,-2.53760405158776e-5,2.6672993494906743e-5,1.3654819126852712e-5,6.034054598523895e-6,2.43626178904344e-6,1.0618741495458965e-6,8.668946867043618e-7,8.668946867043618e-7,1,NAN,NAN,NAN,NAN
5.77e-11,-1.5200655076953888e-4,1.5222409074144397e-4,2.4196661978128648e-5,4.5714206292413236e-5,9.27590191766587e-5,5.496925451082913e-5,2.475136487507477e-5,1.1119680990302305e-6,3.395407835702074e-6,8.199927980612652e-6,1.6118849719446756e-5,12.539462462592748,6.989003921932775,0.87774483941502,6.348169970726,-9.516713951113823e-5,1.5709010536006695e-4,2.2958057772963042e-4,1.7059454218087405e-5,3.8349084448238474e-4,4.964903429086607e-5,-5.354973952519237e-4,-2.4897669415791302e-5,2.5787270193812893e-5,1.3856388145288474e-5,6.376535610990125e-6,2.652156554576427e-6,1.1803830114896313e-6,9.685882442297226e-7,9.685882442297226e-7,1,NAN,NAN,NAN,NAN
5.78e-11,-1.670700224435997e-4,1.5481084457751355e-4,2.0728527217923475e-5,4.066735592073497e-5,7.633492137347908e-5,1.6452451047529565e-6,2.211396417467232e-5,1.2033323623212562e-6,3.581318328178174e-6,8.287142135779465e-6,1.5326360704713428e-5,12.648329983418462,7.003552141181025,0.7204010534799417,6.340741848364134,-5.630490269779554e-5,1.5909566391229246e-4,2.3517097024050655e-4,1.5951444084358144e-5,3.3308819478376105e-4,4.610908431857599e-5,-5.001582172273608e-4,-2.399512014390367e-5,2.4626632697049982e-5,1.3885406886284814e-5,6.671251557454817e-6,2.866972879137982e-6,1.3064811697464237e-6,1.0785257827850446e-6,1.0785257827850446e-6,1,NAN,NAN,NAN,NAN
5.79e-11,-1.6011470172883763e-4,1.5703411095715046e-4,1.7337137650852587e-5,3.633618779480365e-5,5.646170692997893e-5,-4.3917698510020787e-5,1.956345115418805e-5,1.2911028875048302e-6,3.7339683973190695e-6,8.245257394476489e-6,1.4304849669895029e-5,12.74282095934097,7.016977447373387,0.5762019674664968,6.333648456214252,-2.4415374692390595e-5,1.6114364056828506e-4,2.3026391873296126e-4,1.4863054663896378e-5,2.8886270693897787e-4,4.2257886291307196e-5,-4.489774086678155e-4,-2.2694435137119147e-5,2.3244255109306482e-5,1.3737439518308298e-5,6.905450991892484e-6,3.075434324910657e-6,1.4390324861125307e-6,1.1962182008428175e-6,1.1962182008428175e-6,1,NAN,NAN,NAN,NAN
5.8e-11,-1.3879229084531874e-4,1.5893911348799554e-4,1.4229002249331642e-5,3.199013784470584e-5,3.398506210513478e-5,-7.874616279122937e-5,1.7202416343718144e-5,1.3719704089615717e-6,3.843837478281751e-6,8.06752572265193e-6,1.3109017239833885e-5,12.82451322278799,7.029208710818328,0.44909773764052013,6.327002911337918,4.6230104681082185e-7,1.631894184232184e-4,2.1610149352812428e-4,1.3779657229958273e-5,2.488455389395871e-4,3.824975218443828e-5,-3.8763782978490586e-4,-2.104733584072014e-5,2.169452489321715e-5,1.3416911247604416e-5,7.067822904046636e-6,3.2716198704713527e-6,1.5764406431502164e-6,1.3208255463582397e-6,1.3208255463582397e-6,1,NAN,NAN,NAN,NAN
5.81e-11,-1.1076284713518147e-4,1.6055395559258831e-4,1.1525466559703746e-5,2.695731702034777e-5,1.0354638870194389e-5,-1.0121166073326924e-4,1.508343430983124e-5,1.442202768611593e-6,3.902113580000982e-6,7.755129432594198e-6,1.1804344427007605e-5,12.89440283562894,7.0402172746242835,0.34129402503874173,6.3208994317247695,1.9249512342992743e-5,1.6517609619974295e-4,1.9497185290488398e-4,1.2692755591179495e-5,2.111762494175212e-4,3.42099310704084e-5,-3.2193909655270266e-4,-1.9126496760577158e-5,2.0027654150983066e-5,1.2936515691272574e-5,7.149450756630918e-6,3.449207785456618e-6,1.7166193078019772e-6,1.4511073180053827e-6,1.4511073180053827e-6,1,NAN,NAN,NAN,NAN
5.82e-11,-8.24224588914229e-5,1.6189267605547052e-4,9.235664609669935e-6,2.0768773542709496e-5,-1.2635307213460897e-5,-1.1120262966197697e-4,1.3209668854022037e-5,1.497808990712379e-6,3.901527752275976e-6,7.317873624862757e-6,1.0459154206289415e-5,12.953005617548198,7.050007070434913,0.25334122843218154,6.315408114978039,3.3414281110594914e-5,1.6704712531698696e-4,1.6968755294277416e-4,1.1602806046682281e-5,1.7455426825683203e-4,3.0227675512214247e-5,-2.569767271482549e-4,-1.7018006658192212e-5,1.8286353299477273e-5,1.2315692193106625e-5,7.144628030449404e-6,3.60180315146261e-6,1.8569902588242274e-6,1.5853863041284705e-6,1.5853863041284705e-6,1,NAN,NAN,NAN,NAN
5.83e-11,-5.8143409083487905e-5,1.6296110022205848e-4,7.259577392049736e-6,1.3255133880330378e-5,-3.314516706582849e-5,-1.100338864201821e-4,1.154513847745019e-5,1.534775121255714e-6,3.837198719081307e-6,6.773862899651132e-6,9.136295397264421e-6,13.000559735319444,7.058603858839952,0.18443139590989488,6.310572243868957,4.455789921170906e-5,1.6875736845464368e-4,1.4306469580295704e-4,1.052009217636018e-5,1.3845262091648276e-4,2.635741367999021e-5,-1.9659602999997066e-4,-1.4812275202540022e-5,1.6504775851722386e-5,1.1578456937590645e-5,7.051413947899625e-6,3.723328516145552e-6,1.99451734427218e-6,1.7215333030963637e-6,1.7215333030963637e-6,1,NAN,NAN,NAN,NAN
5.84e-11,-4.008520864365e-5,1.6376348049926056e-4,5.418398981526699e-6,4.581112351683264e-6,-4.957976384975726e-5,-1.0012285032468142e-4,1.00313198501915e-5,1.5493644557807423e-6,3.7073737131977366e-6,6.148091054631524e-6,7.885996173797913e-6,13.037258390309566,7.066045788164895,0.1328091867825462,6.306408355621987,5.407845350104824e-5,1.7028022835464853e-4,1.175076391091636e-4,9.463479067436104e-6,1.0310231425358296e-4,2.2626254961568364e-5,-1.4318752289723297e-4,-1.2594935111376865e-5,1.4709401747096708e-5,1.075097513985871e-5,6.871840454770332e-6,3.8084437257464206e-6,2.1257819383373075e-6,1.856979838379716e-6,1.856979838379716e-6,1,NAN,NAN,NAN,NAN
5.85e-11,-2.8480131293260835e-5,1.6430821247524443e-4,3.5036540303878817e-6,-4.783939489815309e-6,-6.0823769070675e-5,-8.450931357225914e-5,8.605715797115494e-6,1.5384628900490282e-6,3.5139432794493445e-6,5.470071409922029e-6,6.741177189403022e-6,13.06345160599919,7.0723767584389385,0.09619906219038325,6.302908849506511,6.295813782463701e-5,1.7160982135052552e-4,9.475453542096704e-5,8.45737710620964e-6,6.930456331470667e-5,1.9044948370592797e-5,-9.778469460796751e-5,-1.0439232573477303e-5,1.2921166441098985e-5,9.859275476354281e-6,6.611733292311023e-6,3.852950907176277e-6,2.2471019081028427e-6,1.9887646723158595e-6,1.9887646723158595e-6,1,NAN,NAN,NAN,NAN
5.86e-11,-2.2211014274572794e-5,1.646115120859628e-4,1.3330760110336576e-6,-1.4149785895557686e-5,-6.638808603891026e-5,-6.63249036196854e-5,7.218138480269674e-6,1.499937786871945e-6,3.262622002381599e-6,4.770826123035261e-6,5.7159679002897065e-6,13.079777049088202,7.077643164114814,0.07217227836520024,6.300046510501146,7.168727998960136e-5,1.7275850644462426e-4,7.579230208225993e-5,7.5276373367299455e-6,3.8151455115689934e-5,1.5619163487396046e-5,-6.036246939026273e-5,-8.40102500712637e-6,1.1158012629819107e-5,8.927437201028404e-6,6.280170582539244e-6,3.8541365223710125e-6,2.3546912347079928e-6,2.1136174319516824e-6,2.1136174319516824e-6,1,NAN,NAN,NAN,NAN
5.87e-11,-1.9483933761969472e-5,1.6469863383116343e-4,-1.199405460292794e-6,-2.2725111004254433e-5,-6.644809295863536e-5,-4.832022459322599e-5,5.841550100554871e-6,1.4329683812279898e-6,2.9627249581633987e-6,4.079689835025581e-6,4.807479395922902e-6,13.087204269883708,7.081893715354466,0.05841047984000696,6.297780075235646,8.030808084611715e-5,1.737510968488895e-4,6.091505879156254e-5,6.697290661517384e-6,1.0735400226429781e-5,1.2358473006574426e-5,-3.0219333988399254e-5,-6.516922906019555e-6,9.43712422562977e-6,7.976449835159681e-6,5.888659075860177e-6,3.811006056727814e-6,2.4448519287338407e-6,2.2280790918593763e-6,2.2280790918593763e-6,1,NAN,NAN,NAN,NAN
5.88e-11,-1.843327347897249e-5,1.646028257288346e-4,-4.090251572288839e-6,-2.9750376519129058e-5,-6.177379329149523e-5,-3.2532710926777076e-5,4.475953463360211e-6,1.3383000386095062e-6,2.6265267676537747e-6,3.421432202897601e-6,4.000223980431719e-6,13.086998553698317,7.0851813943159625,0.05285555815747462,6.29605990100505,8.854089195731186e-5,1.7461759665398396e-4,4.987997993038346e-5,5.9830056908001465e-6,-1.2089448755967506e-5,9.281423022806503e-6,-6.343824723004985e-6,-4.805469559446292e-6,7.776334792561998e-6,7.0237906774375446e-6,5.450149390484246e-6,3.7243783734630823e-6,2.5141845580327066e-6,2.3286547524689357e-6,2.3286547524689357e-6,1,NAN,NAN,NAN,NAN
5.89e-11,-1.75562305588749e-5,1.6436264476666395e-4,-7.216195597805872e-6,-3.462014329614597e-5,-5.3571320105226837e-5,-2.013629990354315e-5,3.14556150294341e-6,1.218375980193369e-6,2.2682568274375198e-6,2.814151809662011e-6,3.2720867469451333e-6,13.080625872340622,7.08756629177704,0.05376047131982812,6.294832915503227,9.594760627673149e-5,1.7538630095259016e-4,4.2108105160645787e-5,5.392908432991272e-6,-2.9856301916141454e-5,6.416257226046009e-6,1.2300071357266556e-5,-3.2706957231025987e-6,6.194501208914122e-6,6.083623200350348e-6,4.978029336364311e-6,3.59682453071647e-6,2.559799505753907e-6,2.411989664238684e-6,2.411989664238684e-6,1,NAN,NAN,NAN,NAN
5.9e-11,-1.5937144736129667e-5,1.6401845730677184e-4,-1.0349122938077651e-5,-3.697460623162138e-5,-4.327058254293946e-5,-1.1468935744440204e-5,1.8908893050065465e-6,1.0773097130771097e-6,1.9028477096795976e-6,2.2682509463580613e-6,2.6005425916838994e-6,13.069627771139912,7.089118097867882,0.05967003303969397,6.294046280988969,1.020895364825894e-4,1.7607868010659653e-4,3.688251650392018e-5,4.9260575212378245e-6,-4.2534515219985974e-5,3.7979160119365667e-6,2.6597370483856307e-5,-1.9070267069300202e-6,4.710917543135809e-6,5.167418308733262e-6,4.4852263503968975e-6,3.432456959228828e-6,2.579508865277644e-6,2.47505547274952e-6,2.47505547274952e-6,1,NAN,NAN,NAN,NAN
5.91e-11,-1.3275461228712679e-5,1.6360893814157772e-4,-1.3192627198699684e-5,-3.6746658532123326e-5,-3.230140592966093e-5,-6.197814268067206e-6,7.58241560878371e-7,9.206791218907633e-7,1.544600541433228e-6,1.786598113244653e-6,1.9678957094447137e-6,13.05549493280148,7.089917318817466,0.069364695246841,6.293649533868381,1.0664807818806675e-4,1.7670681540105795e-4,3.350886263987735e-5,4.573495271986862e-6,-5.048951657431595e-5,1.4626518403526058e-6,3.721405534560327e-5,-7.044102794742348e-7,3.34405446803215e-6,4.284755781874091e-6,3.983519419441e-6,3.2365955663375353e-6,2.5719792623981792e-6,2.5153309091848765e-6,2.5153309091848765e-6,1,NAN,NAN,NAN,NAN
5.92e-11,-9.767291038088958e-6,1.631682119174911e-4,-1.5432825826639173e-5,-3.4159415710897634e-5,-2.189865259286004e-5,-3.5622080501588514e-6,-2.1077188366800494e-7,7.551469811170018e-7,1.2059508521051384e-6,1.365766929901238e-6,1.364649703173407e-6,13.039562413491627,7.090054743644965,0.08179640421362896,6.293595284326815,1.0949151949906758e-4,1.7727345552326303e-4,3.141935557732864e-5,4.320484176784343e-6,-5.438023056011484e-5,-5.581051939931668e-7,4.4612939522025885e-5,3.4733331032516183e-7,2.1100153995183564e-6,3.4440756962719494e-6,3.48311537674729e-6,3.0153538013385633e-6,2.5368290624748443e-6,2.5309602104855314e-6,2.5309602104855314e-6,1,NAN,NAN,NAN,NAN
5.93e-11,-5.907176627159977e-6,1.6272402114953218e-4,-1.679355774303206e-5,-2.9678211983729503e-5,-1.2966566567763287e-5,-2.6309021443000316e-6,-9.874911568876602e-7,5.87938937539621e-7,8.965057269994367e-7,9.980525998137496e-7,7.905965261348354e-7,13.022940563548126,7.0896291634882695,0.09603688330831875,6.293838816280347,1.1068651581771647e-4,1.77774182208897e-4,3.0217152122756133e-5,4.149350552121138e-6,-5.502677322762619e-5,-2.2431142836112626e-6,4.9119596600466216e-5,1.2556231267236024e-6,1.0211002271686211e-6,2.6532074825607313e-6,2.9924942767677017e-6,2.7751970375976684e-6,2.474659071261879e-6,2.5208737530386635e-6,2.5208737530386635e-6,1,NAN,NAN,NAN,NAN
5.94e-11,-2.2755486916426843e-6,1.6229702710091127e-4,-1.7085615176943457e-5,-2.392889591914706e-5,-6.017214403976723e-6,-2.5223974022860535e-6,-1.5608596622020055e-6,4.262341980847127e-7,6.224796613486858e-7,6.73847497143613e-7,2.537213862344136e-7,13.00648590727932,7.088743743024618,0.11124836475586886,6.294337074099452,1.1046474725318341e-4,1.7820081266321157e-4,2.9670459897481523e-5,4.042315929021788e-6,-5.3279741802070876e-5,-3.5848290770699136e-6,5.100419311042819e-5,2.023969414867908e-6,8.478225957828105e-8,1.91958792790021e-6,2.518483816173577e-6,2.522526277825338e-6,2.3870132117857763e-6,2.484858708432729e-6,2.484858708432729e-6,1,NAN,NAN,NAN,NAN
5.95e-11,6.369442637326977e-7,1.6190111282736905e-4,-1.6241160961479686e-5,-1.759929420271209e-5,-1.1816039208457214e-6,-2.555361229271596e-6,-1.9380829967785133e-6,2.765415515406048e-7,3.865903113990913e-7,3.8392641871052845e-7,-2.3255327933150237e-7,12.990807859925939,7.087501687702773,0.12667746427250792,6.295047546452886,1.0916223864606435e-4,1.785450624400961e-4,2.9673118142960864e-5,3.983790283138671e-6,-4.991504048787332e-5,-4.590527562749048e-6,5.0551984751606015e-5,2.652444565970535e-6,-6.967311660069699e-7,1.2501670323662377e-6,2.0664914295532368e-6,2.263332361824681e-6,2.2762736612456393e-6,2.4235725996659206e-6,2.4235725996659206e-6,1,NAN,NAN,NAN,NAN
5.96e-11,2.5384418078240308e-6,1.615444004626124e-4,-1.4327568255579516e-5,-1.1342107950526955e-5,1.7213463143259277e-6,-2.3182364214123127e-6,-2.1417963054290675e-6,1.441401696280614e-7,1.8839918442863596e-7,1.2124988444974112e-7,-6.529980012616221e-7,12.976301494395898,7.086001917790276,0.14166625587187662,6.295927473583832,1.0715040539353553e-4,1.7880161976437692e-4,3.019053657586058e-5,3.961789632484935e-6,-4.556759194390994e-5,-5.281137327441238e-6,4.810603375173397e-5,3.1393410220121703e-6,-1.3263303687033204e-6,6.510731106634697e-7,1.6408090850357597e-6,2.002951352203797e-6,2.145502332481135e-6,2.3384987585449074e-6,2.3384987585449074e-6,1,NAN,NAN,NAN,NAN
5.97e-11,3.3707365040663947e-6,1.6123063159778902e-4,-1.1538926486764278e-5,-5.695245118281084e-6,3.0809064332276896e-6,-1.6655010069838783e-6,-2.2048771547389987e-6,3.2658868912289145e-8,2.5010930737501812e-8,-1.1797794696029949e-7,-9.942264166090383e-7,12.96319417347528,7.084335368609989,0.15567133901784702,6.29693364681462,1.04775025968494e-4,1.7897006988168147e-4,3.12076071756494e-5,3.968369545844424e-6,-4.070636158613947e-5,-5.688288644994025e-6,4.4077098090205864e-5,3.483411490255026e-6,-1.8113273749862495e-6,1.2715326001980653e-7,1.24491017901762e-6,1.7459335642509042e-6,1.9982462498872803e-6,2.2318489716006275e-6,2.2318489716006275e-6,1,NAN,NAN,NAN,NAN
5.98e-11,3.2808103792131534e-6,1.6096058190739735e-4,-8.167569943389699e-6,-1.0304988988141316e-6,3.38067392474994e-6,-6.607122546417671e-7,-2.1643246812094232e-6,-5.615052230917669e-8,-1.0800824398379669e-7,-3.3409340259676685e-7,-1.247627056324326e-6,12.951594474486997,7.082582334516443,0.1682815858719727,6.298022882295867,1.0231372880069214e-4,1.7905546302799297e-4,3.2690102006640785e-5,3.9991810429755255e-6,-3.564424412028116e-5,-5.850391367428181e-6,3.892505449949431e-5,3.6860666862187575e-6,-2.1624520080076703e-6,-3.184823282995835e-7,8.816768830391996e-7,1.4960202710019866e-6,1.83832746994699e-6,2.1064241269272304e-6,2.1064241269272304e-6,1,NAN,NAN,NAN,NAN
5.99e-11,2.5511796519135587e-6,1.6073326427919587e-4,-4.5614066534980905e-6,2.4650628379331716e-6,3.096511252772682e-6,5.079558419371923e-7,-2.055560604008514e-6,-1.2241768460001508e-7,-2.156580856215474e-7,-5.245276556994802e-7,-1.4110878794795775e-6,12.941534614661583,7.080811025240077,0.1792274809585074,6.299153078137431,9.995609883102894e-5,1.7906765151085897e-4,3.4564904574192626e-5,4.052413202138117e-6,-3.0570956098968504e-5,-5.808578083465479e-6,3.3122135750882065e-5,3.7530174794569653e-6,-2.3927265272874577e-6,-6.848007491962794e-7,5.535239702619484e-7,1.2562067181158243e-6,1.6696383529761427e-6,1.965447640740965e-6,1.965447640740965e-6,1,NAN,NAN,NAN,NAN
6.0e-11,1.5148135418324015e-6,1.6054678656348616e-4,-1.0749419422620211e-6,4.777093834615125e-6,2.6213183893306566e-6,1.614905876708938e-6,-1.9081703726636273e-6,-1.6794085636833322e-7,-3.026372975132369e-7,-6.849230420525921e-7,-1.4893365217129778e-6,12.933001429170794,7.079077268307294,0.1883783995595903,6.300284638325677,9.780476032807024e-5,1.7901976175132588e-4,3.6718746188197504e-5,4.1274636302648234e-6,-2.5595491106698407e-5,-5.603217351873794e-6,2.7110304648530808e-5,3.6950469792101667e-6,-2.516404257076682e-6,-9.729977096802952e-7,2.6241476359909296e-7,1.0288601499025947e-6,1.4959603325508853e-6,1.8123883215499843e-6,1.8123883215499843e-6,1,NAN,NAN,NAN,NAN
6.01e-11,4.774506574834811e-7,1.6039883997362144e-4,2.825437377691917e-6,6.038958626721823e-6,2.223655119428224e-6,2.467990267524675e-6,-1.7436148891026592e-6,-1.957930827730086e-7,-3.7270806741393593e-7,-8.105221628097265e-7,-1.4930199256347893e-6,12.925954786902565,7.077425116551548,0.19572772004239763,6.301381986233904,9.589182255203577e-5,1.789262808517841e-4,3.901099840103686e-5,4.2236711190952555e-6,-2.0786350863446607e-5,-5.2714430507452324e-6,2.1263801520930088e-5,3.527828161642573e-6,-2.5481030112161148e-6,-1.1864329914493877e-6,9.790224604909491e-9,8.158582593190218e-7,1.320819441885011e-6,1.6507889478171697e-6,1.6507889478171697e-6,1,NAN,NAN,NAN,NAN
6.02e-11,-3.3709607075586966e-7,1.6028687924371943e-4,9.134525558277044e-6,6.527456958756348e-6,2.0401808698533733e-6,2.9522512645119182e-6,-1.5749369091787474e-6,-2.0981017844303043e-7,-4.283647874070601e-7,-8.975249659818683e-7,-1.43687636483225e-6,12.920335340759227,7.075888029425604,0.2013684898012162,6.3024148965876945,9.420328801147169e-5,1.7880122415811085e-4,4.129398473242215e-5,4.339369932979427e-6,-1.620151556412304e-5,-4.845848200341573e-6,1.586441949336717e-5,3.270911291162825e-6,-2.502194751537408e-6,-1.3303680271374942e-6,-2.035510523942288e-7,6.187166547330227e-7,1.1473856641476818e-6,1.4841143898968403e-6,1.4841143898968403e-6,1,NAN,NAN,NAN,NAN
6.03e-11,-8.119268781722353e-7,1.6020810395079413e-4,1.9872197036506674e-5,6.681956375306192e-6,2.0970469449261145e-6,3.0442120166450164e-6,-1.408073002742658e-6,-2.1403815362692844e-7,-4.708181187951912e-7,-9.441539147973453e-7,-1.337474908521839e-6,12.916065265666276,7.074490292050556,0.2054639975778397,6.303359434977127,9.270425894784126e-5,1.7865673843382027e-4,4.343415427079283e-5,4.471409742993197e-6,-1.1904629266712686e-5,-4.354226328422457e-6,1.109270238854045e-5,2.9461533256797993e-6,-2.3924470074089675e-6,-1.4115573469000551e-6,-3.7757803779614696e-7,4.386822201083413e-7,9.784167461500009e-7,1.3156291159976405e-6,1.3156291159976405e-6,1,NAN,NAN,NAN,NAN
6.04e-11,-9.337777265537677e-7,1.6015936095228948e-4,3.599854585261549e-5,7.098556402755953e-6,2.3520316040300557e-6,2.8013738525050963e-6,-1.2441323598995628e-6,-2.122200654583923e-7,-5.002481837332625e-7,-9.512564550002633e-7,-1.2110042645493245e-6,12.913046085133157,7.07324839914011,0.20821795889298608,6.304198386960293,9.135948635621149e-5,1.7850232911329435e-4,4.5328845784739585e-5,4.615160641241041e-6,-7.96797800297787e-6,-3.820061300147116e-6,7.034200276424103e-6,2.575928940247553e-6,-2.231862770855838e-6,-1.4377635062123677e-6,-5.131177417604398e-7,2.76780469933164e-7,8.162414695544621e-7,1.1483091127394768e-6,1.1483091127394768e-6,1,NAN,NAN,NAN,NAN
6.05e-11,-7.687572682099838e-7,1.601370682027179e-4,5.7571487572634815e-5,8.465728292887245e-6,2.746290243070683e-6,2.3359226353062668e-6,-1.081939424795703e-6,-2.073914580262251e-7,-5.162378948050871e-7,-9.223840830269057e-7,-1.0715021743382807e-6,12.911157071910967,7.072172233487919,0.20984831151551903,6.30492116009807,9.014625884968697e-5,1.7834472727672806e-4,4.691559753228799e-5,4.764916796970833e-6,-4.465732893090769e-6,-3.2633896987291167e-6,3.696975624880785e-6,2.181450273933414e-6,-2.032640812627048e-6,-1.4172663695738452e-6,-6.118827185324688e-7,1.3381671150484558e-7,6.627733009174618e-7,9.847884217380707e-7,9.847884217380707e-7,1,NAN,NAN,NAN,NAN
6.06e-11,-4.271771674042403e-7,1.6013722261279967e-4,8.398490296287931e-5,1.1459238004858584e-5,3.25294751827e-6,1.783009577179015e-6,-9.202355815672853e-7,-2.0163212102762384e-7,-5.182758901221011e-7,-8.633940130435281e-7,-9.297631199254455e-7,12.910256448046656,7.071265979458545,0.21056724095403692,6.305523230196213,8.905911305969499e-5,1.7818827198840648e-4,4.8173336899733853e-5,4.91454407126838e-6,-1.4622810685929687e-6,-2.70168268258828e-6,1.0351039011887284e-6,1.7814471010209946e-6,-1.806177713719635e-6,-1.3584252292874812e-6,-6.764230891915623e-7,1.034078717376062e-8,5.19543285728954e-7,8.273363703721256e-7,8.273363703721256e-7,1,NAN,NAN,NAN,NAN
6.07e-11,-2.744507172790654e-8,1.601555123235251e-4,1.1424393876939733e-4,1.663251912427242e-5,3.911038792846221e-6,1.2726660530723319e-6,-7.591422662868038e-7,-1.9599402418520914e-7,-5.062200499919119e-7,-7.817023464258232e-7,-7.929882340004197e-7,12.91018616030919,7.070528804629765,0.21056845941460056,6.306005262615284,8.810781076895447e-5,1.780356006250052e-4,4.911675191222709e-5,5.058193773583315e-6,9.99638776340717e-7,-2.1504901837683093e-6,-1.0270838480686236e-6,1.3913479174815054e-6,-1.5630509945075506e-6,-1.269331399875003e-6,-7.100065485751973e-7,-9.340823937167073e-8,3.877410667167788e-7,6.778586927124219e-7,6.778586927124219e-7,1,NAN,NAN,NAN,NAN
6.08e-11,3.3328747784830624e-7,1.601875177398748e-4,1.4722898291969334e-4,2.4332028243453803e-5,4.83762191282927e-6,9.112813161109408e-7,-6.007371404714298e-7,-1.9059611926514408e-7,-4.806342656110757e-7,-6.85363979585292e-7,-6.650861878480361e-7,12.910779751425993,7.069955400853313,0.21002133393897987,6.306372064340151,8.73111608344946e-5,1.778884203043816e-4,4.978635753362374e-5,5.1909232153737725e-6,2.907448929614879e-6,-1.6237220342096041e-6,-2.5741614517665727e-6,1.0229848937381743e-6,-1.3129510729554063e-6,-1.1575655923304759e-6,-7.164428018785924e-7,-1.775586304570894e-7,2.6825469008777517e-7,5.379143669883639e-7,5.379143669883639e-7,1,NAN,NAN,NAN,NAN
6.09e-11,5.974254324796017e-7,1.6022896266514971e-4,1.8191311698797784e-4,3.4655945022762436e-5,6.216772792683422e-6,7.74725510615059e-7,-4.4882365068892935e-7,-1.8485132232269858e-7,-4.429465200169165e-7,-5.821606130214798e-7,-5.474258814669929e-7,12.911872027148808,7.069536494355636,0.20907045839897087,6.306631514483361,8.66895137713704e-5,1.7774816848464025e-4,5.023712513348324e-5,5.309112062445578e-6,4.2820404803831775e-6,-1.1335706217781534e-6,-3.6846150479035757e-6,6.84746971089224e-7,-1.0645594059237898e-6,-1.0300537979944397e-6,-6.99876782033033e-7,-2.426464862342604e-7,1.617028491361507e-7,4.0874012803780354e-7,4.0874012803780354e-7,1,NAN,NAN,NAN,NAN
6.1e-11,7.533480166207225e-7,1.6027596893854133e-4,2.175136811251613e-4,4.74618266968958e-5,8.269865612972634e-6,9.117053670271823e-7,-3.081368366079769e-7,-1.7777346383134552e-7,-3.95417009066049e-7,-4.78849074721219e-7,-4.397944531299995e-7,12.913308913260709,7.069259418043192,0.20783879090014995,6.30679358825303,8.625828406677148e-5,1.7761644086707978e-4,5.052816269182544e-5,5.410625805761555e-6,5.175715715328562e-6,-6.901787964940516e-7,-4.42236769870784e-6,3.8204195988607467e-7,-8.253937210732264e-7,-8.930011833649822e-7,-6.645771381895303e-7,-2.8962765258223053e-7,6.845670600889508e-8,2.9127598785169126e-7,2.9127598785169126e-7,1,NAN,NAN,NAN,NAN
6.11e-11,8.318414926755291e-7,1.6032527311068826e-4,2.527260947824992e-4,6.240697138606006e-5,1.1215481879987246e-5,1.3535707311536417e-6,-1.8330282107904408e-7,-1.683046939294035e-7,-3.4094253368988595e-7,-3.80668947453134e-7,-3.413258147710048e-7,12.914956044318311,7.069108799729785,0.20643249252458074,6.30686954373898,8.602394928537216e-5,1.7749514666937812e-4,5.0715078731394916e-5,5.4947381026503346e-6,5.665897851792926e-6,-3.012089516478061e-7,-4.834056359117397e-6,1.17906130568762e-7,-6.016543794533123e-7,-7.51877093353897e-7,-6.147434501616253e-7,-3.198549700499658e-7,-1.1348257575559727e-8,1.861872823976818e-7,1.861872823976818e-7,1,NAN,NAN,NAN,NAN
6.12e-11,8.959993110806689e-7,1.6037437732514462e-4,2.8519927776176653e-4,7.898383703521455e-5,1.522833567222506e-5,2.1258895897127957e-6,-7.785802390206608e-8,-1.5560711486806476e-7,-2.8275095576103087e-7,-2.9114542170479295e-7,-2.512219304880051e-7,12.91670507513701,7.06906737211852,0.20494596693472344,6.306871294033197,8.598295781602521e-5,1.773864240889696e-4,5.084564753786172e-5,5.561869889720776e-6,5.8464321269283425e-6,2.8527460846787145e-8,-4.9504328158476735e-6,-1.0638548474885322e-7,-3.9810762682814446e-7,-6.114251706677787e-7,-5.543489381627543e-7,-3.3502165263605176e-7,-7.780733697837793e-8,9.388125052782154e-8,9.388125052782154e-8,1,NAN,NAN,NAN,NAN
6.13e-11,1.028372146268668e-6,1.6042162328537468e-4,3.1293827049737636e-4,9.654020594956186e-5,2.0404776539445264e-5,3.257579159490863e-6,6.442656858517076e-9,-1.3927473030041522e-7,-2.2405315993289622e-7,-2.121642656883367e-7,-1.691708083331524e-7,12.918477272441697,7.069116867436991,0.20346613312133158,6.306810948810484,8.612311943547945e-5,1.7729239781707462e-4,5.0958494329067855e-5,5.613228114120697e-6,5.818382432560911e-6,2.972566434336437e-7,-4.790010286292243e-6,-2.9081398657512664e-7,-2.1803368629825166e-7,-4.75678851162031e-7,-4.870270762508108e-7,-3.370774368708907e-7,-1.31244132199649e-7,1.4518456481087534e-8,1.4518456481087534e-8,1,NAN,NAN,NAN,NAN
6.14e-11,1.318508241004564e-6,1.6046619321066636e-4,3.3529631661018366e-4,1.1432300960974004e-4,2.673964372259884e-5,4.784801399484334e-6,6.991089710435738e-8,-1.1944013744115227e-7,-1.6771897615785215e-7,-1.442515781044265e-7,-9.544984466924211e-8,12.920224463337632,7.069238931053226,0.2020754961230629,6.306700485341157,8.642652104440341e-5,1.7721487972665147e-4,5.1083919659094204e-5,5.650429657904464e-6,5.681836954528653e-6,5.061806736585853e-7,-4.3633287135240894e-6,-4.362697765542279e-7,-6.325403994352533e-8,-3.4797139674674906e-7,-4.160024168532594e-7,-3.281280671070831e-7,-1.722056758082653e-7,-5.197888771293034e-8,-5.197888771293034e-8,1,NAN,NAN,NAN,NAN
6.15e-11,1.852831246340986e-6,1.6050805189417322e-4,3.526961105842988e-4,1.3157047209096524e-4,3.4117472392336354e-5,6.748669474190837e-6,1.1479951037850173e-7,-9.67709563968442e-8,-1.160301256238069e-7,-8.696755033906853e-8,-3.077254231358832e-8,12.921927779444417,7.069415978313604,0.20085399130123804,6.306551500531719,8.687285180410223e-5,1.7715510536079075e-4,5.124575024569024e-5,5.675180493421862e-6,5.529593324298056e-6,6.591655635239398e-7,-3.67676207795707e-6,-5.443660531454381e-7,6.576284651969192e-8,-2.3093851198026366e-7,-3.440595976596785e-7,-3.1033025507994183e-7,-2.0145106736995514e-7,-1.059186812634023e-7,-1.059186812634023e-7,1,NAN,NAN,NAN,NAN
6.16e-11,2.7075067271985783e-6,1.6054784823827815e-4,3.6627226097175636e-4,1.476287480037521e-4,4.232000362845378e-5,9.187598378121531e-6,1.4485364025631418e-7,-7.236999996864537e-8,-7.054180399636346e-8,-3.9321609193782845e-8,2.402069353826717e-8,12.92359479834193,7.069631926247592,0.19987980970721905,6.306375000855684,8.744218679025868e-5,1.7711357053752416e-4,5.146320528620259e-5,5.689053379310747e-6,5.4429243830892595e-6,7.622295586846991e-7,-2.7354176558906813e-6,-6.173759184283849e-7,1.6973091888567702e-7,-1.2651840101600243e-7,-2.7354077841458903e-7,-2.8579355152182776e-7,-2.1993101030138589e-7,-1.4782762429230957e-7,-1.4782762429230957e-7,1,NAN,NAN,NAN,NAN
6.17e-11,3.943914270473928e-6,1.6058679361075282e-4,3.775080460145445e-4,1.6205532726195436e-4,5.105014307823753e-5,1.2126526376795792e-5,1.6467808413278295e-7,-4.760753445689656e-8,-3.2060311485065845e-8,-1.323917741871516e-10,6.831451050240147e-8,12.92525566645237,7.0698727518784334,0.19922947033723154,6.306181201372139,8.811665435175611e-5,1.7708999508151996e-4,5.1752102621055264e-5,5.693377518151858e-6,5.489108108333058e-6,8.229135388218295e-7,-1.5451938378591299e-6,-6.582354546890464e-7,2.503326887683945e-7,-3.595773625615452e-8,-2.0636078730711474e-7,-2.5649808538427057e-7,-2.2875750256821168e-7,-1.7843427714930527e-7,-1.7843427714930527e-7,1,NAN,NAN,NAN,NAN
6.18e-11,5.605785065173767e-6,1.6062652990711185e-4,3.87930094146075e-4,1.7468303269152076e-4,5.99696559310159e-5,1.55660069264816e-5,1.7907080898990442e-7,-2.3921744438626478e-8,-7.222428296366523e-10,3.1716538727018e-8,1.0201431969924379e-7,12.926958651020906,7.070126854969498,0.19897734050255375,6.305979322931434,8.888086465890843e-5,1.7708340501990016e-4,5.2125166832450076e-5,5.689227594813424e-6,5.7201399461008e-6,8.496233894420489e-7,-1.143548809270326e-7,-6.705525804521445e-7,3.099862703905655e-7,4.0167710862655484e-8,-1.4403059538562828e-7,-2.2423360023295457e-7,-2.291647608109913e-7,-1.9864501896542378e-7,-1.9864501896542378e-7,1,NAN,NAN,NAN,NAN
6.19e-11,7.717031477186704e-6,1.606689946675298e-4,3.9889614320021746e-4,1.8563355072933734e-4,6.874495836070364e-5,1.9474211084372373e-5,1.9244820625369869e-7,-2.6241647499307075e-9,2.3854985901615654e-8,5.714310298646179e-8,1.2571909553343723e-7,12.928765392409307,7.070385228481364,0.19919469126296474,6.305777393094185,8.972137866106377e-5,1.7709229858885726e-4,5.2591612076989494e-5,5.67748222455981e-6,6.172047902800104e-6,8.510219591474709e-7,1.5449835743866006e-6,-6.585737528937722e-7,3.516149360965851e-7,1.0191142457331058e-7,-8.76825546194346e-8,-1.9056145056760692e-7,-2.224639319546575e-7,-2.0951274993238403e-7,-2.0951274993238403e-7,1,NAN,NAN,NAN,NAN
6.2e-11,1.0279682551358492e-5,1.6071628610535342e-4,4.114828543188033e-4,1.952838879866071e-4,7.709348228929143e-5,2.3784216797443074e-5,2.0844129295993165e-7,1.5258820310151917e-8,4.238901743224435e-8,7.684503080520575e-8,1.4074448038929812e-7,12.930745983891855,7.0706414597546345,0.19994828195982203,6.3055820676575545,9.062575324057281e-5,1.7711484924123912e-4,5.3156454080596695e-5,5.65891491003792e-6,6.864442052870265e-6,8.355229188545995e-7,3.4152404984882273e-6,-6.270816258946678e-7,3.784350234985864e-7,1.4989107581841148e-7,-3.8094175746704306e-8,-1.567979167166842e-7,-2.0999505584087405e-7,-2.1219944751853672e-7,-2.1219944751853672e-7,1,NAN,NAN,NAN,NAN
6.21e-11,1.3271943911299163e-5,1.6077052883322604e-4,4.2645916748750137e-4,2.041995499726869e-4,8.482290378549848e-5,2.8397771786576603e-5,2.2968926981115256e-7,2.908747103888797e-8,5.57517653244464e-8,9.135990285356215e-8,1.4900683455152124e-7,12.932973942028555,7.070891596833429,0.20129844576627537,6.3053984943289585,9.158176315632465e-5,1.7714910058892996e-4,5.382010192035225e-5,5.6342832977201265e-6,7.800244797842728e-6,8.109092424345381e-7,5.471699113456436e-6,-5.812199726233855e-7,3.9377099170803914e-7,1.8520186634695813e-7,4.289768285486181e-9,-1.240148437214647e-7,-1.930800100184978e-7,-2.0793468168299638e-7,-2.0793468168299638e-7,1,NAN,NAN,NAN,NAN
6.22e-11,1.6646983625122843e-5,1.6083374178598882e-4,4.443186079925818e-4,2.1305301674565377e-4,9.185709397062596e-5,3.319529346478762e-5,2.5781112327045725e-7,3.864452423404216e-8,6.482125643914048e-8,1.0116714530722379e-7,1.5280644786316144e-7,12.9355211596455,7.071133917296228,0.20329671341776695,6.3052302382139676,9.257727997241428e-5,1.7719312060883541e-4,5.4578688064113516e-5,5.604392059247132e-6,8.96584612540061e-6,7.840730177465702e-7,7.681137499722233e-6,-5.26261894476113e-7,4.0090009143148357e-7,2.093136282717719e-7,3.933494184821451e-8,-9.305242677067114e-8,-1.7297984236204739e-7,-1.979727794859069e-7,-1.979727794859069e-7,1,NAN,NAN,NAN,NAN
6.23e-11,2.0333400652767297e-5,1.609077127222334e-4,4.6534066476291546e-4,2.22545467338838e-4,9.824550426853512e-5,3.8050548600543475e-5,2.9350624865198215e-7,4.410868877442892e-8,7.038358723504815e-8,1.0679282928575081e-7,1.5456213617665012e-7,12.938453034963482,7.071368633361428,0.20598314750448057,6.305079282002433,9.360103532178673e-5,1.7724510030401775e-4,5.54253603966826e-5,5.570117410207372e-6,1.0332107779239232e-5,7.6085618818976e-7,1.0001292873528065e-5,-4.673499395377779e-7,4.029248236779825e-7,2.2395914142426216e-7,6.719217706756593e-8,-6.453891294034614e-8,-1.5085912284631083e-7,-1.8355146073321578e-7,-1.8355146073321578e-7,1,NAN,NAN,NAN,NAN
6.24e-11,2.4238337174218952e-5,1.6099388743022602e-4,4.896543123210954e-4,2.33345174474465e-4,1.0415605050346846e-4,4.28475329407905e-5,3.3672457741551603e-7,4.597877754998706e-8,7.308948335657809e-8,1.0888666003774316e-7,1.5654986369141175e-7,12.941824099778147,7.071597559887489,0.20938372172783062,6.304946104394247,9.464419217138557e-5,1.7730339980035208e-4,5.6352461099749174e-5,5.532393534923036e-6,1.1856643906063697e-5,7.459655788830927e-7,1.2381693268155255e-5,-4.092410014675767e-7,4.0266964592116996e-7,2.3102167943804014e-7,8.826669132649173e-8,-3.8912823830050035e-8,-1.2775891949088828e-7,-1.658544849073693e-7,-1.658544849073693e-7,1,NAN,NAN,NAN,NAN
6.25e-11,2.825383849420089e-5,1.610932848070441e-4,5.172829061796065e-4,2.4604956343710527e-4,1.0985458536797434e-4,4.749673045539753e-5,3.86853294319435e-7,4.496743738131795e-8,7.345851525545815e-8,1.0825357961762641e-7,1.606877604779743e-7,12.945674572972676,7.071823764305689,0.21350821390993596,6.304829830806708,9.570238056710777e-5,1.773665580594124e-4,5.735424262400635e-5,5.492170323502056e-6,1.3487631057927939e-5,7.42938948767782e-7,1.4766207436272951e-5,-3.5608565444834695e-7,4.025989750778502e-7,2.3242898823505281e-7,1.0318031201970158e-7,-1.6444667862627008e-8,-1.0457893007244167e-7,-1.4598026085708755e-7,-1.4598026085708755e-7,1,NAN,NAN,NAN,NAN
6.26e-11,3.226643808032403e-5,1.612064499764772e-4,5.48156537093851e-4,2.611714560339636e-4,1.1567610953405255e-4,5.194820689489737e-5,4.42885071649765e-7,4.188529212393731e-8,7.191610585231478e-8,1.0583632898281009e-7,1.6839349502971295e-7,12.950028296363465,7.072051211900539,0.21834913913334922,6.304728442660833,9.677769394165391e-5,1.774332884239146e-4,5.842959532426208e-5,5.4503564787623595e-6,1.5169096871027318e-5,7.541483162369269e-7,1.7097341209296714e-5,-3.1126324458716193e-7,4.047555803391407e-7,2.3005921238807925e-7,1.1272671346919964e-7,2.74337760390135e-9,-8.206835544895992e-8,-1.2491761361853285e-7,-1.2491761361853285e-7,1,NAN,NAN,NAN,NAN
6.27e-11,3.6169218122448453e-5,1.6133345580737274e-4,5.820840421653653e-4,2.791447853579054e-4,1.2199365455228318e-4,5.619977068708788e-5,5.035544089701316e-7,3.753436186129737e-8,6.884499771459962e-8,1.0265708205002056e-7,1.805222560315847e-7,12.954892441618997,7.072284417366092,0.22388220035277534,6.304639026664718,9.788012521132112e-5,1.775024807489594e-4,5.958422766441084e-5,5.4077622013622655e-6,1.6847288802341972e-5,7.808379422010586e-7,1.932192932010648e-5,-2.7728353323092697e-7,4.1072083153581145e-7,2.2566227620535625e-7,1.1782115582212359e-7,1.8660003056219625e-8,-6.082440146294427e-8,-1.0352911955350054e-7,-1.0352911955350054e-7,1,NAN,NAN,NAN,NAN
6.28e-11,3.987496032175539e-5,1.614739586187757e-4,6.186821342023016e-4,3.003416676449147e-4,1.2919029982652803e-4,6.0299499207978815e-5,5.674473107294996e-7,3.262481713687862e-8,6.46337124542587e-8,9.973392927036986e-8,1.973785882163267e-7,12.960259210681404,7.072528114083379,0.2300685757821858,6.304558043752377,9.9028045316603e-5,1.7757322353967116e-4,6.0831851265792436e-5,5.365052364979933e-6,1.8477426866150764e-5,8.232029895846521e-7,2.1397533455604626e-5,-2.557556788551525e-7,4.215999203857473e-7,2.207983857841267e-7,1.1944736769054436e-7,3.142878103005365e-8,-4.129689765627873e-8,-8.254173155594493e-8,-8.254173155594493e-8,1,NAN,NAN,NAN,NAN
6.29e-11,4.3328623394447624e-5,1.616273072972639e-4,6.572648600988222e-4,3.250911749126787e-4,1.376383456209331e-4,6.434302262453113e-5,6.331005172997321e-7,2.772278000141491e-8,5.970878045903164e-8,9.799087191073205e-8,2.1878545590769233e-7,12.96610951523641,7.072786954908381,0.23685912085665625,6.304481598250862,1.002475517483096e-4,1.7764484919893914e-4,6.219414519707331e-5,5.322715992821956e-6,2.0029977230536727e-5,8.805182699352914e-7,2.3298646163910897e-5,-2.474177526355593e-7,4.380353938949591e-7,2.1679395587696148e-7,1.1860484060605087e-7,4.127248067930815e-8,-2.3797413519292187e-8,-6.254390116868112e-8,-6.254390116868112e-8,1,NAN,NAN,NAN,NAN
6.3e-11,4.65173615083141e-5,1.617926978271852e-4,6.967054799804663e-4,3.536901410687976e-4,1.4768767571363527e-4,6.846684777170932e-5,6.99108162311865e-7,2.3230362079583186e-8,5.454368966853466e-8,9.817854516746721e-8,2.441898698469635e-7,12.97241835979976,7.073065260712234,0.2442002843126924,6.304405690575094,1.0157077958592422e-4,1.7771699542591232e-4,6.369954716522905e-5,5.281052654005655e-6,2.149559202830056e-5,9.513238077946623e-7,2.5021769480013537e-5,-2.5221564548279734e-7,4.6025091893708515e-7,2.1471447450612815e-7,1.162598622587581e-7,4.849653988810945e-8,-8.51138006413384e-9,-4.398809941789388e-8,-4.398809941789388e-8,1,NAN,NAN,NAN,NAN
6.31e-11,4.9476641752482785e-5,1.6196935886054375e-4,7.344501997912142e-4,3.8638701988648685e-4,1.5966311626213663e-4,7.283953054266342e-5,7.642472819496626e-7,1.9393604693414424e-8,4.9644021105570925e-8,1.0081836225959376e-7,2.727854075434871e-7,12.97916142145348,7.073366833790586,0.2520412790944518,6.3043264403258705,1.0303350602530162e-4,1.777896687319693e-4,6.538117570529575e-5,5.240172460823754e-6,2.2888046038280486e-5,1.0336662527353118e-6,2.65885957142023e-5,-2.694189707856491e-7,4.881244183067205e-7,2.1535350109459333e-7,1.1330319049604503e-7,5.347094329247145e-8,4.487997900927135e-9,-2.719753608337767e-8,-2.719753608337767e-8,1,NAN,NAN,NAN,NAN
6.32e-11,5.2291652910000836e-5,1.6215674976594337e-4,7.658264655390668e-4,4.233070975681822e-4,1.7386810414700247e-4,7.765259608050308e-5,8.276223587281721e-7,1.6330250183739934e-8,4.55137443775456e-8,1.0617675600280745e-7,3.0363623438658847e-7,12.986322164725664,7.073694851399893,0.2603418615539153,6.304240270289213,1.0467253560301847e-4,1.7786329357757013e-4,6.727436756276699e-5,5.2000043893096286e-6,2.4244822382854568e-5,1.1253848724911108e-6,2.8046830527146268e-5,-2.9776251376293867e-7,5.212862464183018e-7,2.1923693337972901e-7,1.1051652231061807e-7,5.661034278695108e-8,1.5224915619628677e-8,-1.2375938945915437e-8,-1.2375938945915437e-8,1,NAN,NAN,NAN,NAN
6.33e-11,5.5093982193799006e-5,1.6235475144401698e-4,7.854422406737517e-4,4.6431789148740495e-4,1.9058950816707893e-4,8.311277002322038e-5,8.888172403672461e-7,1.4067661528697336e-8,4.261122400631003e-8,1.1427021393338744e-7,3.357927438493604e-7,12.993898783179036,7.074051849753873,0.269079993079858,6.304144045016166,1.0652339355530775e-4,1.7793873303058837e-4,6.941437920648801e-5,5.160307710575397e-6,2.5625386206683526e-5,1.224420979371543e-6,2.946859598711548e-5,-3.356037390042969e-7,5.592347458091336e-7,2.2664162903009747e-7,1.0854902630120172e-7,5.8352876739859404e-8,2.3805785860769184e-8,3.805769285303107e-10,3.805769285303107e-10,1,NAN,NAN,NAN,NAN
6.34e-11,5.8054300901923275e-5,1.6256383225998514e-4,7.885946372028194e-4,5.088865378471207e-4,2.100974480802435e-4,8.943640481062747e-5,9.480341761796685e-7,1.2581613387984059e-8,4.130477022670817e-8,1.2489700548601387e-7,3.6839391380001683e-7,13.001910327057674,7.074439801367803,0.2782586995313614,6.304035160258628,1.0861877191701288e-4,1.7801727308584264e-4,7.183473840803158e-5,5.120682898937422e-6,2.710755353559009e-5,1.3291229305381845e-6,3.0946747366333186e-5,-3.81088754358516e-7,6.014591360511397e-7,2.376272388054489e-7,1.0790434540289021e-7,5.913865735767448e-8,3.0404011890260856e-8,1.1070305707324194e-8,1.1070305707324194e-8,1,NAN,NAN,NAN,NAN
6.35e-11,6.137238216845416e-5,1.627851762086684e-4,7.718554916362894e-4,5.559763709815441e-4,2.3263567575289876e-4,9.684613715849551e-5,1.0061968685659896e-6,1.182865189816527e-8,4.183670720241762e-8,1.3768850039568792e-7,4.007548191758335e-7,13.010401541344812,7.074860279909973,0.2879115924450491,6.303911581677669,1.1098798753425314e-4,1.7810057096868368e-4,7.456655732200977e-5,5.080580651386092e-6,2.8782634189193717e-5,1.438517110260471e-6,3.258974797926044e-5,-4.323202416944814e-7,6.475587817238072e-7,2.5207961745764375e-7,1.0893774899698134e-7,5.9389212687170366e-8,3.5244882695052106e-8,1.977196234145711e-8,1.977196234145711e-8,1,NAN,NAN,NAN,NAN
6.36e-11,6.526605759276286e-5,1.630207668194704e-4,7.338110157841181e-4,6.039907139215461e-4,2.5840155133563286e-4,1.0556904549109667e-4,1.0649980107272567e-6,1.1767611972675598e-8,4.4302469311945164e-8,1.521718590017659e-7,4.3243913889769025e-7,13.019446163233571,7.075314698293782,0.29810673647542574,6.303771833189713,1.1365746850509225e-4,1.7819057564817819e-4,7.763887572752471e-5,5.039309753116848e-6,3.075014853990628e-5,1.5525190263631634e-6,3.4515909052856574e-5,-4.875210156359067e-7,6.973486548536489e-7,2.6976346909672315e-7,1.118625682649248e-7,5.948925536947471e-8,3.859071247104204e-8,2.66302964380931e-8,2.66302964380931e-8,1,NAN,NAN,NAN,NAN
6.37e-11,6.996066163893239e-5,1.6327342695846993e-4,6.756735051176642e-4,6.507596823756359e-4,2.875176726423596e-4,1.1583512332812792e-4,1.1268806151552307e-6,1.2368992489972401e-8,4.864792265879869e-8,1.6783630695645996e-7,4.6331632403448123e-7,13.029148663875121,7.0758045991453535,0.3089487910963717,6.303614937322762,1.1665204672036706e-4,1.7828943443573108e-4,8.107985355846173e-5,4.996045803075119e-6,3.3112870802028586e-5,1.6720669556876744e-6,3.6847790836903805e-5,-5.451863405324437e-7,7.509430521087642e-7,2.903811003214775e-7,1.167646811142365e-7,5.977201799755933e-8,4.07263811163916e-8,3.1841596580342584e-8,3.1841596580342584e-8,1,NAN,NAN,NAN,NAN
6.38e-11,7.568015411742366e-5,1.6354682026016503e-4,6.014124799087935e-4,6.935728173260461e-4,3.199986230154825e-4,1.2787485775761533e-4,1.1949540374684757e-6,1.3613614005201344e-8,5.468471478931237e-8,1.841966301550339e-7,4.936021509248674e-7,13.03964461888983,7.076331973109835,0.32057957112915797,6.303440312139011,1.1999665889040821e-4,1.7839940169516575e-4,8.491843828485699e-5,4.949842972100942e-6,3.597276009664788e-5,1.7991715361614163e-6,3.970739402077578e-5,-6.042174986929405e-7,8.088128416186825e-7,3.136334943451473e-7,1.236235850036097e-7,6.050909340086997e-8,4.194551362856147e-8,3.5639336897196164e-8,3.5639336897196164e-8,1,NAN,NAN,NAN,NAN
6.39e-11,8.264056247643047e-5,1.6384542344538536e-4,5.171987894987685e-4,7.292710301509638e-4,3.5571622050165525e-4,1.419150529224177e-4,1.2728569222371444e-6,1.5483896701797877e-8,6.21206164307239e-8,2.0084934513487296e-7,5.238805513912414e-7,13.051100020317007,7.076899580157018,0.3331773208080676,6.303247631577712,1.2371798647687124e-4,1.7852276407200312e-4,8.918603955571726e-5,4.899650088545794e-6,3.942806180905422e-5,1.9368859166570174e-6,4.321250066737625e-5,-6.64028994419873e-7,8.718150200457408e-7,3.392795717422709e-7,1.3233845925836133e-7,6.190531414445334e-8,4.2537627679477585e-8,3.828023039992552e-8,3.828023039992552e-8,1,NAN,NAN,NAN,NAN
6.4e-11,9.104579375577833e-5,1.6417447983927582e-4,4.302454273798189e-4,7.544272655169064e-4,3.943657900766658e-4,1.5817260378905225e-4,1.3645875942338198e-6,1.7952001154821874e-8,7.059993920750886e-8,2.175187350138494e-7,5.551045704623576e-7,13.06370988403116,7.077511251844325,0.3469550598119848,6.303036658250376,1.2784560469587456e-4,1.786617919568812e-4,9.391776422124183e-5,4.844330822794671e-6,4.357156890754302e-5,2.0892102662332767e-6,4.7474224848235306e-5,-7.246226719994569e-7,9.411964854419719e-7,3.6718959504415123e-7,1.4275753438464475e-7,6.409876791925254e-8,4.277664839465467e-8,4.003099345478176e-8,4.003099345478176e-8,1,NAN,NAN,NAN,NAN
6.41e-11,1.0108537205675212e-4,1.645399431862921e-4,3.482347755632587e-4,7.656695982876738e-4,4.354354285239049e-4,1.768465107665692e-4,1.474325924916764e-6,2.0968993935093264e-8,7.97483356275248e-8,2.3409130842848991e-7,5.885753381526915e-7,13.077696467318312,7.078172157534294,0.36215833912085044,6.302807059450133,1.324123397469129e-4,1.78818720520463e-4,9.9152881000151e-5,4.78268611966776e-6,4.8489794651636664e-5,2.260950009038402e-6,5.2595577405115454e-5,-7.866240841216383e-7,1.0185761601839472e-6,3.973892357588883e-7,1.5470903692489808e-7,6.716563340675754e-8,4.2911215064494986e-8,4.1156168764698984e-8,4.1156168764698984e-8,1,NAN,NAN,NAN,NAN
6.42e-11,1.1293336204378696e-4,1.64948418053443e-4,2.785979839499442e-4,7.602045421620903e-4,4.781812171002461e-4,1.9810888911720129e-4,1.6062689962542104e-6,2.4458330925917333e-8,8.921652229940928e-8,2.506381643615091e-7,6.258999124940806e-7,13.093307315088802,7.078889023649321,0.37906266094790325,6.30255821809352,1.3745370946108295e-4,1.7899575725860472e-4,1.049343555637853e-4,4.7134758354094205e-6,5.426267194872357e-5,2.4575484751014656e-6,5.867069009506339e-5,-8.512794788472552e-7,1.1059106793411086e-6,4.3009178145876174e-7,1.6803196955695315e-7,7.112917712539544e-8,4.3157175392734145e-8,4.1907379350265214e-8,4.1907379350265214e-8,1,NAN,NAN,NAN,NAN
6.43e-11,1.2674768514816894e-4,1.6540709967857788e-4,2.2627138861210585e-4,7.36509204248499e-4,5.216138399929158e-4,2.2209602770039373e-4,1.764496856437205e-6,2.8315595256527174e-8,9.871846083739796e-8,2.6742531500497897e-7,6.689312729678527e-7,13.110813233881357,7.079670300952651,0.39797070344484176,6.302289050273662,1.4300650022277875e-4,1.7919510806317312e-4,1.1130747816351929e-4,4.635436137670221e-6,6.096337871079215e-5,2.6849121520472843e-6,6.57843064373768e-5,-9.204152956100793e-7,1.2054488261075766e-6,4.657171631398912e-7,1.8260503796168012e-7,7.59719999446644e-8,4.369257951298596e-8,4.2514378591303146e-8,4.2514378591303146e-8,1,NAN,NAN,NAN,NAN
6.44e-11,1.426692094251292e-4,1.6592371304682618e-4,1.9241122015563168e-4,6.9500365033157e-4,5.645035695072398e-4,2.48900713019285e-4,1.9528761738894357e-6,3.2414916204042755e-8,1.0806095242715828e-7,2.8491239796986097e-7,7.196959735645285e-7,13.130506185488398,7.08052627959407,0.4192093836237313,6.301997840015937,1.491066771044144e-4,1.7941901137738953e-4,1.1831776008798062e-4,4.54728973500868e-6,6.86579834352184e-5,2.949241614371265e-6,7.40112259899108e-5,-9.963654404818295e-7,1.3196790262835822e-6,5.048977322375724e-7,1.9837217263455504e-7,8.165047047533269e-8,4.465535815712098e-8,4.3178214688803275e-8,4.3178214688803275e-8,1,NAN,NAN,NAN,NAN
6.45e-11,1.6082034004337507e-4,1.665064490780585e-4,1.7492015276276545e-4,6.384296846427499e-4,6.054082273801438e-4,2.785670284008312e-4,2.175000923701174e-6,3.6621127600710265e-8,1.1716312527500937e-7,3.0374056168442355e-7,7.803164066228469e-7,13.15269702580008,7.081469154713451,0.4431267226428118,6.301682099826916,1.5578691218294765e-4,1.7966977033130518e-4,1.2600837682497356e-4,4.447747268667239e-6,7.740478083503913e-5,3.256875160123363e-6,8.341555920833594e-5,-1.081874236422189e-6,1.4512729333982007e-6,5.484718200377877e-7,2.153633307304513e-7,8.811022754272047e-8,4.614371285307084e-8,4.4066743015320326e-8,4.4066743015320326e-8,1,NAN,NAN,NAN,NAN
6.46e-11,1.8130326766766774e-4,1.6716389557012895e-4,1.6946076741050525e-4,5.717126526154429e-4,6.427233031664081e-4,3.110885080528821e-4,2.4341624937732413e-6,4.080571573375982e-8,1.2606565854185835e-7,3.2471073287154397e-7,8.529349066673889e-7,13.177713007111832,7.082513046724716,0.47008846736892235,6.301338463009907,1.6307403016546524e-4,1.7994977555211962e-4,1.3441746359852994e-4,4.335499874517338e-6,8.725339929724005e-5,3.614146875248267e-6,9.40498683704277e-5,-1.179984381475026e-6,1.6030269078666397e-6,5.974669241736576e-7,2.3370959803144392e-7,9.53016641694858e-8,4.821907934822779e-8,4.531260424945192e-8,4.531260424945192e-8,1,NAN,NAN,NAN,NAN
6.47e-11,2.041984329952194e-4,1.6790496202457648e-4,1.7069136942485024e-4,5.012445641498687e-4,6.747496341667108e-4,3.4640967826077e-4,2.733338229805034e-6,4.486407116527046e-8,1.3493062954056172e-7,3.4875398047401243e-7,9.3964597956559e-7,13.205895016199603,7.083673980427833,0.5004744767767038,6.300962610870461,1.7098659113338622e-4,1.802615157332142e-4,1.4357549962563468e-4,4.209204563122156e-6,9.824395421588579e-5,4.027257570463915e-6,1.0595447877933361e-4,-1.2939193406588814e-6,1.7778024012529307e-6,6.530748166496067e-7,2.536520214576997e-7,1.0319440604414549e-7,5.0911366753193465e-8,4.701365176995541e-8,4.701365176995541e-8,1,NAN,NAN,NAN,NAN
6.48e-11,2.2956400493439504e-4,1.687388002325404e-4,1.734585285438659e-4,4.3374513773870486e-4,6.997767584565545e-4,3.844296386989933e-4,3.0751879280146563e-6,4.873150807812038e-8,1.4403353287885028e-7,3.7689620229263425e-7,1.0424410377760013e-6,13.237594620211638,7.084969826530201,0.5346749879746767,6.300549235239321,1.7953264400366473e-4,1.8060757777708385e-4,1.5350283374689644e-4,4.0674652542439505e-6,1.1040662968438737e-4,4.502156418474051e-6,1.1915737525000767e-4,-1.426968490459395e-6,1.978466117800421e-6,7.166209674614376e-7,2.7554404827776144e-7,1.1178995220710927e-7,5.422603975670209e-8,4.9235672363952355e-8,4.9235672363952355e-8,1,NAN,NAN,NAN,NAN
6.49e-11,2.5743712000215584e-4,1.696747255471702e-4,1.7373349927325322e-4,3.750231399361418e-4,7.161895167604451e-4,4.2500473336406613e-4,3.462051526919379e-6,5.239587706599989e-8,1.5374932485334312e-7,4.102197595037622e-7,1.1631676514986045e-6,13.273171103199726,7.086420208776256,0.5730870006108443,6.3000920345036135,1.8870740451771485e-4,1.8099064198576542e-4,1.642071161692595e-4,3.908812759486707e-6,1.237620351911959e-4,5.044432945962547e-6,1.3367508481095994e-4,-1.582381419043168e-6,2.2078313218207002e-6,7.895305097519454e-7,2.9984788065125305e-7,1.2113183840143837e-7,5.8152511268954114e-8,5.201711362350266e-8,5.201711362350266e-8,1,NAN,NAN,NAN,NAN
6.5e-11,2.878372127090328e-4,1.7072214574800467e-4,1.6916013369006652e-4,3.289830598876446e-4,7.226146585442092e-4,4.6794605389717146e-4,3.895946670018115e-6,5.5905246950718895e-8,1.64534371188715e-7,4.4982485362396546e-7,1.3035030677736518e-6,13.312988748662558,7.088046380267626,0.6161111095383661,6.299583739726529,1.984902925993194e-4,1.8141347905112408e-4,1.7568006206940468e-4,3.7316866654334263e-6,1.383224682051363e-4,5.65922225009199e-6,1.4951474450389647e-4,-1.7632755800738753e-6,2.4686025232438077e-6,8.732926598175484e-7,3.271254267099775e-7,1.313128981312845e-7,6.267325499145248e-8,5.5375421426182917e-8,5.5375421426182917e-8,1,NAN,NAN,NAN,NAN
6.51e-11,3.207709923438336e-4,1.71890503845769e-4,1.59174936818109e-4,2.971098661201816e-4,7.181209140956913e-4,5.130068854311699e-4,4.3785697088409035e-6,5.936992038210529e-8,1.769060191983002e-7,4.967933101472836e-7,1.4649401013145574e-6,13.357414604476197,7.089871073869036,0.664149117175364,6.299016166463331,2.0884048831658737e-4,1.8187895362640913e-4,1.8789266699101287e-4,3.5344210972296245e-6,1.540938267197553e-4,6.351129211361974e-6,1.6667716562407828e-4,-1.9725595025210703e-6,2.7633265191895165e-6,9.694251731054568e-7,3.580248073569676e-7,1.424794171129601e-7,6.777303406242271e-8,5.931451066648478e-8,5.931451066648478e-8,1,NAN,NAN,NAN,NAN
6.52e-11,3.5623759654643283e-4,1.7318923689499114e-4,1.447487664738417e-4,2.78495647320778e-4,7.024612741896516e-4,5.598551317944691e-4,4.911305788294561e-6,6.295883548743666e-8,1.9142126822759312e-7,5.521570039788023e-7,1.6487827289929903e-6,13.406816812337555,7.09191833344342,0.7176026204239491,6.298380287432799,2.1969000196032546e-4,1.8239003387818392e-4,2.0078779406626493e-4,3.315235108224799e-6,1.7107741240114224e-4,7.124178096220058e-6,1.851601841452906e-4,-2.212872307925497e-6,3.0943528005057696e-6,1.0794401526463896e-6,3.9326354488888205e-7,1.5483218826297412e-7,7.344767128356796e-8,6.3832847469089e-8,6.3832847469089e-8,1,NAN,NAN,NAN,NAN
6.53e-11,3.942313261850484e-4,1.7462774424038049e-4,1.2786725522954183e-4,2.7032544299397193e-4,6.763046998941761e-4,6.080257129529924e-4,5.495251077218028e-6,6.689107831118203e-8,2.0865574339505588e-7,6.168725058987997e-7,1.8561487763335455e-6,13.461563270181756,7.094213334083123,0.7768724630819132,6.297666321102223,2.3093321557216177e-4,1.829497982173757e-4,2.1426897729879938e-4,3.0722274308213206e-6,1.8927031911397988e-4,7.981790525461334e-6,2.0496100707106853e-4,-2.4865394482433058e-6,3.463805073870096e-6,1.2048123480767467e-6,4.3360961817007746e-7,1.6862466284347677e-7,7.971185321795418e-8,6.893161338175783e-8,6.893161338175783e-8,1,NAN,NAN,NAN,NAN
6.54e-11,4.347382591701832e-4,1.7621534554481216e-4,1.1090078372323969e-4,2.6865388352825586e-4,6.413680376813449e-4,6.568477524631698e-4,6.131242062793214e-6,7.142371429992882e-8,2.291839271755245e-7,6.918027652765868e-7,2.0879776035287585e-6,13.5220199187724,7.09678219910137,0.8423584651302941,6.296863831340145,2.4241191342716848e-4,1.835614204767685e-4,2.2818430868356502e-4,2.8033750255144832e-6,2.086625706565959e-4,8.926786181518994e-6,2.260756885135873e-4,-2.7955441187257792e-6,3.873562679988246e-6,1.3469509292206038e-6,4.798615367067904e-7,1.8415854767950735e-7,8.660555676946281e-8,7.462245002653808e-8,7.462245002653808e-8,1,NAN,NAN,NAN,NAN
6.55e-11,4.7772203088853997e-4,1.7796119175087725e-4,9.601149237629004e-5,2.6927887314322994e-4,6.003564776043528e-4,7.05342549283331e-4,6.819873268493909e-6,7.683740979268984e-8,2.535613859609091e-7,7.777058971659086e-7,2.3450410774931407e-6,13.588547312803836,7.0996518176917816,0.9144581927243215,6.295961833543511,2.5389501654885703e-4,1.8422810432908399e-4,2.423044397435418e-4,2.506535659420506e-6,2.2922869147882645e-4,9.961386498276878e-6,2.484933394097135e-4,-3.1415132297829692e-6,4.325245800521237e-6,1.5071754516456874e-6,5.328284855112535e-7,2.0177731099363117e-7,9.419880315333931e-8,8.093434200048327e-8,8.093434200048327e-8,1,NAN,NAN,NAN,NAN
6.56e-11,5.230933332496177e-4,1.79874071642413e-4,8.471116792990075e-5,2.685355983753731e-4,5.566673490975431e-4,7.520948472669197e-4,7.561466930845057e-6,8.342136193360555e-8,2.8230954163749555e-7,8.752304993311627e-7,2.627955655769129e-6,13.661493380989496,7.102849658251201,0.993562744955343,6.2949489031864,2.6505284851214845e-4,1.8495292796847078e-4,2.5629431337422664e-4,2.1794568247548962e-6,2.5091105141476994e-4,1.1087182426732834e-5,2.721822818348477e-4,-3.525715495887777e-6,4.820191586850905e-6,1.6866961669076716e-6,5.933114418661052e-7,2.2185812719335895e-7,1.0259457018527667e-7,8.791927986801315e-8,8.791927986801315e-8,1,NAN,NAN,NAN,NAN
6.57e-11,5.706577977508271e-4,1.819620352679517e-4,7.763296627226398e-5,2.638762477396317e-4,5.138923083101873e-4,7.951173373849354e-4,8.355938307929395e-6,9.145892130803968e-8,3.159033696026017e-7,9.849164023933141e-7,2.937191480398377e-6,13.741179483897373,7.106403557107072,1.080046690998779,6.293813283894077,2.754274107158387e-4,1.85738553122978e-4,2.696798973407538e-4,1.8197966269988684e-6,2.735924059203382e-4,1.2305004779086757e-5,2.970653918304889e-4,-3.949066471157362e-6,5.359400106529381e-6,1.8865977702529637e-6,6.620859668453166e-7,2.448028146742856e-7,1.1192981951269077e-7,9.56564458604014e-8,9.56564458604014e-8,1,NAN,NAN,NAN,NAN
6.58e-11,6.200391379429743e-4,1.8423173929330816e-4,7.452587642547516e-5,2.541571057505673e-4,4.7522818707605605e-4,8.317596950142458e-4,9.202482421558072e-6,1.012150263978296e-7,3.547622392157973e-7,1.1071992835631588e-6,3.2730706088074733e-6,13.827876265694414,7.110341440289912,1.1742486186818704,6.292542994416451,2.8440363828648104e-4,1.8658675301787633e-4,2.8181477138609456e-4,1.4251664887420124e-6,2.97056178123809e-4,1.3614613179505356e-5,3.2298295981916526e-4,-4.412130757947284e-6,5.94342036975572e-6,2.107823964878632e-6,7.398871107176249e-7,2.710283036868528e-7,1.223747117643733e-7,1.0425477377165363e-7,1.0425477377165363e-7,1,NAN,NAN,NAN,NAN
6.59e-11,6.705805112181191e-4,1.8668742071945805e-4,7.443485608499402e-5,2.3961765178845724e-4,4.429405589866512e-4,8.58751797138475e-4,1.009899949944908e-5,1.12926228810184e-7,3.992439334179219e-7,1.2424170063304684e-6,3.635740969611191e-6,13.921765818069083,7.114690908184361,1.2764387083757371,6.291125937840025,2.911922672014109e-4,1.874977307405204e-4,2.918573246294403e-4,9.932098496667601e-7,3.209360818953782e-4,1.5014104563708617e-5,3.496444293227409e-4,-4.915105064259538e-6,6.572140057599765e-6,2.3511578045476253e-6,8.273965035000158e-7,3.0095711711697227e-7,1.3413018217205335e-7,1.1385384305027751e-7,1.1385384305027751e-7,1,NAN,NAN,NAN,NAN
6.6e-11,7.212382940184815e-4,1.893294429177305e-4,7.599883796942593e-5,2.215967710324594e-4,4.180061066133372e-4,8.724913465486651e-4,1.1041189249395665e-5,1.2679372554355425e-7,4.4964167096429716e-7,1.3908147065576626e-6,4.025106107823165e-6,14.02288801318208,7.119478583553551,1.3867710136900673,6.289550022531849,2.9484146276787004e-4,1.8846924426932889e-4,2.987763011609277e-4,5.217340521328155e-7,3.446622974280482e-4,1.6498947174329197e-5,3.7657599659043326e-4,-5.457757924933532e-6,7.244442270332597e-6,2.617189818331993e-6,9.252311790242862e-7,3.350082568196528e-7,1.4742412644589253e-7,1.246231675537557e-7,1.246231675537557e-7,1,NAN,NAN,NAN,NAN
6.61e-11,7.704975786553139e-4,1.9215245004147158e-4,7.778641572520559e-5,2.0207746619075825e-4,4.00007217983468e-4,8.696483680754008e-4,1.2021294109754321e-5,1.4297947095307624e-7,5.061836819441369e-7,1.5525443887190524e-6,4.440685079348322e-6,14.131072198834797,7.124729101322343,1.505221403270106,6.287803312786756,2.9429775722562845e-4,1.8949563519532882e-4,3.0140647378606067e-4,8.911990643297711e-9,3.67418948023665e-4,1.8060588579533256e-5,4.0307863063164886e-4,-6.039294469778935e-6,7.957704818826832e-6,2.9062629384759225e-6,1.0339329584449941e-6,3.735887585652807e-7,1.6250649775696816e-7,1.3676002537282552e-7,1.3676002537282552e-7,1,NAN,NAN,NAN,NAN
6.62e-11,8.163518150113418e-4,1.9514331605328402e-4,7.85943802411329e-5,1.831736874061354e-4,3.8729138478122907e-4,8.480324700765004e-4,1.30265716998502e-5,1.6160514326251662e-7,5.690345249897377e-7,1.7276531196999676e-6,4.881375020460747e-6,14.245860923953142,7.130463617488763,1.6315175410151777,6.28587423733691,2.8853103513383e-4,1.9056696659602393e-4,2.985710374182424e-4,-5.464370723952678e-7,3.8813416588962706e-4,1.96846824987718e-5,4.2821764912171476e-4,-6.658110798921598e-6,8.707148330577589e-6,3.218381246478198e-6,1.1539562897300973e-6,4.17086001280951e-7,1.796436381132196e-7,1.5048604239773288e-7,1.5048604239773288e-7,1,NAN,NAN,NAN,NAN
6.63e-11,8.563900283893862e-4,1.9827925315596813e-4,7.76536681502808e-5,1.666682056974659e-4,3.7735632323923336e-4,8.074817240961248e-4,1.4037724053174079e-5,1.8275349875091731e-7,6.382968555776264e-7,1.91605205796598e-6,5.3450950678157544e-6,14.366438909467556,7.136697751187173,1.7650737786549473,6.2837518939924895,2.767189179061118e-4,1.916685750158654e-4,2.892681444002744e-4,-1.1444944324723491e-6,4.055245521672376e-4,2.1349130913905657e-5,4.508654762221486e-4,-7.311406860731578e-6,9.485090318215046e-6,3.55307002037203e-6,1.2856513741704565e-6,4.6586061979220867e-7,1.9911215941948228e-7,1.660427849451801e-7,1.660427849451801e-7,1,NAN,NAN,NAN,NAN
6.64e-11,8.880148571971129e-4,2.015265819393304e-4,7.471479139414252e-5,1.536840665343223e-4,3.673829786529004e-4,7.50397866692618e-4,1.50276732397747e-5,2.0647145632907803e-7,7.140117512508792e-7,2.117457129733219e-6,5.828308567773848e-6,14.491585581094851,7.143438960892159,1.9049488629033948,6.281426495484463,2.5845638021166484e-4,1.9278136946981956e-4,2.728889163678445e-4,-1.784049180836065e-6,4.182058041582892e-4,2.3022317404676755e-5,4.698090530388237e-4,-7.994644164902055e-6,1.0280225282867548e-5,3.909179221960656e-6,1.4292384013168552e-6,5.202395664398525e-7,2.2119264936042532e-7,1.836866327230896e-7,1.836866327230896e-7,1,NAN,NAN,NAN,NAN
6.65e-11,9.087739011201097e-4,2.0484067530068093e-4,7.001370512109142e-5,1.4453395427667354e-4,3.54811230299124e-4,6.816072510791906e-4,1.596118407041162e-5,2.3277410021471614e-7,7.961550088464983e-7,2.331292129739644e-6,6.325452919912661e-6,14.619669972106637,7.150683491981269,2.049844739031209,6.27889000061148,2.339308029118353e-4,1.9388310684219687e-4,2.494071881725621e-4,-2.462128976779998e-6,4.2486097241641225e-4,2.4662052445889522e-5,4.8391292870369747e-4,-8.7008683754779e-6,1.1077105926389522e-5,4.2846326666418106e-6,1.5847680975610702e-6,5.805085004811235e-7,2.461634030361634e-7,2.036831901131715e-7,2.036831901131715e-7,1,NAN,NAN,NAN,NAN
6.66e-11,9.167407652372066e-4,2.0816741634298292e-4,6.414327740101432e-5,1.3875169360194414e-4,3.378407559709714e-4,6.074945928454635e-4,1.6795816080135978e-5,2.6164864863808017e-7,8.846261634782753e-7,2.5565475861153354e-6,6.82835019567676e-6,14.748700700741068,7.15841319565394,2.1981585112362567,6.276136961341009,2.039987068408886e-4,1.949506275041009e-4,2.1947534466683355e-4,-3.1737434290168764e-6,4.244347115432772e-4,2.6215781361325812e-5,4.923060536939294e-4,-9.419965281189835e-6,1.1856020806479516e-5,4.676140529054074e-6,1.7520640301651218e-6,6.469022853926545e-7,2.7429427146654367e-7,2.2630144896844431e-7,2.2630144896844431e-7,1,NAN,NAN,NAN,NAN
6.67e-11,9.108540134260453e-4,2.114461829791241e-4,5.787086835471979e-5,1.3527547015931222e-4,3.157514172684306e-4,5.346864314862403e-4,1.7484488634595697e-5,2.9305729688126715e-7,9.792265490750966e-7,2.791594970749981e-6,7.325717485416401e-6,14.876431931861612,7.166592664699507,2.348087805646645,6.2731655874014125,1.7012583065638038e-4,1.9596271705481363e-4,1.843843814164326e-4,-3.91183723577137e-6,4.163075244002662e-4,2.762246190833354e-5,4.945464890257791e-4,-1.0137973273737843e-5,1.2593428112837328e-5,5.078911215091519e-6,1.9306436804147283e-6,7.19592010678851e-7,3.058405730992896e-7,2.518078382942332e-7,2.518078382942332e-7,1,NAN,NAN,NAN,NAN
6.68e-11,8.911278384784693e-4,2.1461399614141138e-4,5.1947325883905896e-5,1.3272782855804687e-4,2.8897890242753825e-4,4.6874265523955377e-4,1.7979583269566653e-5,3.269377045169392e-7,1.0796228299086636e-6,3.033966177027074e-6,7.802928531174516e-6,15.000512604723188,7.175167207511685,2.497776369728814,6.2699789855908925,1.3419661507317845e-4,1.9690299857079552e-4,1.458900738909106e-4,-4.667529816620149e-6,4.0040630058879015e-4,2.881620413177693e-5,4.907215378896791e-4,-1.0836620862210275e-5,1.3263011630304863e-5,5.486415379566537e-6,2.1196185368143797e-6,7.986667362790846e-7,3.4103683953476796e-7,2.8046018550335144e-7,2.8046018550335144e-7,1,NAN,NAN,NAN,NAN
6.69e-11,8.586846441065513e-4,2.176101790335355e-4,4.6947697256805966e-5,1.29725797923874e-4,2.5894361315229026e-4,4.1325720726091925e-4,1.823808244111287e-5,3.6319978710825154e-7,1.1852934336649767e-6,3.2801218020572106e-6,8.242180779456587e-6,15.118655620498979,7.184062148019178,2.6454766684379254,6.266586477138982,9.824084883216505e-5,1.9776217357077945e-4,1.0594945653326013e-4,-5.430667106573306e-6,3.7722515550133075e-4,2.9731357848555693e-5,4.814594886052205e-4,-1.1493275407442823e-5,1.383729541132652e-5,5.8902641927142214e-6,2.3175783279053756e-6,8.841082269607669e-7,3.800899754046849e-7,3.125014742899015e-7,3.125014742899015e-7,1,NAN,NAN,NAN,NAN
6.7e-11,8.156084428624216e-4,2.203807633294716e-4,4.3171685528932507e-5,1.251565266819949e-4,2.2769271576190693e-4,3.695530315930571e-4,1.822689267538373e-5,4.01717452366424e-7,1.2954575103320098e-6,3.5252462580998783e-6,8.62318278982957e-6,15.228799463694108,7.193183786429937,2.78970272378269,6.263004843696789,6.414640892608416e-5,1.9853906037350886e-4,6.643461791138148e-5,-6.19063923619283e-6,3.477547902090221e-4,3.0308356837137796e-5,4.6785365265339954e-4,-1.2081464161754064e-5,1.428962615688984e-5,6.28026081676357e-6,2.522470451259266e-6,9.757574492476715e-7,4.231712299838548e-7,3.481531256516488e-7,3.481531256516488e-7,1,NAN,NAN,NAN,NAN
6.71e-11,7.646588947304564e-4,2.2288195713610496e-4,4.061585668404545e-5,1.1836825961325562e-4,1.9745504700684904e-4,3.369277555859639e-4,1.7927344493302807e-5,4.4231408078593326e-7,1.4089895389666623e-6,3.7631192930810767e-6,8.9243954857582e-6,15.329237364288213,7.202422111068262,2.929349695698637,6.259259314622134,3.342317433923691e-5,1.9924017261297483e-4,2.8889025402156392e-5,-6.9373445584869225e-6,3.133394807705878e-4,3.049940055046774e-5,4.5131941395986855e-4,-1.2572056057164933e-5,1.4596244333471186e-5,6.644666224975201e-6,2.7314915435324055e-6,1.073272652087535e-6,4.704062431181177e-7,3.876073700113838e-7,3.876073700113838e-7,1,NAN,NAN,NAN,NAN
6.72e-11,7.089084423294498e-4,2.2508220741966013e-4,3.9013486636620554e-5,1.092495129725038e-4,1.7021570321410734e-4,3.132629293973349e-4,1.7337956768762765e-5,4.847409972738298e-7,1.5243272856327272e-6,3.986117723736098e-6,9.12475042593894e-6,15.418696770308458,7.211655069891712,3.0637645784375964,6.255384098223726,7.061301348348733e-6,1.9987793013354324e-4,-5.628390065443115e-6,-7.662128402602324e-6,2.754930262351673e-4,3.027303840204829e-5,4.3341541609428255e-4,-1.2935081633285524e-5,1.473813933396558e-5,6.97068979992193e-6,2.9410124790573877e-6,1.1760804573854135e-6,5.218623899244353e-7,4.310181486153409e-7,4.310181486153409e-7,1,NAN,NAN,NAN,NAN
6.73e-11,6.513695325527853e-4,2.2696267125684494e-4,3.792487264746841e-5,9.819517270867695e-5,1.4739556578149908e-4,2.9576872773675195e-4,1.647487339968949e-5,5.286490054086186e-7,1.6393858375049283e-6,4.185394376756761e-6,9.205653799615627e-6,15.496361915749032,7.220753955454059,3.192762037740405,6.251422285881258,-1.4501737861155451e-5,2.0046789297268849e-4,-3.659362698652986e-5,-8.358511242044933e-6,2.3570824740609504e-4,2.9616914314860208e-5,4.1566128514669033e-4,-1.3142040915170717e-5,1.4702422944930283e-5,7.245177259967613e-6,3.146559359615071e-6,1.2833234193061997e-6,5.775327609754747e-7,4.784899193491865e-7,4.784899193491865e-7,1,NAN,NAN,0,NAN
6.74e-11,5.946705552350077e-4,2.2851618848754602e-4,3.685306869281901e-5,8.598093464156901e-5,1.2968332487197403e-4,2.8166881482882675e-4,1.5369836982953893e-5,5.735542977508122e-7,1.7514948535086926e-6,4.351261780008371e-6,9.152995319774675e-6,15.56184223953204,7.229589283433787,3.3165885283819936,6.247425021088979,-3.1317155932332935e-5,2.0102558891471045e-4,-6.397045500268002e-5,-9.022551751053057e-6,1.9529107315693767e-4,2.853827087990701e-5,3.9937948207807e-4,-1.3168433896953116e-5,1.4483044570761537e-5,7.455431416186508e-6,3.3428701619896566e-6,1.3938096836331e-6,6.373164227611478e-7,5.300637883568364e-7,5.300637883568364e-7,1,NAN,NAN,0,NAN
6.75e-11,5.408229255285125e-4,2.2974507478531206e-4,3.5358203984740024e-5,7.358247755484517e-5,1.1702722039492612e-4,2.686986073848266e-4,1.406604194344219e-5,6.188016562414257e-7,1.8573786899825683e-6,4.473777505489586e-6,8.958841579452776e-6,15.615097607231526,7.238036484346316,3.4358449889535163,6.243449917441987,-4.379362186934886e-5,2.0156354349299272e-4,-8.809204437997114e-5,-9.652758993688525e-6,1.5524212473737003e-4,2.7062215550549123e-5,3.8558080079114244e-4,-1.2996173607106934e-5,1.4080787356394244e-5,7.590073259319094e-6,3.5240393460248243e-6,1.5059722666918212e-6,7.009951290250406e-7,5.857005833713395e-7,5.857005833713395e-7,1,NAN,NAN,0,NAN
6.76e-11,4.911012789197098e-4,2.3065819822751346e-4,3.314735574011738e-5,6.198104072902248e-5,1.087603979233667e-4,2.553653671888706e-4,1.2612599199739325e-5,6.63529632448842e-7,1.953198435233606e-6,4.54349094682543e-6,8.622517355533803e-6,15.656336597976276,7.2459807857698335,3.551382883468175,6.239558815122971,-5.253611923361239e-5,2.0208903031938304e-4,-1.0950650148058338e-4,-1.0249558278744524e-5,1.1619784325350897e-4,2.522812631199596e-5,3.749034356662008e-4,-1.2615527112256636e-5,1.3502600884893014e-5,7.639838171339256e-6,3.6837516093157107e-6,1.617846589311357e-6,7.682073801246369e-7,6.452608518527392e-7,6.452608518527392e-7,1,NAN,NAN,NAN,NAN
6.77e-11,4.4603725546749746e-4,2.3126784976491724e-4,3.0124838592931863e-5,5.199330286651593e-5,1.0381251919612926e-4,2.4098246042586133e-4,1.1058567493264132e-5,7.066440350939767e-7,2.0346702779163866e-6,4.552274900283705e-6,8.15086425677958e-6,15.685906000683143,7.253320818827473,3.6641898877149104,6.2358150653665545,-5.819019076653657e-5,2.0260287368337345e-4,-1.28821007363984e-4,-1.0814405646274417e-5,7.843150094991018e-5,2.3084848914519753e-5,3.6760575451758726e-4,-1.202628142125562e-5,1.2760421301436256e-5,7.598207494896778e-6,3.8155927770333205e-6,1.7270747996152516e-6,8.384215884392368e-7,7.084823048244183e-7,7.084823048244183e-7,1,NAN,NAN,NAN,NAN
6.78e-11,4.0550845749331006e-4,2.3158687168242732e-4,2.6397586556776025e-5,4.415307299544792e-5,1.00952455498733e-4,2.255333019662316e-4,9.447528006653167e-6,7.468071428653878e-7,2.0972659333401153e-6,4.494137698166164e-6,7.557597791036547e-6,15.704188193276968,7.259970700674184,3.7752802633373546,6.23228060785765,-6.131791463646179e-5,2.030994023137224e-4,-1.4657184841236764e-4,-1.1348715942632623e-5,4.190407668793213e-5,2.068546852090845e-5,3.636043808053779e-4,-1.1237940514255284e-5,1.1869688310172765e-5,7.461798204802638e-6,3.913412853576764e-6,1.830943815094853e-6,9.109109859759371e-7,7.749558977776858e-7,7.749558977776858e-7,1,NAN,NAN,NAN,NAN
6.79e-11,3.6889134781691713e-4,2.3162638903715828e-4,2.223980437799209e-5,3.865850687727846e-5,9.9011301203885e-5,2.0944002326290246e-4,7.813510094744282e-6,7.824501717579423e-7,2.1364888821035264e-6,4.365899857333355e-6,6.861834617600465e-6,15.711518970075808,7.265860579136877,3.8856015281309952,6.229013142725525,-6.231966815386081e-5,2.035674256858285e-4,-1.6313645014439111e-4,-1.1852804061021463e-5,6.347972736404519e-6,1.8082415767998006e-5,3.625433750805126e-4,-1.0268905673253724e-5,1.0847784229253212e-5,7.230468459883102e-6,3.971706009315438e-6,1.926460885606846e-6,9.84733649134334e-7,8.441024656886656e-7,8.441024656886656e-7,1,NAN,NAN,NAN,NAN
6.8e-11,3.352421811540328e-4,2.3139433107612642e-4,1.802842668747597e-5,3.5384480815520366e-5,9.704845000159938e-5,1.9331019697466198e-4,6.178767690211955e-6,8.118153043759251e-7,2.1482066738316496e-6,4.167627437085747e-6,6.086000703064282e-6,15.70813282959173,7.270935833202527,3.995964383574299,6.226063689876043,-6.14036401855965e-5,2.0399192954953144e-4,-1.7869190203258567e-4,-1.2325031995143246e-5,-2.8635954280381244e-5,1.532351333566457e-5,3.63878135434414e-4,-9.144745645452615e-6,9.712596131124219e-6,6.907137528851757e-6,3.985966815183998e-6,2.010466110914391e-6,1.0587214426815612e-6,9.151524977763784e-7,9.151524977763784e-7,1,NAN,NAN,NAN,NAN
6.81e-11,3.0347339344164256e-4,2.3089477072470852e-4,1.4165036897334994e-5,3.394795486182579e-5,9.444175286557447e-5,1.7771835747737512e-4,4.553534230847684e-6,8.330308686823858e-7,2.129006910125339e-6,3.902742698242531e-6,5.2534306960719605e-6,15.694137088703723,7.275155271039497,4.106998102561993,6.223474775734122,-5.859577614240946e-5,2.0435609698664592e-4,-1.9321501429221097e-4,-1.2761309285554743e-5,-6.348568570260057e-5,1.2449331021650805e-5,3.669590791442431e-4,-7.895796790803121e-6,8.481348632600466e-6,6.4973574380776024e-6,3.952982604071277e-6,2.0797763176938817e-6,1.1314816450173535e-6,9.8713211620561e-7,9.8713211620561e-7,1,NAN,NAN,NAN,NAN
6.82e-11,2.725020560254756e-4,2.3012798251119128e-4,1.1000466064720552e-5,3.380640031995965e-5,9.09012234034787e-5,1.6305554639979095e-4,2.9375309037870895e-6,8.44219148613834e-7,2.0765353415368466e-6,3.5777770970998755e-6,4.386010616813852e-6,15.669511603692662,7.278488738963312,4.21912966269378,6.221279400951277,-5.377766884231062e-5,2.0464326450340007e-4,-2.065131166371051e-4,-1.3155022811699366e-5,-9.860220108723717e-5,9.491953432652171e-6,3.7110425711271277e-4,-6.554422528865081e-6,7.169787179574473e-6,6.0087040530333205e-6,3.871028541350352e-6,2.1313497949860393e-6,1.2014144073069562e-6,1.058858480188228e-6,1.058858480188228e-6,1,NAN,NAN,NAN,NAN
6.83e-11,2.413587910518797e-4,2.2909104215760752e-4,8.775735811592849e-6,3.436647481302165e-5,8.642051837518683e-5,1.4945689771537262e-4,1.322737928971046e-6,8.436312513839873e-7,1.9897710320354656e-6,3.201784510536029e-6,3.502194202969482e-6,15.634128062177167,7.280914550840375,4.332582409984544,6.219500837849936,-4.673883772768442e-5,2.048385061250883e-4,-2.182728019934677e-4,-1.3497390253412014e-5,-1.3429649994589643e-4,6.475030394315412e-6,3.7565529099777614e-4,-5.152292465344366e-6,5.791725289392128e-6,5.450072736932789e-6,3.7399437920072222e-6,2.1624574508717554e-6,1.2667480011357936e-6,1.1289475698014867e-6,1.1289475698014867e-6,1,NAN,NAN,NAN,NAN
6.84e-11,2.0925672878002464e-4,2.277787691435728e-4,7.58825848222515e-6,3.508194407124554e-5,8.11891763838518e-5,1.3679922149180607e-4,-3.0319600936860914e-7,8.297981712379742e-7,1.8691971109637491e-6,2.7854843289182114e-6,2.615645495831449e-6,15.58778194635908,7.282417083176135,4.447389074885855,6.218153201199206,-3.7231933187947004e-5,2.049296724151058e-4,-2.281149102818755e-4,-1.377815736138397e-5,-1.7075917593202726e-4,3.414817096090937e-6,3.800159047120519e-4,-3.718013105459546e-6,4.358916804976312e-6,4.8309666594166964e-6,3.561082120630058e-6,2.170843731834462e-6,1.325592105417666e-6,1.195836563191584e-6,1.195836563191584e-6,1,NAN,NAN,NAN,NAN
6.85e-11,1.7562831234676018e-4,2.2618483886595087e-4,7.38644782777482e-6,3.552533822971713e-5,7.549083907101668e-5,1.2474976162563567e-4,-1.953525692498608e-6,8.016825939868778e-7,1.716836337276996e-6,2.340245219886657e-6,1.7346448057658553e-6,15.530231091027298,7.282984781087481,4.563414261637221,6.217242646905781,-2.5023288805466054e-5,2.049078591466027e-4,-2.3564703284044438e-4,-1.3986506842505914e-5,-2.0804743516563028e-4,3.218384355151067e-7,3.8367574751239046e-4,-2.275364128013715e-6,2.881183185102395e-6,4.160855559898343e-6,3.3371458821840226e-6,2.1548606301739963e-6,1.37600735625333e-6,1.2578218302491495e-6,1.2578218302491495e-6,1,NAN,NAN,NAN,NAN
6.86e-11,1.401418766188526e-4,2.2430294760665125e-4,7.990321537693814e-6,3.54253622110555e-5,6.960945852737588e-5,1.1284364462403902e-4,-3.6394579089412046e-6,7.588130292250992e-7,1.5361372606777175e-6,1.8770435644011229e-6,8.622665352892901e-7,15.46123671442573,7.282608711627024,4.680382575152377,6.216768992573966,-9.935539714277995e-6,2.0476740822117918e-4,-2.4050843575686045e-4,-1.4112024684051266e-5,-2.460818012212847e-4,-2.7971725905274694e-6,3.862236778401373e-4,-8.422853184137352e-7,1.3667177251845022e-6,3.4486628830381845e-6,3.0719261686977847e-6,2.1135604234292688e-6,1.416087295381306e-6,1.3131120284764166e-6,1.3131120284764166e-6,1,NAN,NAN,NAN,NAN
6.87e-11,1.027099451662728e-4,2.2212798239651784e-4,9.131292488051756e-6,3.466984093499606e-5,6.375880449075205e-5,1.0056944927039737e-4,-5.367971665648381e-6,7.01381326067364e-7,1.331716702543732e-6,1.4055319401165612e-6,-2.779496715984612e-9,15.380605217645483,7.281281707108305,4.797909758684545,6.216727527638426,8.117382317584387e-6,2.0450562746031716e-4,-2.4240553338578347e-4,-1.4145579465997847e-5,-2.8464435162167353e-4,-5.937329820410042e-6,3.8735429678794634e-4,5.69358154761661e-7,-1.775002396004312e-7,2.7024145508066784e-6,2.76998183680815e-6,2.0467371762238314e-6,1.4440470060912777e-6,1.3598940773803668e-6,1.3598940773803668e-6,1,NAN,NAN,NAN,NAN
6.88e-11,6.349792461521434e-5,2.1965721089717166e-4,1.0501798667401914e-5,3.32803956849802e-5,5.8042650842547795e-5,8.744765251688912e-5,-7.140481635710121e-6,6.302869703879457e-7,1.1089843693091738e-6,9.333329413640503e-7,-8.648361897238891e-7,15.28823128339989,7.278998077910804,4.915535113545743,6.217110788243403,2.9100398851124805e-5,2.0412244512206775e-4,-2.4113827029614585e-4,-1.408000632327322e-5,-3.2337192865084777e-4,-9.093790609030813e-6,3.868698532660621e-4,1.9533089733206916e-6,-1.7452247276558863e-6,1.9290582130292733e-6,2.436295022650523e-6,1.954912869254055e-6,1.4583114125433276e-6,1.396408130155141e-6,1.396408130155141e-6,1,NAN,NAN,NAN,NAN
6.89e-11,2.293655803605627e-5,2.1689154848534748e-4,1.1804934764142851e-5,3.1369094624115845e-5,5.244573570226048e-5,7.309328055197535e-5,-8.952219996654095e-6,5.471167525026396e-7,8.736922872325492e-7,4.6563644066523764e-7,-1.7297500651125715e-6,15.184144312039317,7.275753847535069,5.032753794493766,6.217910106845139,5.2829690523313204e-5,2.0362019051135136e-4,-2.36618788010355e-4,-1.3910539561369705e-5,-3.61740962429749e-4,-1.2260121633761476e-5,3.8467752046580526e-4,3.3079016371073818e-6,-3.3304127059291995e-6,1.1344417579892429e-6,2.0759402867159835e-6,1.8392704410870353e-6,1.4575956707655882e-6,1.4210262947548676e-6,1.4210262947548676e-6,1,NAN,NAN,NAN,NAN
6.9e-11,-1.8264604763014647e-5,2.1383696925047295e-4,1.2795624447368917e-5,2.9088655275323663e-5,4.685019728827875e-5,5.726012850393552e-5,-1.0792081501176946e-5,4.540558935329912e-7,6.314625578047738e-7,5.131428137200787e-9,-2.603312346570441e-6,15.068560585769623,7.271547468436588,5.1490473154160785,6.2191167984887565,7.89458183699995e-5,2.030036235058393e-4,-2.2888370496507683e-4,-1.3634994093890508e-5,-3.990449441192965e-4,-1.54267685453925e-5,3.8078033935628184e-4,4.634687044215553e-6,-4.92663835898112e-6,3.2342673422226583e-7,1.6937993774981136e-6,1.7015420902727903e-6,1.4409704247242008e-6,1.4323289959508784e-6,1.4323289959508784e-6,1,NAN,NAN,NAN,NAN
6.91e-11,-5.911126334181585e-5,2.1050609650620397e-4,1.3307586055174267e-5,2.6586678982201168e-5,4.1069210850193644e-5,3.98682050527939e-5,-1.2642635174939702e-5,3.5373552618621687e-7,3.873498866448732e-7,-4.477445137816919e-7,-3.489872943877811e-6,14.941942443833451,7.266381003309453,5.263909993585214,6.220722903396041,1.0688886264729259e-4,2.0228023718207383e-4,-2.1810058081291438e-4,-1.3253743860283921e-5,-4.343708057216344e-4,-1.8579522670985424e-5,3.7525954237981854e-4,5.936887496045721e-6,-6.526436335704558e-6,-4.998931680618202e-7,1.2943451201200593e-6,1.5438660260780227e-6,1.4079059369845062e-6,1.4291726699122685e-6,1.4291726699122685e-6,1,NAN,NAN,NAN,NAN
6.92e-11,-9.8339050685965e-5,2.0691993276548355e-4,1.3263690566071879e-5,2.3971577378050465e-5,3.488888784171006e-5,2.101805483639979e-5,-1.448005892021412e-5,2.4903023391479495e-7,1.454900393970993e-7,-8.942959795766677e-7,-4.391241185912068e-6,14.805063021988184,7.260261785489289,5.37686850175292,6.222721458592195,1.3588067380439594e-4,2.0146074444424644e-4,-2.0456809502635554e-4,-1.2769575761999991e-5,-4.6658591541294677e-4,-2.169790069069834e-5,3.682468647269818e-4,7.217841770484221e-6,-8.1205651607128e-6,-1.331897395722334e-6,8.815078586848946e-7,1.3686278439092113e-6,1.3582910964763164e-6,1.4107430086395256e-6,1.4107430086395256e-6,1,NAN,NAN,NAN,NAN
6.93e-11,-1.344641877249483e-4,2.031095723848007e-4,1.267057181244757e-5,2.1294206321257333e-5,2.8110607667980744e-5,9.953585327919391e-7,-1.627388982516326e-5,1.4282676844015052e-7,-9.112712538665354e-8,-1.3368861868526887e-6,-5.305912286718752e-6,14.659070864835014,7.253204584130179,5.48749162071604,6.225106312628756,1.6492316454514843e-4,2.0055954872042535e-4,-1.8870853252744157e-4,-1.218750492713482e-5,-4.943519191197989e-4,-2.475344247816554e-5,3.5988773139485064e-4,8.479552653002278e-6,-9.697208374509229e-6,-2.1690913226787705e-6,4.586279437585117e-7,1.1783035302095817e-6,1.2924258093281662e-6,1.376589186344612e-6,1.376589186344612e-6,1,NAN,NAN,NAN,NAN
6.94e-11,-1.6588381971417075e-4,1.9911759921023483e-4,1.1600940048168474e-5,1.8545612987326537e-5,2.0588075122889893e-5,-1.973275670926075e-5,-1.7986677311439143e-5,3.7789859975270553e-8,-3.2073884703538544e-7,-1.7781755645397998e-6,-6.228595723975272e-6,14.505543559308787,7.245234276139181,5.5953880311656725,6.22787152417978,1.9282405686817176e-4,1.9959491241849353e-4,-1.7105065501556854e-4,-1.1514620327642259e-5,-5.161831629753059e-4,-2.7708077721126853e-5,3.5029934326113516e-4,9.72140040968771e-6,-1.1241175574401483e-5,-3.0077245010411025e-6,2.8489359069471604e-8,9.753198212509303e-7,1.2109879732126576e-6,1.3266362683149321e-6,1.3266362683149321e-6,1,NAN,NAN,NAN,NAN
6.95e-11,-1.910322687699828e-4,1.9499874392739857e-4,1.0168612089623095e-5,1.56683860742418e-5,1.225575800552691e-5,-4.053104991662297e-5,-1.9573836966699056e-5,-6.384763207901473e-8,-5.427430777909395e-7,-2.2203738271248548e-6,-7.149985278619906e-6,14.346514811610184,7.236388954539616,5.700191679375076,6.231010399112153,2.182608127059479e-4,1.9858850553806652e-4,-1.5220123167367024e-4,-1.0759992643662205e-5,-5.305630693008571e-4,-3.0512886674336786e-5,3.3953080053087433e-4,1.093904970763773e-5,-1.2733221673156268e-5,-3.843389172563705e-6,-4.0657644996816836e-7,7.619446186002223e-7,1.1149787795657275e-6,1.2611751115446362e-6,1.2611751115446362e-6,1,NAN,NAN,NAN,NAN
6.96e-11,-2.0858478023713192e-4,1.9081932027007546e-4,8.501700076380281e-6,1.2577253763978584e-5,3.147336188009486e-6,-6.062297084124673e-5,-2.098417233887381e-5,-1.6044539801123498e-7,-7.575009298685288e-7,-2.66457915864446e-6,-8.056708126649177e-6,14.184457241774739,7.226723280236839,5.801536731789348,6.234514227085673,2.398878732943719e-4,1.9756407774051393e-4,-1.3280468307954742e-4,-9.93462705046771e-6,-5.361192324335258e-4,-3.310773730250262e-5,3.275344521963939e-4,1.212356496362881e-5,-1.4149656427441395e-5,-4.67061598991309e-6,-8.445310004370889e-7,5.402159921431321e-7,1.0056521705737724e-6,1.1808312569546818e-6,1.1808312569546818e-6,1,NAN,NAN,NAN,NAN
6.97e-11,-2.1767996875890515e-4,1.8665504208607457e-4,6.7188184913729065e-6,9.1838840994531e-6,-6.595973335992815e-6,-7.913572589345116e-5,-2.216159060728031e-5,-2.510482087447329e-7,-9.660386909590174e-7,-3.1102535935892747e-6,-8.93142114160081e-6,14.022206033099708,7.216311726504015,5.8990269247275515,6.238370785502289,2.5648125564905317e-4,1.9654517916172943e-4,-1.1349262440336295e-4,-9.051394661888887e-6,-5.318376232962275e-4,-3.5422354267033976e-5,3.1415765453732237e-4,1.3260763659753667e-5,-1.54624463726505e-5,-5.482492425456452e-6,-1.2834293872049376e-6,3.119136645445597e-7,8.844356641567147e-7,1.0865163211189066e-6,1.0865163211189066e-6,1,NAN,NAN,NAN,NAN
6.98e-11,-2.181123806153433e-4,1.8258708472636598e-4,4.911855986451707e-6,5.421150572843427e-6,-1.6726908705535842e-5,-9.516683630204854e-5,-2.3048420980234546e-5,-3.3539973956124255e-7,-1.1696888463944414e-6,-3.554858942429704e-6,-9.753076008829576e-6,13.862817950877764,7.2052512089944525,5.992206493901479,6.24256269311911,2.671000494531859e-4,1.9555215088037098e-4,-9.482837295918676e-5,-8.124842862577678e-6,-5.172737917778755e-4,-3.737929447701498e-5,2.9916141116253223e-4,1.4330873496780434e-5,-1.6639993503490913e-5,-6.270343016731187e-6,-1.72119739725347e-6,7.857241237752212e-8,7.528503214145129e-7,9.793669897855895e-7,9.793669897855895e-7,1,NAN,NAN,NAN,NAN
6.99e-11,-2.1043789587874278e-4,1.7869666658178055e-4,3.1371699983778123e-6,1.26311936498428e-6,-2.6903274408546585e-5,-1.0787096260591948e-4,-2.3590422519941312e-5,-4.1387684731167784e-7,-1.3697120779355556e-6,-3.993658529577441e-6,-1.0497431845826214e-5,13.709375178559196,7.193662492181658,6.080541017730299,6.247065722257811,2.712316797010828e-4,1.9459894430639286e-4,-7.725485441733708e-5,-7.170781578956369e-6,-4.927048826368655e-4,-3.88990252372224e-5,2.822669867581227e-4,1.530860271728109e-5,-1.7648692088730104e-5,-7.023525514481651e-6,-2.1554017367379797e-6,-1.5846697382488565e-7,6.124373541582488e-7,8.60677728985906e-7,8.60677728985906e-7,1,NAN,NAN,NAN,NAN
7.0e-11,-1.9594672186237484e-4,1.7505887378916918e-4,1.4153488397867992e-6,-3.2616724650162364e-6,-3.670869702395751e-5,-1.1655911807123411e-4,-2.3743082225472727e-5,-4.873530525963324e-7,-1.5669392346719186e-6,-4.419680241469886e-6,-1.1137930689442477e-5,13.564759735227355,7.1816897729847025,6.163415768953018,6.2518472161589465,2.6888384918776474e-4,1.9369057678686873e-4,-6.10563246823346e-5,-6.205579118918307e-6,-4.591712569114622e-4,-3.990684408437972e-5,2.6322453504908734e-4,1.616376185890699e-5,-1.845521938097099e-5,-7.729407029268927e-6,-2.5830310435246612e-6,-3.979763941079269e-7,4.6469784785528103e-7,7.318336777942496e-7,7.318336777942496e-7,1,NAN,NAN,NAN,NAN
7.01e-11,-1.7649259194135668e-4,1.7173676065878517e-4,-2.617662659850912e-7,-8.064772085631148e-6,-4.568291416562843e-5,-1.2079550454938121e-4,-2.3478282220205912e-5,2.908253235734554e-7,-1.7510371195645304e-6,-4.823708081746568e-6,-1.1647043217846831e-5,13.431435684359997,7.169498002216808,6.240156327239618,6.25686479874172,2.605954500740036e-4,1.928220440377085e-4,-4.634340966832999e-5,-5.24517558674266e-6,-4.1838358733402265e-4,-4.0340848868940156e-5,2.4189099539266597e-4,1.6862566648734244e-5,-1.9029337990798825e-5,-8.373582551725857e-6,-3.000307414668667e-6,-6.387379450782469e-7,3.110504788871708e-7,5.9424987202504e-7,5.9424987202504e-7,1,NAN,NAN,NAN,NAN
7.02e-11,-1.5421105310741795e-4,1.6877678403214496e-4,-1.9191119959762097e-6,-1.3000241193622863e-5,-5.33606534256877e-5,-1.2047284028297872e-4,-2.2790042262198495e-5,4.151114213544913e-6,-1.8557450812094128e-6,-5.193546037904603e-6,-1.1998116242954643e-5,13.311277585855079,7.157267810966693,6.310071697459659,6.262065594065997,2.473597499984105e-4,1.919792181885848e-4,-3.306656384704456e-5,-4.303916727539812e-6,-3.7251138422082807e-4,-4.015973229225912e-5,2.1830033111341012e-4,1.7369690030060623e-5,-1.9346830485830466e-5,-8.940379582618432e-6,-3.4025506977317937e-6,-8.794304859890497e-7,1.528101475714206e-7,4.493220485067423e-7,4.493220485067423e-7,1,NAN,NAN,NAN,NAN
7.03e-11,-1.311951219099678e-4,1.6620633754448305e-4,-3.5842811979833858e-6,-1.7874228054937282e-5,-5.931659910369586e-5,-1.158476780761844e-4,-2.1697990178629966e-5,1.3249604486567872e-5,-1.6879779044096847e-6,-5.510802364705518e-6,-1.216758928684541e-5,13.205473385698076,7.145188307020788,6.372515066501208,6.267386176060728,2.3047754424861968e-4,1.9114173148028377e-4,-2.1056164360542774e-5,-3.3933951431322755e-6,-3.239045121253681e-4,-3.934900701507845e-5,1.9270939021540033e-4,1.7651016836448486e-5,-1.939210644763147e-5,-9.41365616390571e-6,-3.7841194905587873e-6,-1.11851610268765e-6,-8.811653343093523e-9,2.9839292794971075e-7,2.9839292794971075e-7,1,NAN,NAN,NAN,NAN
7.04e-11,-1.0920729297883275e-4,1.6403364616024644e-4,-5.2740226347700135e-6,-2.246044397187171e-5,-6.321199754743176e-5,-1.0752372334998614e-4,-2.0247546513339735e-5,2.857677662385332e-5,-8.882314918643383e-7,-5.74349696377624e-6,-1.213720224266707e-5,13.114511897014818,7.133448401407044,6.426952998848988,6.272753432826083,2.1137548430177352e-4,1.9028727380161645e-4,-1.0080448770985642e-5,-2.5215233644852795e-6,-2.74814882571006e-4,-3.792445546451148e-5,1.6560758959217322e-4,1.7676908951171747e-5,-1.9160051999290286e-5,-9.77785026668196e-6,-4.138451940792718e-6,-1.3541375607780757e-6,-1.7268597190817876e-7,1.4273623171957202e-7,1.4273623171957202e-7,1,NAN,NAN,NAN,NAN
7.05e-11,-8.948985158827686e-5,1.622497502299284e-4,-6.983705525178558e-6,-2.6519971429237948e-5,-6.483675552050891e-5,-9.638215884300731e-5,-1.8506452219629817e-5,5.01237028179758e-5,1.0378915102102661e-6,-5.83502239724705e-6,-1.1895570691422959e-5,13.038245949983686,7.122227614796021,6.473031535505513,6.278086450561726,1.9142933744401025e-4,1.8939634160093145e-4,9.203772649014322e-8,-1.6920303051373822e-6,-2.2717669983841914e-4,-3.593210366858038e-5,1.3768684825014228e-4,1.7425651448950563e-5,-1.865682551899916e-5,-1.0019186444206279e-5,-4.458224421830648e-6,-1.5840378473587972e-6,-3.377281376117841e-7,-1.6441082872249384e-8,-1.6441082872249384e-8,1,NAN,NAN,NAN,NAN
7.06e-11,-7.270075747315433e-5,1.6083192594999992e-4,-8.681382958432237e-6,-2.982355942860172e-5,-6.414016610331144e-5,-8.347017331680845e-5,-1.6558022178197622e-5,7.714134330365082e-5,4.631993992019291e-6,-5.693101144106506e-6,-1.1438413238473425e-5,12.97600845725929,7.111687424682226,6.510627936958508,6.283299409222229,1.7182420168914e-4,1.8845640447230584e-4,9.639344637642752e-6,-9.044727588439142e-7,-1.8247791895444423e-4,-3.3444687941446275e-5,1.097771614812899e-4,1.6886665763248652e-5,-1.7899498380978562e-5,-1.0126903600746913e-5,-4.735636125178176e-6,-1.8055125495807387e-6,-5.028467990674017e-7,-1.7797963705918681e-7,-1.7797963705918681e-7,1,NAN,NAN,NAN,NAN
7.07e-11,-5.896571220395833e-5,1.5974774252291133e-4,-1.0307241093479212e-5,-3.217430398379885e-5,-6.124418400434277e-5,-6.986842704197183e-5,-1.4492143496426567e-5,1.0844510982540003e-4,1.0375683375718746e-5,-5.183962536012834e-6,-1.0766910109359756e-5,12.92675320960405,7.101964127148776,6.539879526476747,6.288305356159316,1.5346915073873523e-4,1.8746469540156522e-4,1.8652840826459887e-5,-1.547211755438066e-7,-1.4172601051789895e-4,-3.0555219029641654e-5,8.276029831394062e-5,1.6063075533215088e-5,-1.691463762572625e-5,-1.0094346923766414e-5,-4.962812944056996e-6,-2.0154048183350305e-6,-6.668861873980238e-7,-3.4073437952859717e-7,-3.4073437952859717e-7,1,NAN,NAN,NAN,NAN
7.08e-11,-4.801097504726664e-5,1.5895903125990186e-4,-1.1778363469578569e-5,-3.342840128103309e-5,-5.6435563801492916e-5,-5.656223081745052e-5,-1.2395390860399206e-5,1.4271094605845564e-4,1.8596490691048442e-5,-4.13603063692564e-6,-9.884159290011366e-6,12.889194698512023,7.093163936402516,6.561185417705492,6.293020611335115,1.3696863176152158e-4,1.864292519518172e-4,2.712841416017868e-5,5.642356073720505e-7,-1.0548860032712506e-4,-2.7368688693107537e-5,5.747762527985843e-5,1.497329783270833e-5,-1.5736078713128686e-5,-9.919773723141396e-6,-5.132306543613304e-6,-2.2101506443205526e-6,-8.285683831265204e-7,-5.035315418220672e-7,-5.035315418220672e-7,1,NAN,NAN,NAN,NAN
7.09e-11,-3.933117195962807e-5,1.584252579437589e-4,-1.2997974235057733e-5,-3.351160020764515e-5,-5.013674664484465e-5,-4.433893860147995e-5,-1.0341654498645777e-5,1.7872246516848148e-4,2.9409901978390902e-5,-2.3546343025930196e-6,-8.790327958190736e-6,12.861928797682554,7.085360701744553,6.575181710456594,6.297369480705369,1.2264139892252e-4,1.8536826885003603e-4,3.498056663833063e-5,1.2613762465306487e-6,-7.397881909162493e-5,-2.3993134851335097e-5,3.464764713199686e-5,1.365148035268932e-5,-1.440221597955223e-5,-9.606756543658697e-6,-5.237647183247117e-6,-2.38587882388133e-6,-9.86442775191008e-7,-6.65121156756746e-7,-6.65121156756746e-7,1,NAN,NAN,NAN,NAN
7.1e-11,-3.235008924674334e-5,1.5810605025360622e-4,-1.3867725499893781e-5,-3.24291952995736e-5,-4.2859298134843525e-5,-3.372667805779092e-5,-8.384433983636738e-6,2.1554549151803006e-4,4.270809425322338e-5,3.541502933291931e-7,-7.477642340423015e-6,12.843525275584733,7.078596264113734,6.582694931876364,6.3012889246702875,1.105714430873297e-4,1.8430813573414202e-4,4.207292964044145e-5,1.946811431102418e-6,-4.7155363848777535e-5,-2.0531202452424986e-5,1.4805274602034198e-5,1.2146768468788248e-5,-1.295314787209169e-5,-9.16412058192711e-6,-5.273895140494679e-6,-2.53856522786946e-6,-1.1388498106409768e-6,-8.241312112204447e-7,-8.241312112204447e-7,1,NAN,NAN,NAN,NAN
7.11e-11,-2.6545004982803833e-5,1.5796286056201741e-4,-1.4301212325859774e-5,-3.026797687663541e-5,-3.514698086830799e-5,-2.497960472387857e-5,-6.5515692323427505e-6,2.517755145212426e-4,5.8183439858794456e-5,4.155154887389691e-6,-5.926608997538149e-6,12.832591135525794,7.072883166550383,6.584681331984475,6.304732843884752,1.0067396354161373e-4,1.8328067274440805e-4,4.8256166335522416e-5,2.6311339741889916e-6,-2.481445340442888e-5,-1.7073088819474142e-5,-1.730551578374953e-6,1.0521519587131392e-5,-1.1427973140283654e-5,-8.60541530068638e-6,-5.238128606621971e-6,-2.6642350618247334e-6,-1.2839054707998202e-6,-9.790297830204262e-7,-9.790297830204262e-7,1,NAN,NAN,NAN,NAN
7.12e-11,-2.15207182934708e-5,1.579598995043721e-4,-1.4236762742068365e-5,-2.718948722946235e-5,-2.7517374700635094e-5,-1.810518157637311e-5,-4.842785551185891e-6,2.850163860749122e-4,7.535204697273143e-5,9.156796289974548e-6,-4.104714040692149e-6,12.82780921305285,7.068209211401251,6.582160785583723,6.307675691802557,9.27616416496556e-5,1.8232005995217525e-4,5.34041781442013e-5,3.324958444048854e-6,-6.660732082635537e-6,-1.3691442832718345e-5,-1.485998621083526e-5,8.848657281532455e-6,-9.862467951011612e-6,-7.947980510160178e-6,-5.12980768230774e-6,-2.759200345530465e-6,-1.4195116134657792e-6,-1.1281012866653754e-6,-1.1281012866653754e-6,1,NAN,NAN,NAN,NAN
7.13e-11,-1.7033599112205922e-5,1.580645485093976e-4,-1.3647667829426406e-5,-2.341510362413825e-5,-2.0410929431496738e-5,-1.2921783337488391e-5,-3.230106327844299e-6,3.1327687298021093e-4,9.356823967605833e-5,1.5389135934627576e-5,-1.9683525414688854e-6,12.827958988637908,7.064543231143156,6.576153578057338,6.31011518387637,8.660076669503509e-5,1.8145984535555232e-4,5.7441500977107e-5,4.038571059938686e-6,7.646572892021893e-6,-1.0438477564014522e-5,-2.4680172004227817e-5,7.208371236170223e-6,-8.287302752117366e-6,-7.21171534616696e-6,-4.9509649748630375e-6,-2.8203137721561153e-6,-1.5433953730286038e-6,-1.2694421692981019e-6,-1.2694421692981019e-6,1,NAN,NAN,NAN,NAN
7.14e-11,-1.2976064931466522e-5,1.5824746324545825e-4,-1.2548373685402411e-5,-1.920467268973673e-5,-1.4154540552666632e-5,-9.131372189457672e-6,-1.6609620238123298e-6,3.359503401593212e-4,1.1206852069170642e-4,2.2790017886817563e-5,5.319388849589535e-7,12.831926670615278,7.061841399418487,6.567626625509352,6.31207393150779,8.19517042436887e-5,1.8073027770239918e-4,6.0357906707365336e-5,4.7815748341892535e-6,1.846918429517792e-5,-7.3453019033383715e-6,-3.1445249226644444e-5,5.684339879526042e-6,-6.72689293801438e-6,-6.417688455354114e-6,-4.706191941902265e-6,-2.8452154983075848e-6,-1.653178269476695e-6,-1.400980030079921e-6,-1.400980030079921e-6,1,NAN,NAN,NAN,NAN
7.15e-11,-9.336979680678197e-6,1.5848253857072127e-4,-1.0995711710945927e-5,-1.4831411122097113e-5,-8.943698602229263e-6,-6.392151001104386e-6,-6.367916031554396e-8,3.535206803461692e-4,1.3006817820493857e-4,3.120144083649231e-5,3.4435609091458116e-6,12.83871012162776,7.0600534354831135,6.55745322626243,6.313599876322115,7.859268546024183e-5,1.8015609441929283e-4,6.220958070802644e-5,5.562433662521931e-6,2.6180301360086506e-5,-4.423290504526305e-6,-3.55172810407647e-5,4.359611344210761e-6,-5.1989217353592445e-6,-5.586737350773988e-6,-4.402413775167178e-6,-2.8325472527873784e-6,-1.7464727022206915e-6,-1.5205182123874296e-6,-1.5205182123874296e-6,1,NAN,NAN,NAN,NAN
7.16e-11,-6.1539404067233025e-6,1.5874684433631934e-4,-9.084927060509619e-6,-1.0556350224768435e-5,-4.8437383094200596e-6,-4.379181574405449e-6,1.645072703838615e-6,3.671897944695966e-4,1.4688466577231706e-4,4.037833310864271e-5,6.802438486555192e-6,12.847422043448654,7.059128129800371,6.54638781937874,6.314765437978169,7.632923460284165e-5,1.7975482631085921e-4,6.310904757996003e-5,6.3878820119919556e-6,3.116260974167752e-5,-1.6671821372542964e-6,-3.731655014840083e-5,3.3122548410929115e-6,-3.7145246431845535e-6,-4.738195896151411e-6,-4.048470678188194e-6,-2.782109118330632e-6,-1.8210003607534824e-6,-1.6258055400272926e-6,-1.6258055400272926e-6,1,NAN,NAN,NAN,NAN
7.17e-11,-3.4704581028781084e-6,1.5902058096432169e-4,-6.940984846603457e-6,-6.605612757546048e-6,-1.8074853856113707e-6,-2.825708701387987e-6,3.551405827288119e-6,3.7850240640994364e-4,1.6204798285204496e-4,5.0010815514812436e-5,1.0623725723720618e-5,12.857292740065793,7.0590177268597,6.535054919225407,6.315665324986482,7.49934493722461e-5,1.7953566233094493e-4,6.320778080658212e-5,7.262254440067446e-6,3.380749562261471e-5,9.404967809813058e-7,-3.7277953725492816e-5,2.6109090463068134e-6,-2.2790778138582542e-6,-3.888865111276273e-6,-3.654546153048145e-6,-2.6949386499956806e-6,-1.8747241236503404e-6,-1.71462822089714e-6,-1.71462822089714e-6,1,NAN,NAN,NAN,NAN
7.18e-11,-1.3061940528320556e-6,1.5928705738430923e-4,-4.706285634556145e-6,-3.1532686282022034e-6,2.957249951811726e-7,-1.54303713292385e-6,5.734576543475015e-6,3.890332346939873e-4,1.753702852358949e-4,5.9758505702443286e-5,1.4894415039382882e-5,12.867672223542513,7.05968083552347,6.52394973453564,6.316413005396548,7.443785910730757e-5,1.794989349010802e-4,6.267601115022371e-5,8.186877273634048e-6,3.4511505686634496e-5,3.424163731260204e-6,-3.581769973946655e-5,2.3104128122148108e-6,-8.934846635041996e-7,-3.052308860888163e-6,-3.2315002118831427e-6,-2.5732993103408234e-6,-1.9059826359613388e-6,-1.78491828446062e-6,-1.78491828446062e-6,1,NAN,NAN,NAN,NAN
7.19e-11,3.5680522643533377e-7,1.5953266718497612e-4,-2.5264070700059937e-6,-3.115394715518372e-7,1.6457789313677276e-6,-4.2117923320261636e-7,8.257413143009328e-6,4.001717897586728e-4,1.8696276649173043e-4,6.929246016274695e-5,1.956950255362452e-5,12.878030609164428,7.06108369374403,6.513447111359783,6.317135904622294,7.452800886019142e-5,1.7963631148865792e-4,6.168378785667715e-5,9.159727019731052e-6,3.366862701964215e-5,5.809616814959169e-6,-3.3311821793206815e-5,2.4477963280501595e-6,4.441940759413422e-7,-2.2385172935658428e-6,-2.790175129417912e-6,-2.4205746731006526e-6,-1.9136153307207553e-6,-1.8348705640127908e-6,-1.8348705640127908e-6,1,NAN,NAN,NAN,NAN
7.2e-11,1.5733304093191316e-6,1.5974683085550717e-4,-5.357322324232876e-7,1.8710851237267326e-6,2.4382326547360897e-6,5.845631469703629e-7,1.1157794682724416e-5,4.130109223156903e-4,1.9720302974020562e-4,7.833818547929258e-5,2.4572880979134727e-5,12.887955630997306,7.0631997901406764,6.503815328751063,6.317969497550176,7.513667925554516e-5,1.7993177955813417e-4,6.038618173528173e-5,1.0175572194611759e-5,3.1659053410266826e-5,8.11878268750189e-6,-3.0085723000947696e-5,3.039011995222526e-6,1.7369667750003699e-6,-1.453941181252118e-6,-2.3407425641746456e-6,-2.2410752401575964e-6,-1.8970654865465778e-6,-1.863058501861141e-6,-1.863058501861141e-6,1,NAN,NAN,NAN,NAN
7.21e-11,2.424013084755951e-6,1.5992187780357198e-4,1.1552083212739143e-6,3.4044583775335993e-6,2.856284610948597e-6,1.474644881623545e-6,1.4442259078093688e-5,4.283232637749536e-4,2.0666715070055195e-4,8.67125618095366e-5,2.9803356163065907e-5,12.897146508159139,7.066008032181022,6.495231754974122,6.319050588344348,7.614119128834327e-5,1.8036346498511653e-4,5.8914056894850666e-5,1.1226762583602145e-5,2.883639901381213e-5,1.0365402201020713e-5,-2.641238592905618e-5,4.076856877072975e-6,2.987225592828132e-6,-7.018627112664654e-7,-1.8921539304440774e-6,-2.039774620728772e-6,-1.856450139723549e-6,-1.86853822637071e-6,-1.86853822637071e-6,1,NAN,NAN,NAN,NAN
7.22e-11,2.9995675996610045e-6,1.6005285489297216e-4,2.4691539872885876e-6,4.345733494952094e-6,3.0512907008382764e-6,2.227771118929566e-6,1.8082780420045103e-5,4.465975543999084e-4,2.160457448667186e-4,9.434868836115138e-5,3.514525963312748e-5,12.905404051893514,7.0694898344348545,6.487798198198276,6.320510209465873,7.742392462945878e-5,1.8090622205430408e-4,5.737045066527503e-5,1.2304714779646055e-5,2.5515741192903754e-5,1.255223654965734e-5,-2.251617359324275e-5,5.530543870387763e-6,4.195388674997474e-6,1.6964737665779737e-8,-1.451742134700113e-6,-1.8219998811547927e-6,-1.7925882625732808e-6,-1.8509306162817918e-6,-1.8509306162817918e-6,1,NAN,NAN,NAN,NAN
7.23e-11,3.385344321986857e-6,1.6013726248504542e-4,3.3672752754947517e-6,4.784897197909381e-6,3.132872556530923e-6,2.820035395164733e-6,2.201753356172974e-5,4.6810377995554946e-4,2.2606280615638928e-4,1.0130519957407877e-4,4.0482262456672365e-5,12.91261757993885,7.073625657512219,6.481554709037016,6.32246669655711,7.887523313888623e-5,1.815347926062872e-4,5.5831554829024265e-5,1.3401987267307648e-5,2.1964562916530594e-5,1.467024546219274e-5,-1.8579218594543738e-5,7.347288099537e-6,5.359082867047236e-6,7.035015694762458e-7,-1.0250042088662756e-6,-1.5931060001564027e-6,-1.7069823544134006e-6,-1.8104724931664114e-6,-1.8104724931664114e-6,1,NAN,NAN,NAN,NAN
7.24e-11,3.6498545108313543e-6,1.6017473015381029e-4,3.8496960053897855e-6,4.829287924420572e-6,3.1679015512796572e-6,3.2378617027024297e-6,2.615604573039273e-5,4.929593255327142e-4,2.3741142876940912e-4,1.0775977093052425e-4,4.5712390611505054e-5,12.918749715671437,7.078391631416663,6.476491408162102,6.325019577739755,8.039746697791289e-5,1.82227188427695e-4,5.435071450154379e-5,1.4514680178499272e-5,1.8397887689293017e-5,1.6699964640063466e-5,-1.4748033178461662e-5,9.456081090329264e-6,6.473016725320781e-6,1.3595427679476758e-6,-6.155733230948823e-7,-1.3581658934031447e-6,-1.6017530703195848e-6,-1.7480305808464436e-6,-1.7480305808464436e-6,1,NAN,NAN,NAN,NAN
7.25e-11,3.83906584210585e-6,1.601666504285018e-4,3.951643880153999e-6,4.5892796009295636e-6,3.186352001623533e-6,3.4839283660197464e-6,3.0388560306393572e-5,5.211748590235327e-4,2.507138522544316e-4,1.13989510006169e-4,5.076204250880866e-5,12.923820398820661,7.083756920893481,6.472558492304146,6.328244926193954,8.190877886251188e-5,1.829678486755826e-4,5.296375235687423e-5,1.564477772730893e-5,1.4977955095912476e-5,1.8615012219176802e-5,-1.1138889253806625e-5,1.177354808721677e-5,7.5295986493998965e-6,1.9868918645132055e-6,-2.2536752909549023e-7,-1.1217052405792803e-6,-1.479531219271234e-6,-1.6650752064260298e-6,-1.6650752064260298e-6,1,NAN,NAN,NAN,NAN
7.26e-11,3.97648526701842e-6,1.601157901943734e-4,3.7360625259731346e-6,4.166775325596783e-6,3.191339163496694e-6,3.576911272063071e-6,3.459879814294998e-5,5.52665809904481e-4,2.6650651588529354e-4,1.2034304734372701e-4,5.559705642391229e-5,12.927891410372162,7.089682419599563,6.469674871991453,6.332192745310059,8.334568926971511e-5,1.837501010897638e-4,5.169418659595202e-5,1.6802011669429697e-5,1.1817929703240519e-5,2.0387328770791983e-5,-7.8414444362221e-6,1.4211469372158e-5,8.52024220800202e-6,2.58669892660528e-6,1.4511641429479106e-7,-8.875056947423481e-7,-1.3433158303312165e-6,-1.5636145337761082e-6,-1.5636145337761082e-6,1,NAN,NAN,NAN,NAN
7.27e-11,4.067715185440611e-6,1.600258971883956e-4,3.2839194476536726e-6,3.6474473055603093e-6,3.1705865928463704e-6,3.546940665066464e-6,3.8678720780148354e-5,5.872216759903419e-4,2.852453154156263e-4,1.2721004612042757e-4,6.0229499878942766e-5,12.931052469789696,7.096121195443879,6.467735941763158,6.336886784382556,8.466385847873717e-5,1.8457753124338864e-4,5.0557390278926104e-5,1.8004879895618764e-5,8.988541347989972e-6,2.19934637151153e-5,-4.920826162549361e-6,1.6685257065033055e-5,9.437190249904453e-6,3.159053517300793e-6,4.964107515200549e-7,-6.584917396862381e-7,-1.1963104753584735e-6,-1.4460939814036028e-6,-1.4460939814036028e-6,1,NAN,NAN,NAN,NAN
7.28e-11,4.107468416442421e-6,1.599013152873021e-4,2.6836344398957493e-6,3.096926641297893e-6,3.106989013572132e-6,3.4290559189284547e-6,4.254350437077768e-5,6.24430934804973e-4,3.073226531350105e-4,1.349935181415592e-4,6.471969885941107e-5,12.93340958787977,7.103020870980465,6.466620852705839,6.342326937118348,8.583701092690685e-5,1.854640315232927e-4,4.9563279428183364e-5,1.9280598955808574e-5,6.526291759359627e-6,2.342102565467317e-5,-2.418823342917206e-6,1.9122478716104512e-5,1.0275602804620494e-5,3.7028913795923927e-6,8.29642058764798e-7,-4.3670655015784467e-7,-1.0417522143903498e-6,-1.3152689267919265e-6,-1.3152689267919265e-6,1,NAN,NAN,NAN,NAN
7.29e-11,4.08695269836991e-6,1.5974661868901942e-4,2.021022877148642e-6,2.560516341118839e-6,2.986670164532478e-6,3.2567542349179483e-6,4.61448199398031e-5,6.635655242236328e-4,3.33086190297762e-4,1.4408901292236215e-4,6.917389662748937e-5,12.935075951470608,7.110327846717298,6.466199440840473,6.348494089795555,8.685436145433416e-5,1.864325293606523e-4,4.871758763860256e-5,2.0663973117132148e-5,4.4419126411245725e-6,2.4674362333652825e-5,-3.549599427546629e-7,2.147045760615027e-5,1.1035608991508306e-5,4.216232320437808e-6,1.1461132673384495e-6,-2.233719198184014e-7,-8.827481217042059e-7,-1.1740614232940668e-6,-1.1740614232940668e-6,1,NAN,NAN,NAN,NAN
7.3e-11,3.9999465051762625e-6,1.595662726321278e-4,1.37092459222709e-6,2.0655613471184985e-6,2.803779831552298e-6,3.0571470407317567e-6,4.9480725749147364e-5,7.034384940385225e-4,3.628491185731471e-4,1.5487283313156194e-4,7.373864614369586e-5,12.936165259432094,7.117993008125325,6.466338749150484,6.35535700626352,8.771713547237687e-5,1.87512634104389e-4,4.802210409993831e-5,2.2195380166387523e-5,2.728042608954205e-6,2.5778646570413735e-5,1.2719038962220575e-6,2.370207917873363e-5,1.1724029944525338e-5,4.696721631579377e-6,1.4469576324697294e-6,-1.90178733593975e-8,-7.221332796127647e-7,-1.0254131342398342e-6,-1.0254131342398342e-6,1,NAN,NAN,NAN,NAN
7.31e-11,3.846573677441757e-6,1.5936432716340786e-4,7.913256905573472e-7,1.6253998960785631e-6,2.562052191394052e-6,2.8484826689492594e-6,5.260098419556544e-5,7.414169062681663e-4,3.9687241981631907e-4,1.676992219995866e-4,7.859346516457075e-5,12.936787177082078,7.125978346020715,6.466908927769833,6.362880610263376,8.843483987137488e-5,1.8873764126800096e-4,4.747439160948076e-5,2.3918256486923287e-5,1.3654937253661392e-6,2.678180225669463e-5,2.481079952075618e-6,2.5819181938870814e-5,1.2355537377243569e-5,5.1424049375198e-6,1.7329095993480964e-6,1.7633994157331965e-7,-5.623615206938811e-7,-8.721468406052298e-7,-8.721468406052298e-7,1,NAN,NAN,NAN,NAN
7.32e-11,3.6345257750106312e-6,1.5914415017054454e-4,3.2034717688798827e-7,1.2438332898043618e-6,2.2737317810694553e-6,2.640067875456512e-6,5.5607328805178666e-5,7.727372297012154e-4,4.3528686504282015e-4,1.8290393979814604e-4,8.394335441306836e-5,12.937044447788368,7.134263802440203,6.4677882361508585,6.371034890598104,8.902185528008943e-5,1.9014144760790512e-4,4.7067478889335625e-5,2.5876569920271337e-5,3.2789282506163476e-7,2.775406258092588e-5,3.3066329499489965e-6,2.7853266224252786e-5,1.2953109766791727e-5,5.5526333597228905e-6,2.004221847170941e-6,3.630017414187471e-7,-4.0543637070454466e-7,-7.168476826428229e-7,-7.168476826428229e-7,1,NAN,NAN,NAN,NAN
7.33e-11,3.378100753519171e-6,1.5890820562915184e-4,-2.3957000598540037e-8,9.19240219310718e-7,1.9568015414248417e-6,2.434070294901153e-6,5.8648992168279905e-5,7.919251132746601e-4,4.779530694098583e-4,2.008090941198316e-4,9.001249254606239e-5,12.937031186916483,7.142853650238678,6.468866902543702,6.379803633717647,8.949473637583632e-5,1.917559341917457e-4,4.678988544529457e-5,2.8112773912903043e-5,-4.151774693970017e-7,2.878534270899048e-5,3.7932782229161726e-6,2.9863649459289427e-5,1.3547766204679924e-5,5.92897795252641e-6,2.2607385656562123e-6,5.413921124254244e-7,-2.5288505176523966e-7,-5.617728940796506e-7,-5.617728940796506e-7,1,NAN,NAN,NAN,NAN
7.34e-11,3.095817036196228e-6,1.5865788199067836e-4,-2.4141562088163254e-7,6.477582275969089e-7,1.6315196517554602e-6,2.2283827309654324e-6,6.191451199819463e-5,7.942383419626722e-4,5.243110606566614e-4,2.2172297056842531e-4,9.7039835333579e-5,12.936831953983804,7.1517818226353835,6.470049696732258,6.389192282050315,8.987038720278509e-5,1.93609263190396e-4,4.662614800246929e-5,3.066663632427532e-5,-8.961975155969983e-7,2.9980955539650122e-5,3.992014551793226e-6,3.1933556458544506e-5,1.4177673694660764e-5,6.276032772164326e-6,2.5021146208652897e-6,7.119017574465256e-7,-1.0577359328014535e-7,-4.087954654568674e-7,-4.087954654568674e-7,1,NAN,NAN,NAN,NAN
7.35e-11,2.8074920815955194e-6,1.5839337342554065e-4,-3.458474522604562e-7,4.252833975776598e-7,1.31713699507491e-6,2.01968153404888e-6,6.562132306893356e-5,7.762911227781915e-4,5.732665876348112e-4,2.4593018659563505e-4,1.0527660466237937e-4,12.936521314563157,7.16111580528011,6.471257206690703,6.399234403672349,9.016507786826708e-5,1.9572532770946804e-4,4.65578322651204e-5,3.357514917153626e-5,-1.148468293977596e-6,3.145643428382792e-5,3.955960375573116e-6,3.416488878510564e-5,1.4886814627556732e-5,6.6020047994229005e-6,2.72815137260497e-6,8.747836628083751e-7,3.52433684992924e-8,-2.59383324230291e-7,-2.59383324230291e-7,1,NAN,NAN,NAN,NAN
7.36e-11,2.531577596822454e-6,1.5811361330354145e-4,-3.602591715926524e-7,2.4833333743085706e-7,1.029401847885263e-6,1.8059643957845883e-6,7.00048253282487e-5,7.368176542621586e-4,6.231228152680396e-4,2.7367081009269177e-4,1.1498497650981823e-4,12.936163726100625,7.170958947535845,6.472425942629723,6.409996500651999,9.039412533029165e-5,1.9812433606628454e-4,4.6564874321923634e-5,3.6873491292828886e-5,-1.205221722934699e-6,3.333230497906602e-5,3.7367993197571527e-6,3.667252034918268e-5,1.572345033898612e-5,6.919023018944406e-6,2.9392051032865162e-6,1.0301173393674766e-6,1.6984812472969157e-7,-1.1461169589237786e-7,-1.1461169589237786e-7,1,NAN,NAN,NAN,NAN
7.37e-11,2.283294908445596e-6,1.578162553872273e-4,-3.1192170609290707e-7,1.1403102234001767e-7,7.791461581693148e-7,1.5881263939186405e-6,7.530846889043313e-5,6.772720096388128e-4,6.715550085730385e-4,3.0510996864130505e-4,1.2643687884225652e-4,12.935813682411618,7.181451292710518,6.473507494225069,6.42158113124375,9.057199073459478e-5,2.0082426184058806e-4,4.662702390601836e-5,4.059678901219982e-5,-1.0988076925120426e-6,3.572956552088233e-5,3.382102600957639e-6,3.95789033695508e-5,1.673861664734587e-5,7.243142210579409e-6,3.1366153961131087e-6,1.1778457357812155e-6,2.979731157230665e-7,2.47972305551249e-8,2.47972305551249e-8,1,NAN,NAN,NAN,NAN
7.38e-11,2.0738043637764766e-6,1.574976945606901e-4,-2.2799046177969742e-7,1.9575873863484304e-8,5.719606926625402e-7,1.3704396816951437e-6,8.177596696640777e-5,6.019045128157387e-4,7.15635281268494e-4,3.4030077222404906e-4,1.3991179124234608e-4,12.935516114186656,7.192769222740538,6.474467022359218,6.434128528211787,9.071254559399909e-5,2.0384270787072355e-4,4.6725158195159166e-5,4.47822547960908e-5,-8.598219441460582e-7,3.8766403211398136e-5,2.933626307922535e-6,4.300956375500963e-5,1.7984842212020233e-5,7.594061712329508e-6,3.3230995716460158e-6,1.3178799837304459e-6,4.1971500081091697e-7,1.5841596163987164e-7,1.5841596163987164e-7,1,NAN,NAN,NAN,NAN
7.39e-11,1.910354598213733e-6,1.5715311634240592e-4,-1.3213730527827654e-7,-3.8424225474606936e-8,4.0875378607603394e-7,1.1600682559409999e-6,8.964615278624351e-5,5.171241989204175e-4,7.51929220242719e-4,3.7914326174977276e-4,1.556927497986776e-4,12.935307064459684,7.205124328301242,6.475281372388041,6.4478170272913635,9.082931140634614e-5,2.0719865618929758e-4,4.684228558063195e-5,4.947121723009081e-5,-5.161683546739678e-7,4.2556378877987066e-5,2.4265229528877005e-6,4.7089773908256445e-5,1.9515204797213234e-5,7.994617756828097e-6,3.5030655453308475e-6,1.450258521725105e-6,5.352619542164401e-7,2.860449679893944e-7,2.860449679893944e-7,1,NAN,NAN,NAN,NAN
7.4e-11,1.797149474929138e-6,1.567765634965198e-4,-4.243140060909177e-8,-6.445911634524607e-8,2.868727765473321e-7,9.659272320763181e-7,9.915038133378987e-5,4.30263466861057e-4,7.767061373564124e-4,4.2134137601105046e-4,1.7406024994419828e-4,12.935214646117815,7.21876193750809,6.475937059755065,6.462862660942393,9.09355574306738e-5,2.1091361548409746e-4,4.696414077650491e-5,5.47105949172982e-5,-9.214022188125728e-8,4.7207995558124875e-5,1.8892896968103953e-6,5.1942385775665e-5,2.138275430207421e-5,8.4701336740471e-6,3.6828081145881023e-6,1.5753404630302487e-6,6.448443213091233e-7,4.0764823589874937e-7,4.0764823589874937e-7,1,NAN,NAN,NAN,NAN
7.41e-11,1.7365696565818473e-6,1.5636100889992175e-4,2.9517213956613322e-8,-6.428022279400873e-8,2.014459399675513e-7,7.972683903633763e-7,1.1051187739114306e-4,3.489643253620442e-4,7.863280427318872e-4,4.6635975671889865e-4,1.9528422844157557e-4,12.935260256659715,7.233959673765201,6.476428315657843,6.4795182291602185,9.104422466092551e-5,2.150118101879679e-4,4.7079361068674194e-5,6.055349039117456e-5,3.9235426227635016e-7,5.282532166580711e-5,1.3442153943054972e-6,5.7686555725335944e-5,2.3640255083619253e-5,9.047721792527096e-6,3.870570619682921e-6,1.694009174491123e-6,7.487153724745898e-7,5.233008802959922e-7,5.233008802959922e-7,1,NAN,NAN,NAN,NAN
7.42e-11,1.7303894681830018e-6,1.5589842614229814e-4,7.832026896913634e-8,-4.467414606845796e-8,1.466550534718056e-7,6.623493714137905e-7,1.239461423721968e-4,2.804633230811441e-4,7.778739274432785e-4,5.133837558260259e-4,2.1961466894079328e-4,12.935459988498518,7.251026291819637,6.476755307633211,6.498072054840059,9.116771129729314e-5,2.1951923694485937e-4,4.717930782626613e-5,6.70587471454034e-5,9.223045824804292e-7,5.950919900861879e-5,8.080848857025726e-7,6.4436943363578e-5,2.63401491035217e-5,9.755624150971372e-6,4.07647239797245e-6,1.807861382744015e-6,8.471647877537744e-7,6.331565602232683e-7,6.331565602232683e-7,1,NAN,NAN,NAN,NAN
7.43e-11,1.7807130589725822e-6,1.5537985250421807e-4,1.0377078699539724e-7,-1.2912463158196023e-8,1.1674430624707927e-7,5.674501023084778e-7,1.3966149007524242e-4,2.29394444188759e-4,7.499411891561123e-4,5.61289028417301e-4,2.472715787638552e-4,12.935826143783833,7.2703008962500455,6.476922582725496,6.518846499911126,9.131759521824948e-5,2.2446159646946853e-4,4.7257644671485565e-5,7.428947900832912e-5,1.487773286323515e-6,6.735855199939655e-5,2.929397726490672e-7,7.230293807584587e-5,2.9534623495009273e-5,1.0622659242817416e-5,4.312319566347538e-6,1.9193597292503505e-6,9.405632232113818e-7,7.374395383269923e-7,7.374395383269923e-7,1,NAN,NAN,NAN,NAN
7.44e-11,1.8904803155658555e-6,1.5479544219454668e-4,1.093434068893414e-7,2.3979990817155925e-8,1.0667885622914913e-7,5.163724074070246e-7,1.5785896578051145e-4,1.9657674376652069e-4,7.033827091357825e-4,6.086289185739723e-4,2.784351323178339e-4,12.936368748930217,7.292152514830282,6.476937730038028,6.542196195699677,9.15043797617163e-5,2.2986125155536013e-4,4.730979967491999e-5,8.231071011181258e-5,2.083718665986648e-6,7.647141427404651e-5,-1.9323835042079252e-7,8.138755150646494e-5,3.32756810040261e-5,1.1677814369014134e-5,4.591329896825669e-6,2.031932097874387e-6,1.0294323914595752e-6,8.364628459303868e-7,8.364628459303868e-7,1,NAN,NAN,NAN,NAN
7.45e-11,2.06352495357521e-6,1.541345102963193e-4,1.0056930834395768e-7,5.996722758503462e-8,1.1246036159502634e-7,5.10431695899633e-7,1.787312488099979e-4,1.796210821864227e-4,6.416512298816699e-4,6.536460698028813e-4,3.132365936351017e-4,12.937096968296679,7.316979909836044,6.476810229821019,6.568505856327291,9.173733527776976e-5,2.3573343530754664e-4,4.733242698177172e-5,9.11863285234333e-5,2.7095082765961596e-6,8.69454682431083e-5,-6.459833230209497e-7,9.17857805668896e-5,3.7615152208563886e-5,1.2949994191293377e-5,4.927810188964011e-6,2.1500083858117273e-6,1.1145320167849816e-6,9.306705892071434e-7,9.306705892071434e-7,1,NAN,NAN,NAN,NAN
7.46e-11,2.3042745183422545e-6,1.5338556926373307e-4,8.356037851074583e-8,9.05985594046525e-8,1.3117136206799675e-7,5.488493748323804e-7,2.0246054415907827e-4,1.740127231557271e-4,5.70511088031666e-4,6.943114472308132e-4,3.517500131669698e-4,12.938020336478964,7.345211479568565,6.47655044719443,6.598187514844024,9.202447949016361e-5,2.420819107056064e-4,4.732295191666025e-5,1.0097553127076665e-4,3.3682115054991365e-6,9.887809935968529e-5,-1.063936987156882e-6,1.0358244479939298e-4,4.2604640964236454e-5,1.4467911766510349e-5,5.336825973323435e-6,2.2789935700963833e-6,1.1969531596839625e-6,1.020699388818075e-6,1.020699388818075e-6,1,NAN,NAN,NAN,NAN
7.47e-11,2.617246626915434e-6,1.5253635994027208e-4,6.38685882391475e-8,1.1335086444364497e-7,1.6085003352481524e-7,6.293957285428206e-7,2.2921580018108177e-4,1.7439036646725912e-4,4.970993360984587e-4,7.283953618995908e-4,3.9398345469022225e-4,12.939149758930283,7.377305127979479,6.476168735430163,6.631677048234728,9.237270499824108e-5,2.488941371841346e-4,4.727924356895915e-5,1.1172879545439828e-4,4.0657821130983514e-6,1.1236613188954775e-4,-1.4485354861829176e-6,1.1684966829153403e-4,4.8295439284233674e-5,1.6260092981578332e-5,5.833899121768716e-6,2.425183750103394e-6,1.2782069360280758e-6,1.1074516524332526e-6,1.1074516524332526e-6,1,NAN,NAN,NAN,NAN
7.48e-11,3.0065128353430416e-6,1.515738784086753e-4,4.5768790444470914e-8,1.276720232985059e-7,2.0029515971325082e-7,7.49117937969066e-7,2.59149691927161e-4,1.757454644683114e-4,4.2857707726081767e-4,7.535850394012502e-4,4.398667281886128e-4,12.940498264255591,7.413748037950321,6.475674629573479,6.669429917751245,9.278803109656289e-5,2.5613572184266057e-4,4.719942024691696e-5,1.234831353746706e-4,4.8102411776462225e-6,1.2750545898441507e-4,-1.803728342303181e-6,1.3164423294274592e-4,5.47384599330984e-5,1.8354960407438443e-5,6.434760462777603e-6,2.59563824968019e-6,1.3602985800916456e-6,1.192172094683896e-6,1.192172094683896e-6,1,NAN,NAN,NAN,NAN
7.49e-11,3.475277223548669e-6,1.504843996441605e-4,3.1964056896447995e-8,1.3474481717985093e-7,2.488776312775256e-7,9.050094880888397e-7,2.9239554223415974e-4,1.7432616561567695e-4,3.707701609463708e-4,7.676764812943555e-4,4.892307280862457e-4,12.942081522058665,7.455056326685849,6.475076129034513,6.711916101050335,9.327593510513181e-5,2.6374355350594587e-4,4.708176354921518e-5,1.3625602428984945e-4,5.6109509908840005e-6,1.4439063666766693e-4,-2.1356737673353314e-6,1.480049055664928e-4,6.19841897320006e-5,2.078096626416907e-5,7.155173843146007e-6,2.7980250541340753e-6,1.4457789299875505e-6,1.276518758826177e-6,1.276518758826177e-6,1,NAN,NAN,NAN,NAN
7.5e-11,4.025664365314664e-6,1.4925350052280974e-4,2.3644821469386084e-8,1.3704124605098358e-7,3.064011807705972e-7,1.0945223172000237e-6,3.290636377241942e-4,1.6812053448387693e-4,3.271767618389431e-4,7.688683858451132e-4,5.417720667602118e-4,12.943918162777123,7.501774526607682,6.474379081954567,6.759614171364001,9.384170743311271e-5,2.716166198286022e-4,4.6924700131587735e-5,1.5003694646455458e-4,6.478037823477211e-6,1.6311414127087438e-4,-2.452373458162547e-6,1.659494964533198e-4,7.008254786349431e-5,2.3566751159802664e-5,8.010837346418799e-6,3.040458449104128e-6,1.5377684084821264e-6,1.3626207229896414e-6,1.3626207229896414e-6,1,NAN,NAN,NAN,NAN
7.51e-11,4.658746424704729e-6,1.478660900036939e-4,2.0792852996379383e-8,1.3776651475606955e-7,3.7302227938150893e-7,1.3158767883898417e-6,3.6923525676480656e-4,1.5689565289604362e-4,2.9855982411940455e-4,7.561537438557443e-4,5.969960179886203e-4,12.946029947745348,7.554474654903954,6.473586691248152,6.813004321003028,9.449077322272533e-5,2.796031996507366e-4,4.672680700555975e-5,1.6477520068166812e-4,7.42198334160467e-6,1.8376440448200537e-4,-2.763236916899941e-6,1.854708522828012e-4,7.908233993614057e-5,2.6741307663209813e-5,9.01735820938839e-6,3.331346765639874e-6,1.639951995369358e-6,1.4531165145640817e-6,1.4531165145640817e-6,1,NAN,NAN,NAN,NAN
7.52e-11,5.3747757886412035e-6,1.4630646480564923e-4,2.2608773661162583e-8,1.4029757241162642e-7,4.4921491841250233e-7,1.5681737001582022e-6,4.1295127185579314e-4,1.4186255534224515e-4,2.8314692870687943e-4,7.297377078722737e-4,6.541308022310971e-4,12.948441838015817,7.613754252240707,6.472699161346407,6.872559776783939,9.522892810956605e-5,2.874830004804456e-4,4.648680408540775e-5,1.8036238736188773e-4,8.453366806178869e-6,2.0642099319649824e-4,-3.0785910175376656e-6,2.065302786592949e-4,8.902974217174746e-5,3.0334116659370452e-5,1.019029108698247e-5,3.679265045823332e-6,1.756547075090029e-6,1.5511697228303266e-6,1.5511697228303266e-6,1,NAN,NAN,NAN,NAN
7.53e-11,6.173537851225752e-6,1.4455842568327187e-4,2.7952998665604255e-8,1.4770598764565652e-7,5.357540239579097e-7,1.8513478778266528e-6,4.60190584808913e-4,1.2510289077282744e-4,2.773089356068e-4,6.913379678040562e-4,7.120076344247616e-4,12.951181999958521,7.680232148657299,6.471713497102906,6.938735480396726,9.606244208566059e-5,2.9494297625521433e-4,4.62035127751752e-5,1.966080713678853e-4,9.582706739399048e-6,2.3114446971964132e-4,-3.4091688881732963e-6,2.290461150892717e-4,9.996495100719465e-5,3.437519165097293e-5,1.154522422989457e-5,4.092862905720368e-6,1.892248970647598e-6,1.6604610428457215e-6,1.6604610428457215e-6,1,NAN,NAN,NAN,NAN
7.54e-11,7.054703085736525e-6,1.4260551270098184e-4,3.5717127924882044e-8,1.6242562521411676e-7,6.336912111379978e-7,2.1660200665867497e-6,5.108321690239869e-4,1.0892013531040544e-4,2.765090177016381e-4,6.442000808027876e-4,7.689070663916619e-4,12.954281765810011,7.754539845454021,6.470623454836363,7.011952109713991,9.699798989206711e-5,3.0154627302053584e-4,4.5875777338936455e-5,2.13207674114949e-4,1.0820322731317964e-5,2.579576755006826e-4,-3.765619645581439e-6,2.528744935233043e-4,1.1191582925394881e-4,3.889490613058031e-5,1.309789318073267e-5,4.580812636553644e-6,2.0521611140373188e-6,1.785158642644416e-6,1.785158642644416e-6,1,NAN,NAN,NAN,NAN
7.55e-11,8.018038630999836e-6,1.4043144615681006e-4,4.507745021269266e-8,1.8609020014117665e-7,7.443052538816934e-7,2.5133031026273356e-6,5.645937690483095e-4,9.526558186053129e-5,2.762961315451325e-4,5.92724929840897e-4,8.223901128243593e-4,12.95777553972865,7.83730534409958,6.469419633501919,7.092572573110388,9.804236716511229e-5,3.066956694162189e-4,4.5502362887112116e-5,2.2970337195017554e-4,1.2176114948557434e-5,2.8681473278042194e-4,-4.158076317557598e-6,2.7777903626788754e-4,1.2488717166428553e-4,4.3923391106219086e-5,1.486429414578313e-5,5.151797269344419e-6,2.2417179570337347e-6,1.9298709998008606e-6,1.9298709998008606e-6,1,NAN,NAN,NAN,NAN
7.56e-11,9.063335380124513e-6,1.3802088722522933e-4,5.5616477452493824e-8,2.1953214839977432e-7,8.690223239984219e-7,2.8946032814082895e-6,6.209417997080706e-4,8.53468384384682e-5,2.731426810828641e-4,5.417434489584398e-4,8.691701178743715e-4,12.961700605958338,7.929125219517403,6.468089684822406,7.18086725749519,9.920195156236539e-5,3.0959711957439243e-4,4.5081857435564645e-5,2.454428010661645e-4,1.3659140291882982e-5,3.175546660393977e-4,-4.595804911758469e-6,3.033871336686729e-4,1.3884434363584938e-4,4.948918243407336e-5,1.6860756274348035e-5,5.814533246217152e-6,2.4666088340772637e-6,2.099587958102716e-6,2.099587958102716e-6,1,NAN,NAN,NAN,NAN
7.57e-11,1.018991692961169e-5,1.353606450973146e-4,6.732636925972467e-8,2.6290837984951334e-7,1.0093130011897592e-6,3.311433987968213e-6,6.789731546096879e-4,7.946911720627972e-5,2.649811705168957e-4,4.956150923000274e-4,9.05135715354476e-4,12.96609675723003,8.030520233237139,6.466618617500894,7.27696409129834,1.0048187727759919e-4,3.0923650002368094e-4,4.461261418706658e-5,2.5954769482624727e-4,1.527685302223829e-5,3.4983943797426163e-4,-5.086936092626599e-6,3.291337166354263e-4,1.536909443339075e-4,5.561669751373264e-5,1.9103911293451592e-5,6.5778173963588565e-6,2.732710106056276e-6,2.2996165628883378e-6,2.2996165628883378e-6,1,NAN,NAN,NAN,NAN
7.58e-11,1.1395628073402518e-5,1.3244143104913032e-4,8.052631908081827e-8,3.159037244842119e-7,1.1665806374632336e-6,3.7652321322578932e-6,7.372829875810939e-4,7.710208621376369e-5,2.5136960794163886e-4,4.5739711499860755e-4,9.256775646772495e-4,12.97100562238356,8.141870703440425,6.46498917393435,7.380780806577345,1.0188492713097186e-4,3.043924374858427e-4,4.409277309066396e-5,2.7091437381701264e-4,1.703388436687497e-5,3.83082670979081e-4,-5.638256293472452e-6,3.542003166020129e-4,1.6924227981600387e-4,6.232208423446317e-5,2.1610470088139525e-5,7.4505826095949705e-6,3.046031165036696e-6,2.5355181919515968e-6,2.5355181919515968e-6,1,NAN,NAN,NAN,NAN
7.59e-11,1.267526763700399e-5,1.2926016484823567e-4,9.57335927785883e-8,3.779597936810559e-7,1.342056994297145e-6,4.257144741109332e-6,7.938528185384567e-4,7.711906240480073e-5,2.3329867676365125e-4,4.283057681559536e-4,9.264404674540649e-4,12.976469540741746,8.263331282175187,6.463182268405802,7.491940706708984,1.0341022683846828e-4,2.937150441770111e-4,4.3520396777037024e-5,2.782753628583901e-4,1.8930279582494332e-5,4.1638538118500133e-4,-6.255011945490343e-6,3.7746743735345535e-4,1.8519986098211675e-4,6.960710088067666e-5,2.4396683096323472e-5,8.441940211968678e-6,3.4126774045012366e-6,2.8130526290785447e-6,2.8130526290785447e-6,1,NAN,NAN,NAN,NAN
7.6e-11,1.4018551270333773e-5,1.2582265906197195e-4,1.1352619351418197e-7,4.484837288355816e-7,1.536716189325867e-6,4.787738909622284e-6,8.460137318737797e-4,7.812796151681557e-5,2.1272823017883294e-4,4.075965598021382e-4,9.044578007009857e-4,12.98252982187724,8.394731338749661,6.46117749228311,7.609680237040693,1.0505195275346984e-4,2.7589501456776395e-4,4.289374328434807e-5,2.803470156736735e-4,2.095921547367513e-5,4.4850550257446244e-4,-6.940664203341358e-6,3.975082292993173e-4,2.0113586950675915e-4,7.745105297290535e-5,2.7477335903687987e-5,9.56117900394139e-6,3.83883016049106e-6,3.138133090445587e-6,3.138133090445587e-6,1,NAN,NAN,NAN,NAN
7.61e-11,1.5407869231231298e-5,1.2214626817348936e-4,1.344267183622402e-7,5.270045273850453e-7,1.7512085917231103e-6,5.356588656440988e-6,8.905456831727778e-4,7.88071856596371e-5,1.9198878887711368e-4,3.928764384397173e-4,8.593506631972855e-4,12.989224263155673,8.535475884097645,6.458953711282515,7.732765510767916,1.067984015311136e-4,2.499212356014702e-4,4.2211674437096014e-5,2.7606333528225113e-4,2.3104397469292808e-5,4.778919236043292e-4,-7.69652823806151e-6,4.126537595684486e-4,2.1649829222934202e-4,8.580147654185067e-5,3.0864132225921735e-5,1.0817681393775149e-5,4.330739951029828e-6,3.5167938765715293e-6,3.5167938765715293e-6,1,NAN,NAN,NAN,NAN
7.62e-11,1.6816312111694694e-5,1.182618774049064e-4,1.5882509245390358e-7,6.13260376171014e-7,1.9858052736606858e-6,5.961711661191249e-6,9.239510522985997e-4,7.817263080494694e-5,1.7319529507867762e-4,3.807592158937812e-4,7.940586589168875e-4,12.996583891945654,8.684469795685628,6.4564897974677224,7.859442181645509,1.0863183998330151e-4,2.1538069581369414e-4,4.1474163999405334e-5,2.648538204814946e-4,2.5337559210549657e-5,5.028038175354248e-4,-8.521247098854963e-6,4.211472347631749e-4,2.3064468562693135e-4,9.456511967268253e-5,3.4563367506149875e-5,1.2220707659417476e-5,4.894725098815596e-6,3.955169335912003e-6,3.955169335912003e-6,1,NAN,NAN,NAN,NAN
7.63e-11,1.8206598324737918e-5,1.1421454160185795e-4,1.8694557883138244e-7,7.07215079051056e-7,2.240334412115212e-6,6.598869287125478e-6,9.428867706823619e-4,7.572870604258521e-5,1.577971152249227e-4,3.6770075010265137e-4,7.146373718938955e-4,13.004629058322298,8.840090614940406,6.453765547867015,7.9874439559007895,1.1052947010032761e-4,1.7271297542992444e-4,4.068282834582417e-5,2.468834508737204e-4,2.7616687833805434e-5,5.215110222405594e-4,-9.410089509067516e-6,4.2137574844180244e-4,2.429047064851302e-4,1.0360154860741723e-4,3.857291723167071e-5,1.3778993683031406e-5,5.537163092440158e-6,4.459479239798352e-6,4.459479239798352e-6,1,NAN,NAN,NAN,NAN
7.64e-11,1.9531550894271806e-5,1.100622530482261e-4,2.1885314247267016e-7,8.090126552348242e-7,2.514086991379635e-6,7.260801007516202e-6,9.446751261492699e-4,7.148896414924772e-5,1.4634121474789576e-4,3.508116494945618e-4,6.290568969525326e-4,13.013365204879864,9.000229245516987,6.450762835474968,8.11407645991334,1.1246558013985266e-4,1.2332214807735928e-4,3.9841365598334274e-5,2.23164075835812e-4,2.988567338126257e-5,5.325405918461507e-4,-1.0354122486990764e-5,4.121345343031192e-4,2.526615232034395e-4,1.127219888820823e-4,4.287875584446985e-5,1.5500110969452198e-5,6.264457116636959e-6,5.036011585694434e-6,5.036011585694434e-6,1,NAN,NAN,NAN,NAN
7.65e-11,2.0736566562177767e-5,1.0587269793428668e-4,2.544873097706455e-7,9.188853041514379e-7,2.805672802318066e-6,7.936527739769624e-6,9.277724555910164e-4,6.58826698299846e-5,1.384689446589346e-4,3.284547594635507e-4,5.454219749100563e-4,13.022778832641189,9.162404186224684,6.44746701171792,8.236376385103105,1.1441458551391095e-4,6.948552383117553e-5,3.895577276972115e-5,1.95481580388024e-4,3.207595012275668e-5,5.349142590033304e-4,-1.1339383560578916e-5,3.9285819658768596e-4,2.594350803877122e-4,1.2169549107990366e-4,4.7451454806112195e-5,1.7389556516469114e-5,7.082955742140347e-6,5.691089523172121e-6,5.691089523172121e-6,1,NAN,NAN,NAN,NAN
7.66e-11,2.176411024234045e-5,1.0171832270892225e-4,2.937085408057444e-7,1.037031379266357e-6,3.1128200149179326e-6,8.610908721174293e-6,8.920801093662105e-4,5.95859704888834e-5,1.3311415381546613e-4,3.0049767824872123e-4,4.702738219218133e-4,13.03283430256146,9.323938225262479,6.443868531276244,8.351326622270358,1.1635434882261206e-4,1.406567401450937e-5,3.8034228263073986e-5,1.6614640583854104e-4,3.41103552159337e-5,5.283221004228246e-4,-1.2346244973593247e-5,3.637580089433859e-4,2.6294948312584706e-4,1.3026317447735835e-4,5.224331973751509e-5,1.9449578626670747e-5,7.998800990483785e-6,6.431005060428099e-6,6.431005060428099e-6,1,NAN,NAN,NAN,NAN
7.67e-11,2.2559761582197414e-5,9.767040809014338e-5,3.3634244277745684e-7,1.1634781012169817e-6,3.432131269902335e-6,9.264652110701907e-6,8.390280054673343e-4,5.3326704159933634e-5,1.28831464565852e-4,2.681912280382001e-4,4.075098928170798e-4,13.043472109505085,9.482172790105782,6.439964705895735,8.456093678205985,1.1826904614024703e-4,-3.990435552579976e-5,3.7086583021193034e-5,1.376332691602239e-4,3.590896203998682e-5,5.131967253400227e-4,-1.3349200457789406e-5,3.258312801273116e-4,2.631719122584098e-4,1.381595057176034e-4,5.718693801782745e-5,2.1677802921304076e-5,9.017680508441315e-6,7.26189933604188e-6,7.26189933604188e-6,1,NAN,0,NAN,NAN
7.68e-11,2.3078897681717627e-5,9.379303546141324e-5,3.822100039298652e-7,1.2979404000172764e-6,3.7588326288797256e-6,9.874944714706665e-6,7.714215209046298e-4,4.770991576827645e-5,1.2416488120839015e-4,2.3374763864010735e-4,3.581247042775998e-4,13.054609122865974,9.634688187910502,6.4357614254737285,8.548248634603384,1.2015095446938185e-4,-8.965999118143322e-5,3.6123487455169754e-5,1.1220383070507441e-4,3.7396191544023676e-5,4.90677859139225e-4,-1.431729386230605e-5,2.807436617654048e-4,2.60317870309754e-4,1.4513787589501845e-4,6.219585399133369e-5,2.4065793627729615e-5,1.0144465187353691e-5,8.189568740784129e-6,8.189568740784129e-6,1,NAN,0,NAN,NAN
7.69e-11,2.3292854171393498e-5,9.01378189669853e-5,4.311363278221085e-7,1.4396844540455806e-6,4.086573182929556e-6,1.0416778351820352e-5,6.930922407854447e-4,4.30992564328014e-5,1.1797029724201947e-4,1.9976067285194031e-4,3.206602748779215e-4,13.066141029017057,9.779498128508305,6.431274628632239,8.62593750253007,1.2200080447335536e-4,-1.330697681574651e-4,3.5155271214138656e-5,9.159912063653557e-5,3.850819360202323e-5,4.6247848466952614e-4,-1.5215339430629734e-5,2.3061375611591858e-4,2.5482392767895963e-4,1.509966491836764e-4,6.716784489375312e-5,2.6597754477853484e-5,1.1382725645224661e-5,9.21917941098615e-6,9.21917941098615e-6,1,NAN,NAN,NAN,NAN
7.7e-11,2.319342895175177e-5,8.674011713774314e-5,4.82935086669532e-7,1.5874035919648474e-6,4.407346156936954e-6,1.0864922757345967e-5,6.084225610100304e-4,3.957176686784495e-5,1.0962774459900603e-4,1.6862631169781706e-4,2.9208296133948993e-4,13.077946889509795,9.915192415891143,6.426531277812129,8.687978122289582,1.238266629611973e-4,-1.688578520084454e-4,3.419076359027878e-5,7.685816149129081e-5,3.9199391777269035e-5,4.306775397278883e-4,-1.6005962825517265e-5,1.777450212821421e-4,2.4729359191525714e-4,1.5560161800894158e-4,7.199086861114256e-5,2.9249622417589126e-5,1.2734139889577685e-5,1.0354880753552158e-5,1.0354880753552158e-5,0,NAN,NAN,NAN,NAN
7.71e-11,2.279486177580396e-5,8.361718526084004e-5,5.373703346291774e-7,1.739115703514391e-6,4.711601329619177e-6,1.1196354313909047e-5,5.218263323137046e-4,3.694481143121932e-5,9.911288193701262e-5,1.4209306818593762e-4,2.6877606819612114e-4,13.08989541076403,10.041010586972998,6.4215696078669255,8.733874986381204,1.2564159616903893e-4,-1.9665831619906725e-4,3.323627394799232e-5,6.828089201923024e-5,3.944720379201823e-5,3.974727062981416e-4,-1.6652342016214272e-5,1.2435362601556302e-4,2.3842516031264023e-4,1.589013873198896e-4,7.65512752414039e-5,3.198881717383791e-5,1.4197828865398227e-5,1.159932220312648e-5,1.159932220312648e-5,0,NAN,NAN,NAN,NAN
7.72e-11,2.2132866988917403e-5,8.076842262646023e-5,5.941009887505324e-7,1.8920945541486678e-6,4.988600489819669e-6,1.1392829098133842e-5,4.37267627205635e-4,3.4858329652348486e-5,8.693268654770756e-5,1.2101587803239681e-4,2.474008107085888e-4,13.101852265842663,10.156840218149622,6.416438476370655,8.76375737842915,1.2746057690937187e-4,-2.1691482501821508e-4,3.2294935024698414e-5,6.551920077008776e-5,3.925424600592468e-5,3.649317757509539e-4,-1.7121379017007274e-5,7.23358514546811e-5,2.2893287041513585e-4,1.6093341774722685e-4,8.074342413608205e-5,3.4774868020482094e-5,1.5769683201924993e-5,1.295309573534053e-5,1.295309573534053e-5,0,NAN,NAN,NAN,NAN
7.73e-11,2.1260820060067395e-5,7.8177543853023e-5,6.526160315842353e-7,2.0428509013454925e-6,5.2270332900334395e-6,1.1443217817593193e-5,3.5788853789491074e-4,3.288598993096901e-5,7.395892968988829e-5,1.0532821325856617e-4,2.2547829620045794e-4,13.113687660964777,10.26314532004282,6.411195742866649,8.778257764305216,1.2929721923173116e-4,-2.306688107506457e-4,3.136655034319201e-5,6.775642708005453e-5,3.864773983534559e-5,3.3478111571525143e-4,-1.7386919775278198e-5,2.310742217965931e-5,2.194737089757858e-4,1.6182000560605302e-4,8.447952805015894e-5,3.756104412540084e-5,1.7441768375743414e-5,1.4414147756738e-5,1.4414147756738e-5,0,NAN,NAN,NAN,NAN
7.74e-11,2.0243699365572076e-5,7.581621185445197e-5,7.121703135048192e-7,2.1871810825473758e-6,5.415865221121464e-6,1.1345218943800267e-5,2.85794326510725e-4,3.064642147757441e-5,6.120935634689671e-5,9.419837822863833e-5,2.0164612133458015e-4,13.125283321758074,10.360840856979008,6.405905728604067,8.778354869640008,1.3116093941033108e-4,-2.3929402014460086e-4,3.0447993415936848e-5,7.392554904407847e-5,3.7676285988844805e-5,3.082625897659833e-4,-1.743258662327273e-5,-2.2468263255258293e-5,2.1059091391348444e-4,1.6175507598723508e-4,8.769842762179595e-5,4.0296977778120794e-5,1.920191095313232e-5,1.5977224519817946e-5,1.5977224519817946e-5,0,NAN,NAN,NAN,NAN
7.75e-11,1.915076768923254e-5,7.364847171465881e-5,7.717317700366682e-7,2.320298924175884e-6,5.545340889793194e-6,1.1106139575900308e-5,2.2201286689151303e-4,2.7889893971000234e-5,4.9629233536915245e-5,8.630511566458904e-5,1.7562420204485362e-4,13.136538186231872,10.451136770174084,6.400635937272929,8.765208450323211,1.3305504261080665e-4,-2.4423496569475926e-4,2.953410059279613e-5,8.29186118795007e-5,3.640457771170279e-5,2.860759074849217e-4,-1.7253810022470247e-5,-6.406304059340865e-5,2.0268132775284187e-4,1.60984037886802e-4,9.03721090195833e-5,4.29321130657103e-5,2.1033570258074594e-5,1.763343095413215e-5,1.763343095413215e-5,0,NAN,NAN,NAN,NAN
7.76e-11,1.804816817601782e-5,7.163526459343093e-5,8.29950895930397e-7,2.4370602647763267e-6,5.608024395573225e-6,1.0742570097321142e-5,1.6661202410277266e-4,2.454468896194721e-5,3.9917202932477365e-5,8.015633972549304e-5,1.479752222202095e-4,13.14737230862426,10.535377293653909,6.395453328116474,8.740010441479372,1.3497603237581763e-4,-2.4679437003164155e-4,2.8618903491972744e-5,9.375150975397052e-5,3.490691130123601e-5,2.684052906227092e-4,-1.685874312521819e-5,-1.0179326651993655e-4,1.9598834125851932e-4,1.5977986657642442e-4,9.25090934026065e-5,4.541966537123551e-5,2.291608427461579e-5,1.9369989479017368e-5,1.9369989479017368e-5,0,NAN,NAN,NAN,NAN
7.77e-11,1.6992569873639508e-5,6.973838646434978e-5,8.851623169472246e-7,2.5322781103760173e-6,5.599733907203749e-6,1.0278953534398261e-5,1.1893184831167629e-4,2.0718325996511812e-5,3.242328914653723e-5,7.438098400425601e-5,1.1976361361745669e-4,13.15772875665215,10.614898506344657,6.390420505355766,8.70387097982138,1.3691417779278887e-4,-2.4799549718788574e-4,2.769698121393615e-5,1.0566447609047544e-4,3.326046792948163e-5,2.550128395874857e-4,-1.6267898055842123e-5,-1.360809912758094e-4,1.9061687652762902e-4,1.5841889499770072e-4,9.415428627047756e-5,4.772066881121499e-5,2.482534536019834e-5,2.1170279614373246e-5,2.1170279614373246e-5,0,NAN,NAN,NAN,NAN
7.78e-11,1.602674182678138e-5,6.792345461659652e-5,9.354261029134473e-7,2.6011117873429455e-6,5.52022630861466e-6,9.745230121066997e-6,7.787429512050569e-5,1.6659119246436718e-5,2.712811253276847e-5,6.794295166729233e-5,9.220844669960247e-5,13.167573569990223,10.690920124720693,6.385592208559788,8.657749478173116,1.3885511542370308e-4,-2.485251802546892e-4,2.6764690911915973e-5,1.1815502315780622e-4,3.153927059715989e-5,2.4537054239993586e-4,-1.551252877037851e-5,-1.6749624727943016e-4,1.8656317659989548e-4,1.5715949369987534e-4,9.538538996485789e-5,4.980764233722745e-5,2.6734913481634002e-5,2.3014219536990417e-5,2.3014219536990417e-5,0,NAN,NAN,NAN,NAN
7.79e-11,1.5177524921371409e-5,6.616169572830272e-5,9.786129472233477e-7,2.639497919553078e-6,5.3735123607242405e-6,9.173886901455624e-6,4.2193134255188476e-5,1.2691167618303697e-5,2.36949734041635e-5,6.0251705573406304e-5,6.639988382798373e-5,13.176894087863296,10.764478632917669,6.381012453357551,8.602432423677374,1.40782073708205e-4,-2.4874700283628205e-4,2.5821062073902678e-5,1.30953176099304e-4,2.980949248932138e-5,2.3880035387705782e-4,-1.4631967567949972e-5,-1.9660721962186934e-4,1.8375078977727265e-4,1.562260077273801e-4,9.630645995682112e-5,5.166743200646115e-5,2.861751854360596e-5,2.487901812724224e-5,2.487901812724224e-5,0,NAN,NAN,NAN,NAN
7.8e-11,1.4456203446634251e-5,6.443060944878639e-5,1.0125325410026654e-6,2.6445777949387554e-6,5.1677303582287225e-6,8.596832401763471e-6,1.0738021152746051e-5,9.139659475893597e-6,2.1573590247507756e-5,5.116957682719461e-5,4.311677279787305e-5,13.185696110189397,10.836400248062233,6.376712586918609,8.5385524666723,1.4267822759677642e-4,-2.4876394542127804e-4,2.4868208557021143e-5,1.4395690744551984e-4,2.8126470910949105e-5,2.3459631660712943e-4,-1.3670267464314854e-5,-2.2385829545438338e-4,1.8206490869893306e-4,1.557992047448349e-4,9.703954511622416e-5,5.3302884120387035e-5,3.044684758961174e-5,2.6740284102988884e-5,2.6740284102988884e-5,0,NAN,NAN,NAN,NAN
7.81e-11,1.3860856575928968e-5,6.27137423215817e-5,1.0350987058686453e-6,2.615067848176764e-6,4.914569100685233e-6,8.042531029727656e-6,-1.7375709266430912e-5,6.263129434488326e-6,2.0127627389082623e-5,4.093603741858872e-5,2.275318621776364e-5,13.194000412833368,10.907305678838792,6.372710403026097,8.46663859354765,1.4452872766629635e-4,-2.4850622387695296e-4,2.3911207323203275e-5,1.571485282410522e-4,2.6533442029648485e-5,2.3211170686259465e-4,-1.2672585453719517e-5,-2.4948741612902556e-4,1.8137944580568519e-4,1.5601331527723047e-4,9.771554208320197e-5,5.47331554841493e-5,3.2199466523118755e-5,2.857343328433943e-5,2.857343328433943e-5,0,NAN,NAN,NAN,NAN
7.82e-11,1.337997690149424e-5,6.099990403394272e-5,1.0445187398242768e-6,2.5515199685463956e-6,4.628298153742375e-6,7.533770252077163e-6,-4.268139532982033e-5,4.20570845928867e-6,1.8758045840245864e-5,3.004089119694562e-5,5.339272300444551e-6,13.20183909891656,10.977635054237997,6.369010328098695,8.387184937745184,1.4632207680321914e-4,-2.4782189056147684e-4,2.2957493088545036e-5,1.7051138251959348e-4,2.5061727034549974e-5,2.3080465123495716e-4,-1.1681750133055734e-5,-2.734860465647775e-4,1.8157404031631105e-4,1.5695873485698802e-4,9.846539762849541e-5,5.599264719817322e-5,3.385669769544135e-5,3.035529281431568e-5,3.035529281431568e-5,0,NAN,NAN,NAN,NAN
7.83e-11,1.299652424739956e-5,5.9282170354835686e-5,1.039488866092151e-6,2.4564271840833775e-6,4.32452273108069e-6,7.086310542310272e-6,-6.535386007029959e-5,2.976687039451034e-6,1.699973954469368e-5,1.908107522403843e-5,-9.371609081394348e-6,13.20925215865669,11.047680838689049,6.365604564317258,8.300725708617842,1.480507057510573e-4,-2.4655318035136177e-4,2.2015902828297818e-5,1.8396199968442225e-4,2.373191854786362e-5,2.3024507733314603e-4,-1.073539430046406e-5,-2.955989374034456e-4,1.8254086907790166e-4,1.5868876495027948e-4,9.941262834859764e-5,5.7128727132702566e-5,3.5406269660912895e-5,3.206576915986026e-5,3.206576915986026e-5,0,NAN,NAN,NAN,NAN
7.84e-11,1.2691640189345994e-5,5.755696086353661e-5,1.0193736807762004e-6,2.3341473209869877e-6,4.018821309730301e-6,6.708509979591364e-6,-8.52645750579925e-5,2.458317854643969e-6,1.4577889877628033e-5,8.631106686364618e-6,-2.1782341374149817e-5,13.216284463947474,11.117618454885406,6.362474978229167,8.207905123865972,1.4971077960067658e-4,-2.445886036529737e-4,2.1095557179926194e-5,1.9730738420299865e-4,2.255555572248286e-5,2.3009267484897932e-4,-9.863915533136865e-6,-3.153572499069718e-4,1.8418320173960347e-4,1.6122846518491557e-4,1.006678388789143e-4,5.819855515936018e-5,3.6843575221283995e-5,3.368943047235553e-5,3.368943047235553e-5,0,NAN,NAN,NAN,NAN
7.85e-11,1.244744642739724e-5,5.5823379936094024e-5,9.84346037590031e-7,2.190640167286173e-6,3.7254390613280013e-6,6.401853994543147e-6,-1.0207811252477962e-4,2.4370853622160747e-6,1.1420568921622902e-5,-8.521079967871137e-7,-3.2328958277959486e-5,13.222983276192505,11.187527820846226,6.359595465580996,8.109533393219117,1.513014122486682e-4,-2.418877455276066e-4,2.0204779178324843e-5,2.1023156191999107e-4,2.1536827445251414e-5,2.300591309049773e-4,-9.089381017854175e-6,-3.321372434297569e-4,1.864088844481107e-4,1.6458376121967743e-4,1.0232556811426702e-4,5.9265422631792345e-5,3.817241607329435e-5,3.5216856542328977e-5,3.5216856542328977e-5,0,NAN,NAN,NAN,NAN
7.86e-11,1.2248628913437723e-5,5.4082893670326666e-5,9.354655705552683e-7,2.0330388769118715e-6,3.456197046838467e-6,6.162186269458286e-6,-1.1536832819604934e-4,2.649695544755422e-6,7.633100378078102e-6,-9.08042762670177e-6,-4.137913719119342e-5,13.229396225950149,11.257403109657275,6.356934510159155,8.006622174501583,1.5282355185955088e-4,-2.384814397299752e-4,1.9350225369447967e-5,2.223106119545742e-4,2.0673974650181946e-5,2.298683749746217e-4,-8.425345736744223e-6,-3.4523670317067106e-4,1.8912234071505945e-4,1.6874932358527836e-4,1.0446344078447075e-4,6.0395051856739626e-5,3.94051708339197e-5,3.66456313068402e-5,3.66456313068402e-5,0,NAN,NAN,NAN,NAN
7.87e-11,1.2082802584202796e-5,5.2339307561706045e-5,8.746792489564873e-7,1.8690996211255595e-6,3.2197388935815997e-6,5.981351680692992e-6,-1.2473503850664972e-4,2.8333309326646295e-6,3.4459410776866754e-6,-1.5942219260086654e-5,-4.9167208601272187e-5,13.235569648969037,11.327151899497748,6.354457682323963,7.900395261743086,1.5427882109155457e-4,-2.344538068291517e-4,1.85363489407431e-5,2.3305152210618312e-4,1.9960233810764575e-5,2.2922649955527355e-4,-7.877431226561779e-6,-3.5396153806192327e-4,1.9221835809838804e-4,1.7371428736994536e-4,1.0714330421450225e-4,6.165227188495318e-5,4.056238939598577e-5,3.798089083008521e-5,3.798089083008521e-5,0,NAN,NAN,NAN,NAN
7.88e-11,1.1939899420908687e-5,5.059892775853016e-5,8.047356055833777e-7,1.706590822916204e-6,3.0211809210841588e-6,5.848937289992371e-6,-1.2990548867838987e-4,2.7702859151697037e-6,-8.493536430897096e-7,-2.1475195400831254e-5,-5.5770962602599806e-5,13.241547140930097,11.396587848628622,6.352129881279776,7.79227260622351,1.5566855902644886e-4,-2.2991443193416208e-4,1.7765242909889736e-5,2.4194736006796688e-4,1.9384333000256102e-5,2.278092200179591e-4,-7.444433579347415e-6,-3.5771470869634897e-4,1.955800689838626e-4,1.7946549346681433e-4,1.1041382623919778e-4,6.309840361069547e-5,4.1671881002109964e-5,3.923538857767028e-5,3.923538857767028e-5,0,NAN,NAN,NAN,NAN
7.89e-11,1.1810984124000657e-5,4.887074332479021e-5,7.290146126931477e-7,1.5526916829084586e-6,2.8621688886685874e-6,5.75383093324843e-6,-1.3080865982362106e-4,2.3194995381343477e-6,-4.96204853819191e-6,-2.5817475507719673e-5,-6.112706081762635e-5,13.247368217049589,11.465422709250726,6.349917199583324,7.683828293696884,1.56993234318519e-4,-2.2496894026021523e-4,1.7036839058465378e-5,2.4853942143303125e-4,1.8930686039057428e-5,2.252700631189434e-4,-7.119701915056771e-6,-3.5607872294256444e-4,1.9908234338961527e-4,1.8598848352495125e-4,1.1431393875811279e-4,6.478956727747522e-5,4.2767417347172655e-5,4.042909281645869e-5,4.042909281645869e-5,0,NAN,NAN,NAN,NAN
7.9e-11,1.1686958598085915e-5,4.7166461621480396e-5,6.512861655878911e-7,1.4134676886218058e-6,2.741285937680806e-6,5.6853960712718295e-6,-1.2761428464625924e-4,1.4309918575383152e-6,-8.651100767734191e-6,-2.9151269892218484e-5,-6.507562390733283e-5,13.253067018746862,11.533263744084365,6.347788363833253,7.57672590212899,1.582523018045186e-4,-2.196948505378919e-4,1.6349378907137487e-5,2.524762678000768e-4,1.85795081329655e-5,2.212677398474335e-4,-6.892549534879584e-6,-3.4888202449369273e-4,2.0260050332361566e-4,1.932668850617068e-4,1.1887653024344627e-4,6.6775990513773e-5,4.388720871370228e-5,4.15883809020502e-5,4.15883809020502e-5,0,NAN,NAN,NAN,NAN
7.91e-11,1.155757268060351e-5,4.550026071314847e-5,5.754200962547957e-7,1.2934788078899969e-6,2.6547116856737792e-6,5.6341660951010634e-6,-1.2073279063914845e-4,1.429391174892271e-7,-1.1754628464912049e-5,-3.165196772266532e-5,-6.742104060653362e-5,13.258671079639296,11.599621520220298,6.345715768912331,7.472637563265004,1.594444777603112e-4,-2.141273494860855e-4,1.5700036148414644e-5,2.5356011807757095e-4,1.8307090733535746e-5,2.1550707701873024e-4,-6.749518052932235e-6,-3.362398676578787e-4,2.0602304547814542e-4,2.01281029707853e-4,1.2413189970810008e-4,6.910226668804365e-5,4.507232686438937e-5,4.274493565684845e-5,4.274493565684845e-5,0,NAN,NAN,NAN,NAN
7.92e-11,1.1411035979253966e-5,4.388818319735887e-5,5.050779559829892e-7,1.1955562671241455e-6,2.5970083672378916e-6,5.592068495378227e-6,-1.1077769898620485e-4,-1.4356651219463993e-6,-1.4198511698180325e-5,-3.3451766223710594e-5,-6.799522458677291e-5,13.264200228676616,11.663930914697994,6.343676165821228,7.373155533712088,1.6056832855941016e-4,-2.0825700184062812e-4,1.5085559680908088e-5,2.517731169190591e-4,1.80864293454651e-5,2.0778504684977413e-4,-6.675393366211135e-6,-3.18562745835979e-4,2.0926611206762268e-4,2.10006644676547e-4,1.3011065176792756e-4,7.180841017421256e-5,4.636524273954809e-5,4.393447531489656e-5,4.393447531489656e-5,0,NAN,NAN,NAN,NAN
7.93e-11,1.1234357369883431e-5,4.2347172402442955e-5,4.434202043976494e-7,1.1207596810616251e-6,2.5619087284148317e-6,5.5522786159216746e-6,-9.84980014676398e-5,-3.1516519042495247e-6,-1.5986898747283107e-5,-3.462234214406749e-5,-6.671107808155621e-5,13.269665753810383,11.725585420736355,6.341651081583652,7.2797064517385905,1.6162301501733902e-4,-2.0203879691266285e-4,1.4502821351308198e-5,2.4727951805045756e-4,1.7888310592894755e-5,1.9803228386840798e-4,-6.653953223011324e-6,-2.965302853360478e-4,2.1228694096816068e-4,2.194142695180371e-4,1.3684589932367813e-4,7.49314897013406e-5,4.780862263660497e-5,4.519545826416856e-5,4.519545826416856e-5,0,NAN,NAN,NAN,NAN
7.94e-11,1.1014361696488754e-5,4.0893829319571434e-5,3.928612485978064e-7,1.0685019355146324e-6,2.543000026714469e-6,5.508859346800798e-6,-8.469348133767718e-5,-4.837632796716666e-6,-1.7180302374847916e-5,-3.517645810095155e-5,-6.359723780914397e-5,13.275069965214254,11.783982036217282,6.339627045643447,7.193478150600452,1.6260901605730932e-4,-1.9540970026009428e-4,1.3949186852169116e-5,2.4040424227496097e-4,1.768285504406114e-5,1.8634122165771223e-4,-6.668493347572385e-6,-2.710347029953894e-4,2.150935605105461e-4,2.2946972993696303e-4,1.4437481004937194e-4,7.850759866183462e-5,4.944448864305383e-5,4.6567897214432886e-5,4.6567897214432886e-5,0,NAN,NAN,NAN,NAN
7.95e-11,1.0739181926542185e-5,3.9543031570799595e-5,3.548990549123978e-7,1.036808579449538e-6,2.5342333030520536e-6,5.456360258036812e-6,-7.01290819240992e-5,-6.339640146940052e-6,-1.786825482372512e-5,-3.508464855567586e-5,-5.880957273119648e-5,13.280406279444735,11.83857170361188,6.33759567648342,7.115366795148311,1.6352867090596078e-4,-1.8831035751220765e-4,1.3422673257720405e-5,2.3159260469802573e-4,1.7441403279247915e-5,1.729744963708392e-4,-6.7022213527057296e-6,-2.431035782949384e-4,2.1774857830890535e-4,2.4013561927793838e-4,1.527396554315157e-4,8.257393994650076e-5,5.131380428991556e-5,4.809239691525361e-5,4.809239691525361e-5,0,NAN,NAN,NAN,NAN
7.96e-11,1.0399925866874769e-5,3.830659159918658e-5,3.30036617829513e-7,1.0226646392478218e-6,2.5302291728304915e-6,5.389528842408573e-6,-5.546390680541468e-5,-7.538145942548748e-6,-1.81431963399539e-5,-3.430077869157391e-5,-5.261958083644817e-5,13.285659898571444,11.888908914744468,6.335553653191684,7.045948650068679,1.643864238835827e-4,-1.8070603513364462e-4,1.29219027935301e-5,2.2135913971535134e-4,1.7138545983258957e-5,1.583510460787913e-4,-6.738620116384189e-6,-2.1381495288420597e-4,2.2036593112510113e-4,2.5137337364825605e-4,1.6198857792367038e-4,8.717085403376873e-5,5.345650168707845e-5,4.980949934455096e-5,4.980949934455096e-5,0,NAN,NAN,NAN,NAN
7.97e-11,9.992184210127705e-6,3.719213321373866e-5,3.1780084058536327e-7,1.0223964226080603e-6,2.5263922828780384e-6,5.30323633509427e-6,-4.120613238795576e-5,-8.36003696137968e-6,-1.8080734134440393e-5,-3.278951016420684e-5,-4.538398554752883e-5,13.290809090457389,11.934693954961583,6.333502568209286,6.985476845477483,1.6518872020440447e-4,-1.7260236537316434e-4,1.2445900909616324e-5,2.102346115443943e-4,1.6754050694266844e-5,1.4301156310623516e-4,-6.761866484139139e-6,-1.842176954941909e-4,2.2310068677465117e-4,2.631452486088592e-4,1.7217627722561856e-4,9.234368976048218e-5,5.591192808510224e-5,5.175938556116672e-5,5.175938556116672e-5,0,NAN,NAN,NAN,NAN
7.98e-11,9.517082304317052e-6,3.6202334201579507e-5,3.1685215286218346e-7,1.032039119771381e-6,2.5188789498384537e-6,5.1926543182562105e-6,-2.769831054011092e-5,-8.781128011231258e-6,-1.7729138679582923e-5,-3.0549418395711274e-5,-3.750276075676488e-5,13.29582700098749,11.975802331552716,6.331448637034107,6.933900041170213,1.6594357176878297e-4,-1.6405284953284295e-4,1.1993811196604535e-5,1.9871935796097508e-4,1.6274436401900914e-5,1.2756868690812955e-4,-6.757354097583862e-6,-1.5526699744824047e-4,2.2613313870862423e-4,2.7541536460887157e-4,1.8336473738182773e-4,9.81444926660197e-5,5.871966259883628e-5,5.398194947348774e-5,5.398194947348774e-5,0,NAN,NAN,NAN,NAN
7.99e-11,8.981669760761623e-6,3.5334625795919795e-5,3.251673124140157e-7,1.0476514102853979e-6,2.504481363530735e-6,5.0536509961163375e-6,-1.513037084598827e-5,-8.82053312163986e-6,-1.7108508397443626e-5,-2.7627317863345086e-5,-2.9374068926018166e-5,13.300683860117338,12.012297937923806,6.329402233088318,6.890897612652171,1.6665987438959387e-4,-1.5515700938709793e-4,1.1564607060207714e-5,1.8724859530486055e-4,1.5693991121030974e-5,1.1264975797313329e-4,-6.712321360269351e-6,-1.2778012881912155e-4,2.2964925836767966e-4,2.8814900856495286e-4,1.956239882296775e-4,1.0463355199625934e-4,6.192064032968164e-5,5.6517230269796227e-5,5.6517230269796227e-5,0,NAN,NAN,NAN,NAN
8.0e-11,8.398567912124332e-6,3.458137030411906e-5,3.402698960247565e-7,1.0655532829901592e-6,2.4804952173078975e-6,4.88332130158689e-6,-3.5721641162280875e-6,-8.529413132412912e-6,-1.621793692077173e-5,-2.4121750252284115e-5,-2.135409347273282e-5,13.305349393366518,12.04442898834179,6.327377222772583,6.85592514697792,1.6734660003527908e-4,-1.460500839997623e-4,1.1156870801356861e-5,1.7617210229530435e-4,1.5015106578679314e-5,9.88406577587548e-5,-6.616538666554982e-6,-1.0241282187498289e-4,2.3381992334762215e-4,3.013095561420559e-4,2.0903273842874884e-4,1.1188089326363639e-4,6.55585216575312e-5,5.94061705593203e-5,5.94061705593203e-5,0,NAN,NAN,NAN,NAN
8.01e-11,7.78492813179117e-6,3.393047065671831e-5,3.594790400314877e-7,1.0824797425971972e-6,2.4446269567580058e-6,4.680532712779936e-6,6.985146546428783e-6,-7.97714820043778e-6,-1.5047615235996844e-5,-2.0176027604399403e-5,-1.3727778824153763e-5,13.309795226930467,12.07260819741438,6.325390095082026,6.828264461216,1.6801200225926308e-4,-1.368867884298653e-4,1.0768688432437951e-5,1.657476942996192e-4,1.424790152354471e-5,8.66382657196482e-5,-6.4629733917535395e-6,-7.96531191732194e-5,2.3878121384875967e-4,3.148526879133154e-4,2.236785533913975e-4,1.1996782186771805e-4,6.968125728897937e-5,6.26916581248943e-5,6.26916581248943e-5,0,NAN,NAN,NAN,NAN
8.02e-11,7.160867797962172e-6,3.336631248353726e-5,3.8014740989480883e-7,1.095657933408414e-6,2.394975831960976e-6,4.446363313933223e-6,1.6589021638122273e-5,-7.2378612613289424e-6,-1.3592256305713828e-5,-1.596322247546709e-5,-6.693642285718114e-6,13.313997080596563,12.097380622633008,6.323458907539944,6.807073582630957,1.686629593472562e-4,-1.2782256354780067e-4,1.0397678967125777e-5,1.5614572996178243e-4,1.3409201718550836e-5,7.64167990858996e-5,-6.2483339205886635e-6,-5.9827777447777334e-5,2.4461758418933745e-4,3.2871797674105643e-4,2.3965709592501733e-4,1.2898861254053242e-4,7.43428214350353e-5,6.641981061973951e-5,6.641981061973951e-5,0,NAN,NAN,NAN,NAN
8.03e-11,6.547625084872333e-6,3.287090835802626e-5,3.998638056538021e-7,1.1028260093491242e-6,2.3300999918677272e-6,4.184329019341139e-6,2.529419357885627e-5,-6.379578537789519e-6,-1.186251011273629e-5,-1.1666735872481746e-5,-3.6279728449833546e-7,13.31793657524071,12.11938374995269,6.321602099595564,6.7914336358608365,1.6930454347185598e-4,-1.1899584204440245e-4,1.004114667699565e-5,1.4746082085987107e-4,1.2521023071047145e-5,6.841041582633938e-5,-5.973397986174813e-6,-4.311622224748311e-5,2.513490639033025e-4,3.428183879417841e-4,2.5706980929257893e-4,1.3905240115780042e-4,7.96051120854837e-5,7.06414730759475e-5,7.06414730759475e-5,0,NAN,NAN,NAN,NAN
8.04e-11,5.965698519041917e-6,3.242510722767138e-5,4.1660326188957744e-7,1.1022173935711163e-6,2.24915075124887e-6,3.900336854685744e-6,3.314358150854273e-5,-5.457365913722426e-6,-9.891953476413879e-6,-7.460423520411625e-6,5.2302267294075255e-6,13.321602533514922,12.139304695721732,6.31983724984309,6.780390951034021,1.699398552828335e-4,-1.1051422904289269e-4,9.696319989879647e-6,1.3972687374144487e-4,1.160875262514451e-5,6.271163115502475e-5,-5.643054106102593e-6,-2.9568049646482013e-5,2.5892302943496763e-4,3.5702872857493905e-4,2.7601930393047157e-4,1.5028527411226062e-4,8.554004448278577e-5,7.54139151592224e-5,7.54139151592224e-5,0,NAN,NAN,NAN,NAN
8.05e-11,5.433213111248961e-6,3.2009746802306964e-5,4.288165701367903e-7,1.0925336669571924e-6,2.152039902468856e-6,3.602351376456174e-6,4.016135111010199e-5,-4.510758711768777e-6,-7.738507399122575e-6,-3.491789289648204e-6,1.0108924187903146e-5,13.324991713547577,12.157838921516769,6.318179869348657,6.772993705029323,1.7057011337983155e-4,-1.0244638809865708e-4,9.360625671301576e-6,1.3293230116097373e-4,1.0699235590994731e-5,5.92828591485746e-5,-5.26602247974577e-6,-1.9121508038472614e-5,2.6721067310084853e-4,3.711745800769866e-4,2.966016092821514e-4,1.6283247077373352e-4,9.223188786021237e-5,8.080273556413307e-5,8.080273556413307e-5,0,NAN,NAN,NAN,NAN
8.06e-11,4.964692240524217e-6,3.160665631273999e-5,4.354602765608834e-7,1.0729240870089721e-6,2.0395948911180714e-6,3.2998112415597636e-6,4.6355327777980125e-5,-3.564915115349163e-6,-5.480446505684484e-6,1.2931680065624678e-7,1.4333129027425991e-5,13.32810897588009,12.175653838074563,6.316642326928951,6.768322985865673,1.7119494718242017e-4,-9.482014019324948e-5,9.031943612548857e-6,1.270333247210236e-4,9.818957809840289e-6,5.797705174833399e-5,-4.854265569316072e-6,-1.1621723970353864e-5,2.760081567439594e-4,3.85023709241771e-4,3.1889437439472075e-4,1.7686051958021795e-4,9.977991355578394e-5,8.688400162167913e-5,8.688400162167913e-5,0,NAN,NAN,NAN,NAN
8.07e-11,4.570329959488604e-6,3.119945357716172e-5,4.359759502726576e-7,1.0429813860435723e-6,1.913657045433818e-6,3.002873225889357e-6,5.172468289364658e-5,-2.6343167488764683e-6,-3.2082516705725173e-6,3.335422139117469e-6,1.7978391930388507e-5,13.330966934922998,12.193359393778826,6.315232992770462,6.76551840691244,1.7181281659275406e-4,-8.76261122899023e-5,8.708795320093663e-6,1.2196442547158143e-4,8.992470334160714e-6,5.856303293445192e-5,-4.422140374672109e-6,-6.83835004080534e-6,2.8504254468638004e-4,3.982823005623447e-4,3.4294006430733086e-4,1.9255901730183975e-4,1.083014330929743e-4,9.37466703027591e-5,9.37466703027591e-5,0,NAN,NAN,NAN,NAN
8.08e-11,4.25577064087248e-6,3.0774116099772564e-5,4.3023280233223873e-7,1.002754168322926e-6,1.7770879098080199e-6,2.7215850369628523e-6,5.626884803776893e-5,-1.7275806506595137e-6,-1.0142363517824613e-6,6.099842449480028e-6,2.111947060958437e-5,13.333585182386765,12.211486474453803,6.313955666040163,6.763798431851043,1.7242147495410767e-4,-8.082542354735973e-5,8.390435293270429e-6,1.1764592054295846e-4,8.241147533837794e-6,6.075157950694419e-5,-3.985376892965314e-6,-4.482731469175258e-6,2.939828302598448e-4,4.105984556362957e-4,3.687232555509257e-4,2.101416282396267e-4,1.1793530693024533e-4,1.014953501862994e-4,1.014953501862994e-4,0,NAN,NAN,NAN,NAN
8.09e-11,4.022328437063152e-6,3.031933512864864e-5,4.184500054106533e-7,9.527680193199728e-7,1.6336653943402368e-6,2.465093245737116e-6,5.999461272211227e-5,-8.520225987112781e-7,1.0179228504659335e-6,8.430104492610303e-6,2.381952170081989e-5,13.335989189392615,12.230472895668925,6.312809323680334,6.762475539768045,1.7301840142102916e-4,-7.435947636778968e-5,8.076834796146025e-6,1.1398923414408511e-4,7.582314023612612e-6,6.421931512024884e-5,-3.55998558654946e-6,-4.224702398136574e-6,3.024564848047252e-4,4.2157506964696234e-4,3.9614138875203233e-4,2.2984571446765957e-4,1.288459977905435e-4,1.1025347105593741e-4,1.1025347105593741e-4,0,NAN,NAN,NAN,NAN
8.1e-11,3.867529304045346e-6,2.9826680890343025e-5,4.011143324714325e-7,8.940420126680198e-7,1.4878711709237248e-6,2.2409796370021315e-6,6.291983547446645e-5,-1.6946677052294265e-8,2.8218657853722218e-6,1.0358327466519185e-5,2.6125157880683368e-5,13.33820899750249,12.25065606891553,6.311788195973981,6.760966358524507,1.7360115018799876e-4,-6.815992780904258e-5,7.76856764492717e-6,1.1090066590640583e-4,7.028728376029222e-6,6.862874447274133e-5,-3.1611990719838762e-6,-5.708908998274879e-6,3.100717173240102e-4,4.307932037496457e-4,4.249689713686718e-4,2.5192979438708597e-4,1.4122822561145521e-4,1.201669273139622e-4,1.201669273139622e-4,0,NAN,NAN,NAN,NAN
8.11e-11,3.7858381557385423e-6,2.9290615888792056e-5,3.789055282686357e-7,8.280855838004022e-7,1.3445895480314669e-6,2.054792530534706e-6,6.507366726940919e-5,7.648832960857942e-7,4.354125176659993e-6,1.1930657461905514e-5,2.8066425968270956e-5,13.340277800311231,12.272271098288773,6.310882144370143,6.758796965378352,1.74167590754455e-4,-6.215727673267902e-5,7.46662371054231e-6,1.0828440394723789e-4,6.588379075990964e-6,7.364396335151247e-5,-2.802540920252422e-6,-8.570296082103274e-6,3.1644484057618476e-4,4.3784527918851873e-4,4.548165098980821e-4,2.766677483773144e-4,1.5531225115744064e-4,1.3140825174215648e-4,1.3140825174215648e-4,0,NAN,NAN,NAN,NAN
8.12e-11,3.7694413451323813e-6,2.8708392711606293e-5,3.5263705093643347e-7,7.568628307378105e-7,1.2087525197886673e-6,1.909805449062827e-6,6.6494288011217e-5,1.4776305126572177e-6,5.5960229599681276e-6,1.31975850261939e-5,2.9660121613052132e-5,13.342230501315257,12.295453064586095,6.310077292386719,6.755603690246459,1.747160392390282e-4,-5.628708888183965e-5,7.172185329225889e-6,1.0604529303355447e-4,6.264532415200915e-6,7.894251066426255e-5,-2.4950910700685335e-6,-1.244822265304555e-5,3.2123076866871336e-4,4.423748976709415e-4,4.850877212010682e-4,3.04338335286389e-4,1.713697656826166e-4,1.4418135441330535e-4,1.4418135441330535e-4,0,NAN,NAN,NAN,NAN
8.13e-11,3.8089832617837986e-6,2.8079866224879813e-5,3.232145486030872e-7,6.82716524470837e-7,1.0849735304356664e-6,1.8070007507625698e-6,6.722569494377014e-5,2.1042475798012153e-6,6.552041422631305e-6,1.420643276825579e-5,3.091470132959739e-5,13.344102315328453,12.320242474554636,6.3093568437547445,6.751129922002627,1.7524530067424658e-4,-5.049355515959959e-5,6.886403794548837e-6,1.0409156839590374e-4,6.0559712307669936e-6,8.422434979606054e-5,-2.246987968983195e-6,-1.6998654852290397e-5,3.241529765579843e-4,4.4411728993894243e-4,5.1494209970513e-4,3.3520815352746985e-4,1.8972028254114168e-4,1.587268222927349e-4,1.587268222927349e-4,0,NAN,NAN,NAN,NAN
8.14e-11,3.8941955948754024e-6,2.7407240992521634e-5,2.916097080637554e-7,6.082512174756917e-7,9.77212889865747e-7,1.7452465300427822e-6,6.731503121849185e-5,2.629162075734103e-6,7.245412055516365e-6,1.4996639485947826e-5,3.183529302536608e-5,13.345927463629934,12.346593165741094,6.308702014341548,6.745219565384672,1.75754653233546e-4,-4.473070264678865e-5,6.610208228764343e-6,1.0233750321366679e-4,5.957373120919691e-6,8.921905032158863e-5,-2.063177526044289e-6,-2.1904019103096775e-5,3.250278082416446e-4,4.429321872016764e-4,5.432746242888739e-4,3.6950570393030685e-4,2.107377922227086e-4,1.7532770832841098e-4,1.7532770832841098e-4,0,NAN,NAN,NAN,NAN
8.15e-11,4.01439841854181e-6,2.669476666174486e-5,2.588437488446967e-7,5.361823088530335e-7,8.88511327255334e-7,1.7216153942529796e-6,6.681142197898415e-5,3.0410434575527544e-6,7.71202222595113e-6,1.559784081947354e-5,3.2427787063215965e-5,13.347737999630855,12.374382239140395,6.308093005285009,6.737807887410876,1.7624380676850766e-4,-3.8962037666368015e-5,6.344169292466074e-6,1.0070575727632806e-4,5.959791321302439e-6,9.369195350705894e-5,-1.9453929027606296e-6,-2.6880531528074782e-5,3.237776132573094e-4,4.3882044313243085e-4,5.687293534415329e-4,4.073837622412027e-4,2.3485721972030146e-4,1.9431562738564856e-4,1.9431562738564856e-4,0,NAN,NAN,NAN,NAN
8.16e-11,4.158885023721404e-6,2.5948389432706968e-5,2.2597330910461232e-7,4.69164283156513e-7,8.208166474748945e-7,1.7317854322413216e-6,6.576651133047818e-5,3.3349883694523972e-6,7.993839279455288e-6,1.6030266301186225e-5,3.270153994488763e-5,13.349562792761926,12.403421751343128,6.307509952501627,6.728910509047809,1.7671286125795158e-4,-3.315961012227315e-5,6.088427974599624e-6,9.912917897032274e-5,6.0512152562761175e-6,9.744958803961469e-5,-1.8923302325547135e-6,-3.168307670913651e-5,3.204285220934704e-4,4.319179891204021e-4,5.897665448101797e-4,4.4886699854957324e-4,2.625798543593717e-4,2.160767912473238e-4,2.160767912473238e-4,0,NAN,NAN,NAN,NAN
8.17e-11,4.317221823165548e-6,2.5175367680250038e-5,1.9407185452300816e-7,4.0961543528996113e-7,7.749143249949857e-7,1.7704662067941995e-6,6.423612692068474e-5,3.5136646693772528e-6,8.132921022228217e-6,1.630669757329237e-5,3.26706958082334e-5,13.351426692654327,12.433471894077524,6.306933799931029,6.718611243957978,1.771622787590555e-4,-2.7303407298796967e-5,5.842687781123378e-6,9.755188728096711e-5,6.2171967003293085e-6,1.0034404450665382e-4,-1.89997487716376e-6,-3.610791758596908e-5,3.150919509029712e-4,4.224659041011262e-4,6.047998490640821e-4,4.937819802368708e-4,2.944763123331582e-4,2.410573080869003e-4,2.410573080869003e-4,0,NAN,NAN,NAN,NAN
8.18e-11,4.479499054725798e-6,2.4383863798550747e-5,1.642017420076385e-7,3.5955758583693605e-7,7.504587548528574e-7,1.8318034169426575e-6,6.228198305554122e-5,3.5872213835629486e-6,8.166787092379933e-6,1.6435166888855553e-5,3.23544346324651e-5,13.353349891710417,12.464255239111463,6.306347058042807,6.70704938353064,1.7759286902936598e-4,-2.1381633326732655e-5,5.606259224307321e-6,9.592960141378998e-5,6.441529442036416e-6,1.0227561324354281e-4,-1.9620303873106174e-6,-3.999363018800159e-5,3.0793354210861503e-4,4.107625065411548e-4,6.124067473884648e-4,5.41667925081898e-4,3.311845891974598e-4,2.697665651582638e-4,2.697665651582638e-4,0,NAN,NAN,NAN,NAN
8.19e-11,4.636559529239425e-6,2.3582530420130705e-5,1.3737511364556953e-7,3.2048752340420666e-7,7.460900574275048e-7,1.909731347721272e-6,5.997223476797382e-5,3.5720393642926778e-6,8.125552329622762e-6,1.6421679773776244e-5,3.177656273551234e-5,13.355347499776213,12.495471400380653,6.305734423083054,6.6944069076131205,1.780057780110279e-4,-1.5391900513848174e-5,5.378139979029197e-6,9.422933591195568e-5,6.706965699228383e-6,1.0319289271853191e-4,-2.070406169988958e-6,-4.322065795055809e-5,2.9913774044692024e-4,3.971101643111109e-4,6.115900761082737e-4,5.916698856816273e-4,3.73399131081476e-4,3.027766831507455e-4,3.027766831507455e-4,0,NAN,NAN,NAN,NAN
8.2e-11,4.780216323695716e-6,2.2780114463716793e-5,1.1450516718119098e-7,2.932926640091443e-7,7.596133646903147e-7,1.9982584858755547e-6,5.738005439856559e-5,3.4886132614139895e-6,8.030854175247214e-6,1.6272456189263044e-5,3.0964802413718014e-5,13.35742933820974,12.52681126542972,6.30508324475135,6.680895993851643,1.7840246286473545e-4,-9.34280972141891e-6,5.15711277913867e-6,9.242868492145533e-5,6.995943793792234e-6,1.0308984631382748e-4,-2.2157274700965183e-6,-4.570979191526189e-5,2.888786877015002e-4,3.8177310839533987e-4,6.020364289148682e-4,6.424232189733277e-4,4.2184427415194365e-4,3.407146909371312e-4,3.407146909371312e-4,0,NAN,NAN,NAN,NAN
8.21e-11,4.90345255065833e-6,2.1985104155318875e-5,9.635233676564627e-8,2.7821756809010777e-7,7.882140600426915e-7,2.0916854597087405e-6,5.4580111229002967e-5,3.3589859946638872e-6,7.89630733796931e-6,1.5995429843305398e-5,2.9949984985647727e-5,13.359599951530406,12.55796987752684,6.30438383972046,6.666747125265291,1.787846386734141e-4,-3.255018679610331e-6,4.941845480986033e-6,9.05149451742498e-5,7.291292621107113e-6,1.0199986411657231e-4,-2.3878400704487827e-6,-4.741975288756934e-5,2.773070708615974e-4,3.6496067423410675e-4,5.842924304418668e-4,6.919515108453101e-4,4.772214884277933e-4,3.842419670782261e-4,3.842419670782261e-4,0,NAN,NAN,NAN,NAN
8.22e-11,5.0005832855891574e-6,2.1205440432094784e-5,8.347194783649157e-8,2.748815730733673e-7,8.286832723658384e-7,2.184763676753917e-6,5.1643657972042546e-5,3.204190718992901e-6,7.729029881173875e-6,1.5600965311000953e-5,2.8765189622301815e-5,13.361858823581843,12.588657174739721,6.303629655593979,6.652198059527229,1.7915418974951642e-4,2.8391515656988066e-6,4.730982421996912e-6,8.848426679749764e-5,7.576873312751337e-6,9.998759539106736e-5,-2.5762900271621794e-6,-4.834393741902481e-5,2.645576602940227e-4,3.468426927455037e-4,5.597803602525826e-4,7.376207565611374e-4,5.401143339784144e-4,4.3401234472817727e-4,4.3401234472817727e-4,0,NAN,NAN,NAN,NAN
8.23e-11,5.067355618263702e-6,2.0448304968016784e-5,7.617063857896193e-8,2.823419326080321e-7,8.776321008393093e-7,2.2728070438655287e-6,4.863356970781773e-5,3.042101110789314e-6,7.531716264164973e-6,1.5101908833117653e-5,2.7444769208820246e-5,13.364200773368768,12.618606114869365,6.3028172949915335,6.637483912176286,1.7951305014015246e-4,8.898181301765005e-6,4.523221627753967e-6,8.63408985632379e-5,7.838120209620968e-6,9.71399095100257e-5,-2.7707645913572656e-6,-4.850633980220797e-5,2.5077486146706196e-4,3.2759233744557645e-4,5.306109127737705e-4,7.762164602590108e-4,6.108281765224788e-4,4.90595908937085e-4,4.90595908937085e-4,0,NAN,NAN,NAN,NAN
8.24e-11,5.100968771595138e-6,1.9719984460929764e-5,7.447819426424653e-8,2.991923453177199e-7,9.316792196775823e-7,2.351768661428167e-6,4.560088558374728e-5,2.885972492309456e-6,7.304770647475299e-6,1.4513167843201826e-5,2.6023198878912773e-5,13.366616495663747,12.647578164478954,6.30194641312115,6.622828596606895,1.7986306955153884e-4,1.4875850073912797e-5,4.317377055891751e-6,8.409645706013615e-5,8.062452781659928e-6,9.355758518214098e-5,-2.96148401006479e-6,-4.79566995983937e-5,2.3614635564849564e-4,3.0744074088167667e-4,4.992152758680689e-4,8.042222402057433e-4,6.891354684059381e-4,5.543502743479345e-4,5.543502743479345e-4,0,NAN,NAN,NAN,NAN
8.25e-11,5.1000101311653365e-6,1.9025798300705158e-5,7.813960476735562e-8,3.23684118186115e-7,9.876032461769985e-7,2.4182910270367277e-6,4.25840553910018e-5,2.7438055216452103e-6,7.0481270671702015e-6,1.3851025285052038e-5,2.4533764157503395e-5,13.369093205255012,12.675366580535728,6.301019505048328,6.60843783157256,1.8020588843471196e-4,2.072699129707297e-5,4.112427871624136e-6,8.176905173065373e-5,8.239545885976274e-6,8.934909193940074e-5,-3.1395357548109376e-6,-4.676503654839894e-5,2.209307860053348e-4,2.867216330382981e-4,4.6788553487849476e-4,8.183508455198232e-4,7.738977554166073e-4,6.252168093732696e-4,6.252168093732696e-4,0,NAN,NAN,NAN,NAN
8.26e-11,5.064320071543316e-6,1.837006815993862e-5,8.662951408779041e-8,3.538565766080133e-7,1.042457325732349e-6,2.469734063973315e-6,3.961127295353907e-5,2.61851309359185e-6,6.762533819166994e-6,1.3132360549280748e-5,2.300722839822488e-5,13.371615342651372,12.701798224912606,6.300041601252712,6.594493855868616,1.805428464723243e-4,2.6413171544297582e-5,3.90755739188464e-6,7.938208116249214e-5,8.361464026551765e-6,8.462715175709642e-5,-3.2971439550084488e-6,-4.501587880355735e-5,2.0546635882868808e-4,2.6588596236448757e-4,4.3835156529233423e-4,8.16285517340225e-4,8.625564516893272e-4,7.024209270451487e-4,7.024209270451487e-4,0,NAN,NAN,NAN,NAN
8.27e-11,4.99481281324461e-6,1.77561062360152e-5,9.918827875044986e-8,3.8766449052342703e-7,1.0936479782235339e-6,2.504181965666755e-6,3.6705248818948425e-5,2.5087463842728724e-6,6.450231307747459e-6,1.2373896420693681e-5,2.1470720290357347e-5,13.37416530321378,12.726734722242503,6.299019892004973,6.581151879265869,1.8087494150545688e-4,3.190681831043804e-5,3.7021831976689835e-6,7.696259285140093e-5,8.422681291703452e-6,7.950785530277883e-5,-3.427868478458842e-6,-4.280260648383041e-5,1.9015310034576125e-4,2.454757228672488e-4,4.1151615695897285e-4,7.974423231628121e-4,9.505508395296907e-4,7.840740144708927e-4,7.840740144708927e-4,0,NAN,NAN,NAN,NAN
8.28e-11,4.893287230674497e-6,1.718620451000465e-5,1.1487609609498355e-7,4.23092761932032e-7,1.1389830339326794e-6,2.520428477369695e-6,3.388889250399431e-5,2.4101548923264885e-6,6.115077908874818e-6,1.159154306256372e-5,1.9947105893386308e-5,13.376724159706432,12.750073574116076,6.297963302364225,6.568538165485255,1.812028429720395e-4,3.7192672092892345e-5,3.4959779136906765e-6,7.453924612347526e-5,8.420018103088955e-6,7.411125833454567e-5,-3.5267308724144573e-6,-4.022236583055136e-5,1.7541028685732452e-4,2.2605980111871753e-4,3.874202020906439e-4,7.634395516194771e-4,0.0010308611245267065,8.667268014938151e-4,8.667268014938151e-4,0,NAN,NAN,NAN,NAN
8.29e-11,4.76225813785429e-6,1.6661618654788224e-5,1.3263953162437847e-7,4.5825180895719944e-7,1.1766945811666224e-6,2.5179409704273944e-6,3.118996084449623e-5,2.316824353600756e-6,5.76226117628374e-6,1.0799877777715708e-5,1.845502970468748e-5,13.379272357800792,12.771749441334379,6.296882039846951,6.556749516611333,1.815269491876264e-4,4.2266189633603754e-5,3.2888784004361224e-6,7.214008496722082e-5,8.35252643972797e-6,6.8561891460213e-5,-3.590268301873681e-6,-3.7371930615716776e-5,1.616190936088143e-4,2.0814769468311138e-4,3.6543514605445493e-4,7.179743152114531e-4,0.0010940737465830242,9.450230551182351e-4,9.450230551182351e-4,0,NAN,NAN,NAN,NAN
8.3e-11,4.604826075735045e-6,1.6182553344359345e-5,1.5138355038996773e-7,4.914503789567297e-7,1.2054426783621707e-6,2.496805831151258e-6,2.8642950710037294e-5,2.22265207612054e-6,5.397768136076558e-6,1.0011783755885131e-5,1.7009640151673772e-5,13.381790372471274,12.79173533596297,6.295787135789284,6.545853841466971,1.818474660251666e-4,4.712942926614275e-5,3.081080515582477e-6,6.979045254225503e-5,8.221347198121327e-6,6.298765668056774e-5,-3.616521122386282e-6,-3.434470597053044e-5,1.4906577831855675e-4,1.9210483913755484e-4,3.446073890170451e-4,6.660160294889902e-4,0.0011294892044456646,0.0010117264232766788,0.0010117264232766788,0,NAN,NAN,NAN,NAN
8.31e-11,4.424586072200887e-6,1.5748166212629484e-5,1.700419478666399e-7,5.212454282853502e-7,1.2243047058249621e-6,2.4576601262974612e-6,2.6287320623688475e-5,2.1224706746461364e-6,5.02778432168853e-6,9.238264568322256e-6,1.562380793428539e-5,13.384259318367745,12.810043087356778,6.2946899990878835,6.535891467387732,1.8216447961382493e-4,5.1785702408586623e-5,2.8730176037278976e-6,6.751141206092362e-5,8.029549902075919e-6,5.7516152034796024e-5,-3.604963829875032e-6,-3.122883141110755e-5,1.379009549774984e-4,1.7809335644884604e-4,3.2403470370265887e-4,6.125456660045147e-4,0.0011275518710648809,0.0010584440690681164,0.0010584440690681164,0,NAN,NAN,NAN,NAN
8.32e-11,4.225559040804316e-6,1.5356611927496013e-5,1.876398142185228e-7,5.464708952083159e-7,1.2327541579440056e-6,2.401616035078534e-6,2.4162263824654502e-5,2.012803424092414e-6,4.658158345015438e-6,8.488443213475973e-6,1.4309471370161804e-5,13.386661508210453,12.826722293507913,6.293601997634218,6.526876902378212,1.8247799924311708e-4,5.623462461522562e-5,2.6653232640665893e-6,6.531895955535131e-5,7.78195087030739e-6,5.2268377169620245e-5,-3.5563918295030735e-6,-2.8106113344965742e-5,1.281257477867785e-4,1.660544330953612e-4,3.031538486770173e-4,5.613087083634874e-4,0.0010830831275649975,0.0010771934411668456,0.0010771934411668456,0,NAN,NAN,NAN,NAN
8.33e-11,4.012119020153695e-6,1.5005144180235218e-5,2.033431446648663e-7,5.662485381706598e-7,1.230631752467893e-6,2.3301843761946154e-6,2.2299357539871368e-5,1.892211873451317e-6,4.2940208348066285e-6,7.769737221094197e-6,1.3078666076037098e-5,13.388980950574544,12.841857100050225,6.292534078882616,6.518800858727818,1.8278795761131456e-4,6.046903236300512e-5,2.4587819817989433e-6,6.322414064163575e-5,7.48489610377323e-6,4.735072914705118e-5,-3.472777083619535e-6,-2.5051371607179813e-5,1.1960759006446949e-4,1.5573602052317505e-4,2.818604832510949e-4,5.140568943256809e-4,9.978408879127557e-4,0.0010625008677956581,0.0010625008677956581,0,NAN,NAN,NAN,NAN
8.34e-11,3.788888856071647e-6,1.469028280811577e-5,2.164926321286842e-7,5.799845620892506e-7,1.2181110950684394e-6,2.245201606346594e-6,2.071512389382755e-5,1.7612654891229371e-6,3.939595819013328e-6,7.088173470867254e-6,1.194385247191251e-5,13.391203773930522,12.855560530605052,6.2914964372594095,6.511632478316359,1.8309417037927993e-4,6.447461197575869e-5,2.2542738714891505e-6,6.123396616409007e-5,7.1459930062680666e-6,4.2846889271657664e-5,-3.3571041501964193e-6,-2.2131765377830113e-5,1.1211994511980362e-4,1.4675647304388014e-4,2.6044894741248097e-4,4.7052616463998684e-4,8.808046457916299e-4,0.001013229627418272,0.001013229627418272,0,NAN,NAN,NAN,NAN
8.35e-11,3.5605864894934122e-6,1.4408038950060116e-5,2.2662072306235277e-7,5.873556807468645e-7,1.1956607385540228e-6,2.1487615203750787e-6,1.9405632911897264e-5,1.6222144437324094e-6,3.598198129243371e-6,6.448774153747683e-6,1.0917336414777618e-5,13.393318559953057,12.867966610370013,6.2904982331020936,6.505321814531697,1.8339627095804713e-4,6.823222956306042e-5,2.0527211287622355e-6,5.935282666873934e-5,6.773781457122256e-6,3.8811411125089123e-5,-3.2131949676288437e-6,-1.940577821319186e-5,1.0539408483320164e-4,1.3868542168725433e-4,2.3942284608520636e-4,4.290718829417053e-4,7.457955601893889e-4,9.33257817647167e-4,9.33257817647167e-4,0,NAN,NAN,NAN,NAN
8.36e-11,3.3318207350315655e-6,1.4154177390582433e-5,2.3345288814850532e-7,5.882877904434519e-7,1.1640041695828806e-6,2.043149614729372e-6,1.834473694540513e-5,1.4784755001320365e-6,3.272377366144285e-6,5.855919887489665e-6,1.0009836708958458e-5,13.395316568204537,12.879221025108043,6.289547365844052,6.4998026906009825,1.836936452157537e-4,7.172214155425495e-5,1.8550432818603466e-6,5.75839927809197e-5,6.3773477541715844e-6,3.5266492360848114e-5,-3.045527019140019e-6,-1.6921755415442984e-5,9.916907082895206e-5,1.3112036006300757e-4,2.1926374008326673e-4,3.8763327931999717e-4,6.076576790811237e-4,8.306453384424028e-4,8.306453384424028e-4,0,NAN,NAN,NAN,NAN
8.37e-11,3.1068540417222344e-6,1.3924486098496796e-5,2.368955319554462e-7,5.829297807516468e-7,1.1240788929498732e-6,1.9307758521587516e-6,1.7486531439891956e-5,1.3340470676377963e-6,2.9641492342247367e-6,5.3135890916501865e-6,9.22851281095005e-6,13.397191837725279,12.889471394704353,6.2886503032229495,6.49499604897241,1.8398539176115784e-4,7.492875898235597e-5,1.6621260231676263e-6,5.5930791501057195e-5,5.965900455644945e-6,3.220266594952129e-5,-2.8590464139227105e-6,-1.4716134509629335e-5,9.32284566138849e-5,1.2374135194606327e-4,2.0024481997818342e-4,3.4463486038349895e-4,4.788301323763712e-4,7.156847653569407e-4,7.156847653569407e-4,0,NAN,NAN,NAN,NAN
8.38e-11,2.889364400834906e-6,1.371502089991079e-5,2.3701390909081442e-7,5.716243559734408e-7,1.0769952952507988e-6,1.8141012399341377e-6,1.677150625886909e-5,1.1929563632947336e-6,2.6752481626053938e-6,4.825391674236623e-6,8.57494896105368e-6,13.39894115884556,12.898858323609316,6.287811968051739,6.490813832218165,1.8427032661315394e-4,7.78445723470195e-5,1.4748049012058912e-6,5.4397164457178054e-5,5.548340322801587e-6,2.9583222489566543e-5,-2.6589759219666815e-6,-1.2811716230697451e-5,8.741767150523921e-5,1.16334896013079e-4,1.8234585536208465e-4,2.9954306786114925e-4,3.6746523917459114e-4,5.986699335243569e-4,5.986699335243569e-4,0,NAN,NAN,NAN,NAN
8.39e-11,2.6822447974592436e-6,1.3522298516932309e-5,2.3400379623330444e-7,5.548771906479477e-7,1.0239954026225113e-6,1.695555449849591e-6,1.6134925443904623e-5,1.0588149665592503e-6,2.407339347034849e-6,4.394359449103394e-6,8.043641837474732e-6,13.400563919347512,12.907508208342191,6.287035683998565,6.487163314536788,1.8454703879150882e-4,8.047219989504102e-5,1.293861455381558e-6,5.298750603767433e-5,5.132863333064036e-6,2.7351353081134428e-5,-2.4506185356047924e-6,-1.1216427637229805e-5,8.16424124143778e-5,1.0878794208099592e-4,1.652820172799366e-4,2.5298637450409415e-4,2.771823318894795e-4,4.881314743274283e-4,4.881314743274283e-4,0,NAN,NAN,NAN,NAN
8.4e-11,2.4874745474361136e-6,1.3343422007435232e-5,2.281605417602296e-7,5.333253334744211e-7,9.66411147217615e-7,1.5774462076933307e-6,1.551550556755477e-5,9.345256552075814e-7,2.16214143599991e-6,4.022516552210179e-6,7.621441648680036e-6,13.402061840686853,12.915528399875598,6.2863231812908085,6.483951669958385,1.848139895800258e-4,8.28241490312376e-5,1.1200265239318134e-6,5.17058885442017e-5,4.726634027590203e-6,2.54385065588187e-5,-2.2391594801540893e-6,-9.923000991263932e-6,7.585354897676747e-5,1.0106107018574537e-4,1.4862038589245476e-4,2.0651250033797836e-4,2.079034852509258e-4,3.8989604802453805e-4,3.8989604802453805e-4,0,NAN,NAN,NAN,NAN
8.41e-11,2.3060837805415576e-6,1.3176135729436383e-5,2.1984859044652284e-7,5.077054985818663e-7,9.056215097984359e-7,1.4618653425996485e-6,1.4862549477690754e-5,8.221497623745796e-7,1.941430588056177e-6,3.710315248521123e-6,7.2881788131351035e-6,13.403438629829083,12.923004851337577,6.2856746618613455,6.481090457512703,1.8506963702808471e-4,8.492055889121236e-5,9.539842269659742e-7,5.055494751646213e-5,4.3355567279986305e-6,2.3772390916494246e-5,-2.029472947457073e-6,-8.909841438803492e-6,7.002668660349769e-5,9.31538344469959e-5,1.319357424108526e-4,1.6214217753755597e-4,1.5712094937618402e-4,3.069425157401448e-4,3.069425157401448e-4,0,NAN,NAN,NAN,NAN
8.42e-11,2.1382140453208135e-6,1.301881880694686e-5,2.0947380494713352e-7,4.788227114873507e-7,8.430080586147345e-7,1.3505999475397687e-6,1.414025693735543e-5,7.229157594788932e-7,1.7469198610798753e-6,3.4560688859535536e-6,7.0184313137806035e-6,13.404699578330737,12.930001955343718,6.285088921061286,6.478499655475187,1.8531256169011622e-4,8.678571455227044e-5,7.963708024640541e-7,4.953477921993738e-5,3.9641570803557405e-6,2.2283384289345737e-5,-1.825943035034927e-6,-8.143127351990307e-6,6.41443274481857e-5,8.507479902760908e-5,1.1495445676585715e-4,1.2188524315307682e-4,1.2113427959999974e-4,2.398165552393237e-4,2.398165552393237e-4,0,NAN,NAN,NAN,NAN
8.43e-11,1.9832596093946526e-6,1.2870433929238342e-5,1.9746002822859862e-7,4.4751967944403704e-7,7.799089987721691e-7,1.245058939573443e-6,1.3328770206400541e-5,6.373299917402656e-7,1.580031811801664e-6,3.255530668028591e-6,6.78412713809997e-6,13.405851141580376,12.936563990140733,6.284563519887778,6.476110900554873,1.8554157077102542e-4,8.844435831924417e-5,6.477647749939457e-7,4.864217843844599e-5,3.6155699201390895e-6,2.0908713361193122e-5,-1.6323103107444369e-6,-7.57994315479258e-6,5.8186134644003495e-5,7.682484528540543e-5,9.764774487379828e-5,8.734253592393393e-5,9.602302091410724e-5,1.8732139324641558e-4,1.8732139324641558e-4,0,NAN,NAN,NAN,NAN
8.44e-11,1.840060298636432e-6,1.2730450851307168e-5,1.8423048436163673e-7,4.1464721451235025e-7,7.175727840168962e-7,1.1462247796781298e-6,1.2422361445948378e-5,5.65341171049759e-7,1.441603407029356e-6,3.101748250301477e-6,6.557499417154001e-6,13.406900527793017,12.942717497959006,6.284094998223084,6.473869678343392,1.8575576481879574e-4,8.991874343776936e-5,5.086681353751923e-7,4.787043319465315e-5,3.291615605618361e-6,1.9594410868045985e-5,-1.451555306981929e-6,-7.172049422097608e-6,5.212926905696011e-5,6.839669815142042e-5,8.025576533339878e-5,5.945944250536844e-5,7.828565947650704e-5,1.4725457202597223e-4,1.4725457202597223e-4,0,NAN,NAN,NAN,NAN
8.45e-11,1.707110801976091e-6,1.2598761472849348e-5,1.7019390031598644e-7,3.810360482006468e-7,6.571134017749198e-7,1.0546372347791682e-6,1.1425798999434413e-5,5.065111817318276e-7,1.331577476078047e-6,2.9852732834189363e-6,6.313859686424055e-6,13.407855319665936,12.948474003094361,6.28367911650872,6.471736346593909,1.8595456140164604e-4,9.122704769943956e-5,3.7948136131723234e-7,4.720973210933287e-5,2.992938665541329e-6,1.829559423299045e-5,-1.2858278635652382e-6,-6.869795233556038e-6,4.595731859623266e-5,5.978818077785052e-5,6.32445435326673e-5,3.844556337858853e-5,6.516871773980747e-5,1.1704361865884621e-4,1.1704361865884621e-4,0,NAN,NAN,NAN,NAN
8.46e-11,1.5827540265631444e-6,1.2475597450309831e-5,1.5573471212349068e-7,3.474704399454795e-7,5.994703315388514e-7,9.704114978181035e-7,1.0350200218739909e-5,4.601542079229499e-7,1.24874112960305e-6,2.8947339090010856e-6,6.033731698351058e-6,13.408723143413377,12.95383268500674,6.283311111215503,6.4696860213574565,1.8613768068627236e-4,9.238331479520829e-5,2.604773408176913e-7,4.664807804094204e-5,2.7191810050200414e-6,1.6975890847054927e-5,-1.136426978456897e-6,-6.625690628315018e-6,3.9673879963807067e-5,5.10228745221864e-5,4.721334052212613e-5,2.383853537815405e-5,5.475254738948203e-5,9.421042422116562e-5,9.421042422116562e-5,0,NAN,NAN,NAN,NAN
8.47e-11,1.4653357185253186e-6,1.236145420892619e-5,1.4120642105894208e-7,3.146640930126678e-7,5.453766183337349e-7,8.932878216131579e-7,9.209565088574623e-6,4.2542125287410936e-7,1.1905672537209936e-6,2.8177040996752562e-6,5.704064586916569e-6,13.409511392127778,12.958782872386108,6.282985948853924,6.467707485450228,1.8630510566717388e-4,9.339865900028235e-5,1.517800105941551e-7,4.6172482025855175e-5,2.4691662833493983e-6,1.5606834373388194e-5,-1.0038305648240798e-6,-6.397269284813571e-6,3.3315830540749946e-5,4.217032862442757e-5,3.2778429118049414e-5,1.4669240962888006e-5,4.587293730820988e-5,7.665135147223776e-5,7.665135147223776e-5,0,NAN,NAN,NAN,NAN
8.48e-11,1.3533108846790633e-6,1.2257019196159307e-5,1.2692708273330516e-7,2.8323903027069015e-7,4.953383126960017e-7,8.227052856814491e-7,8.018769246872718e-6,4.0132433632920317e-7,1.1532006013223814e-6,2.7417443567149724e-6,5.3184668251880255e-6,13.41022700454867,12.963306437974811,6.28269856423619,6.46580136461539,1.8645703321717525e-4,9.428316566024911e-5,5.335267549403443e-8,4.5770161856213366e-5,2.2410802361005503e-6,1.41678152101139e-5,-8.877693514214871e-7,-6.1490459632411815e-6,2.6961740825928026e-5,3.3358703633838344e-5,2.0460293853065416e-5,9.678040535867427e-6,3.7953191652800015e-5,6.275603667554463e-5,6.275603667554463e-5,0,NAN,NAN,NAN,NAN
8.49e-11,1.245305668671012e-6,1.2163098850815427e-5,1.131760122473636e-7,2.537082106356087e-7,4.4962767137559527e-7,7.578894073341352e-7,6.793227787839732e-6,3.867106044449199e-7,1.1316074080570505e-6,2.6554571544019748e-6,4.876611403041358e-6,13.410876297073257,12.967380293460598,6.282444071065531,6.463977847623035,1.865938307784668e-4,9.504780598453906e-5,-3.500114140982418e-8,4.542949570307087e-5,2.0326407960484016e-6,1.2646788704566225e-5,-7.873351273773895e-7,-5.853560916726493e-6,2.073238404962844e-5,2.47751817221563e-5,1.0596546160494068e-5,7.534322553885884e-6,3.080766984602189e-5,5.140579430509116e-5,5.140579430509116e-5,0,NAN,NAN,NAN,NAN
8.5e-11,1.1401478659238959e-6,1.208053868776816e-5,1.0019102265176479e-7,2.2646273488287242e-7,4.082911175015172e-7,6.979425704315932e-7,5.549892448830325e-6,3.802084238314524e-7,1.1198808536220571e-6,2.5494035999002157e-6,4.38310775292576e-6,13.411464846086952,12.970979185711501,6.282217936242214,6.46225420545033,1.8671600835746228e-4,9.570576199257545e-5,-1.1362421117404667e-7,4.514056821239405e-5,1.8412591843583676e-6,1.10415504071847e-5,-7.011113184344717e-7,-5.491657958354375e-6,1.4782379564857336e-5,1.6652794143696908e-5,3.294528683184532e-6,7.021641704021512e-6,2.4460063871637993e-5,4.189702332658667e-5,4.189702332658667e-5,0,NAN,NAN,NAN,NAN
8.51e-11,1.0368831736572332e-6,1.2010133757316004e-5,8.816582357128176e-8,2.017644478484927e-7,3.7117128700351764e-7,6.41927645525002e-7,4.308857099816457e-6,3.8017341626344445e-7,1.1116690364821413e-6,2.4167623149954464e-6,3.846188731446157e-6,13.411997418615993,12.974078892296847,6.2820161129523395,6.460652306591681,1.868242083837571e-4,9.627278026630609e-5,-1.8298197787052015e-7,4.489526545259808e-5,1.6641968809995978e-6,9.361088966690615e-6,-6.273137073423645e-7,-5.052231866874158e-6,9.284115576917097e-6,9.245628882027089e-6,-1.5720584188162688e-6,7.164941625721668e-6,1.900165724402072e-5,3.383055821908375e-5,3.383055821908375e-5,0,NAN,NAN,NAN,NAN
8.52e-11,9.347922720292073e-7,1.1952531403575081e-5,7.724753195672458e-8,1.7974455974920915e-7,3.3794086860400643e-7,5.889381618569871e-7,3.0947030154157875e-6,3.846617257200895e-7,1.1006723112442406e-6,2.2536673437229692e-6,3.2765197689097096e-6,13.412477950734193,12.976659745558212,6.2818351310664,6.459196252118534,1.8691920908943816e-4,9.676646721873031e-5,-2.43633126485822e-7,4.468699201528686e-5,1.4987229777844452e-6,7.626395789914779e-6,-5.639307057552379e-7,-4.531692774498991e-6,4.406780167104235e-6,2.7969723557022164e-6,-4.327137544470616e-6,7.291648788402513e-6,1.449910479046112e-5,2.6998487338346613e-5,2.6998487338346613e-5,0,NAN,NAN,NAN,NAN
8.53e-11,8.334172463167464e-7,1.1908133205868377e-5,6.753453259005183e-8,1.6040857816550827e-7,3.0814469161392157e-7,5.381520788865768e-7,1.936827426572854e-6,3.914512588003963e-7,1.0811465548187243e-6,2.059224406241018e-6,2.6863246982761887e-6,13.412909573937254,12.97871023443786,6.281672146179581,6.4579101872802855,1.8700193220063047e-4,9.720472371262984e-5,-2.9619929155897286e-7,4.4510168862976254e-5,1.3422725535600918e-6,5.8701671910386605e-6,-5.088553072433454e-7,-3.933339764465807e-6,2.9429081642381354e-7,-2.493647370886863e-6,-5.428215438773619e-6,7.03186422393764e-6,1.0949447120704623e-5,2.128880278524112e-5,2.128880278524112e-5,0,NAN,NAN,NAN,NAN
8.54e-11,7.325971059451515e-7,1.187700676743317e-5,5.907512816692453e-8,1.436473944304248e-7,2.8124585242775873e-7,4.888696303686776e-7,8.683125973864445e-7,3.981209244430185e-7,1.0483498725251181e-6,1.8352591647152436e-6,2.088877085817325e-6,13.41329468902417,12.980230294757238,6.281524950555511,6.456816302753448,1.8707344401210283e-4,9.760372639244357e-5,-3.413382455215895e-7,4.435970588420077e-5,1.192600996381095e-6,4.135051583352105e-6,-4.6000389043594347e-7,-3.26673898596566e-6,-2.9539625633781344e-6,-6.498469636740002e-6,-5.389309402061881e-6,6.272364930953544e-6,8.272666587776403e-6,1.6617704412840876e-5,1.6617704412840876e-5,0,NAN,NAN,NAN,NAN
8.55e-11,6.325039960300672e-7,1.1858819539869606e-5,5.186750912137291e-8,1.2925386503538969e-7,2.5667168048415174e-7,4.405380934265736e-7,-7.668909775705491e-8,4.021854092138025e-7,9.988817540484513e-7,1.5858858616005614e-6,1.498269679365295e-6,13.41363508463864,12.981233840679058,6.281391950307782,6.455933025613032,1.8713494051791405e-4,9.797595674705078e-5,-3.7972332351909413e-7,4.423062478134613e-5,1.0479236388663507e-6,2.4704076671503573e-6,-4.1541964283628354e-7,-2.5470967649074123e-6,-5.296298957524526e-6,-9.179652269865222e-6,-4.706056165577218e-6,5.08371891451591e-6,6.328826341754446e-6,1.2890921233610697e-5,1.2890921233610697e-5,0,NAN,NAN,NAN,NAN
8.56e-11,5.336664866297484e-7,1.1852805678769257e-5,4.58615420484808e-8,1.1694375026008083e-7,2.33855959649252e-7,3.9276724731812345e-7,-8.666681918134389e-7,4.0127132341379653e-7,9.308829104218143e-7,1.3169942285850735e-6,9.292834535643376e-7,13.413932093851463,12.981750129813635,6.281272113580267,6.455273415276269,1.8718771151826679e-4,9.832874774301526e-5,-4.1202978707249166e-7,4.411794584583273e-5,9.070265130615874e-7,9.278691488612296e-7,-3.7336002643183904e-7,-1.7945373406746684e-6,-6.753821956661191e-6,-1.0594667509419148e-5,-3.7955285943266596e-6,3.639759765132544e-6,4.946895040869031e-6,9.989697016691112e-6,9.989697016691112e-6,0,NAN,NAN,NAN,NAN
8.57e-11,4.369654490540769e-7,1.1857773223872319e-5,4.0962732145843835e-8,1.0637949952986094e-7,2.1227484932775542e-7,3.4533874691626476e-7,-1.476880014409518e-6,3.933118734655216e-7,8.440866941770095e-7,1.0357382326820115e-6,3.971520388788493e-7,13.414186777799962,12.98182368505242,6.281164894582152,6.454843812387236,1.8723308424391615e-4,9.866368174279666e-5,-4.3892687567616e-7,4.401686606810101e-5,7.693336882972882e-7,-4.4371977223696866e-7,-3.3236823924321134e-7,-1.0331602421725492e-6,-7.406883865733206e-6,-1.0888465912484577e-5,-2.9586311848432352e-6,2.145085679239794e-6,3.954668616931819e-6,7.774130941574839e-6,7.774130941574839e-6,0,NAN,NAN,NAN,NAN
8.58e-11,3.435916393429356e-7,1.187215345920723e-5,3.703848644996635e-8,9.719516918861974e-8,1.9147513077700628e-7,2.982110496977063e-7,-1.893055005323022e-6,3.767330474813049e-7,7.397344402272781e-7,7.50079131434286e-7,-8.294133626344664e-8,13.414400121471255,12.981512690561189,6.2810701384084275,6.454642823620741,1.872723525425139e-4,9.897697298453074e-5,-4.610729398724359e-7,4.3923169478521995e-5,6.34919865463356e-7,-1.6032831543810512e-6,-2.913282261204204e-7,-2.8977185094197086e-7,-7.3839325387012355e-6,-1.0274257230858076e-5,-2.367558036340615e-6,7.807031016942283e-7,3.202650924222888e-6,6.0959424731758455e-6,6.0959424731758455e-6,0,NAN,NAN,NAN,NAN
8.59e-11,2.5496119383370275e-7,1.189408825659681e-5,3.392653051933706e-8,8.902075436212818e-8,1.7109447830502334e-7,2.515195551451644e-7,-2.1139375317892667e-6,3.506051510921579e-7,6.203832454158987e-7,4.6839802699461385e-7,-4.967046674598918e-7,13.414573224215925,12.980885997538214,6.280987971847291,6.4546607473111255,1.87306701720668e-4,9.926075324420703e-5,-4.791105924996881e-7,4.3833745049343826e-5,5.044630976916329e-7,-2.5216852559632623e-6,-2.495019038579301e-7,4.0774772417399564e-7,-6.844930637245103e-6,-9.006553327889277e-6,-2.0758619779511e-6,-3.2802268678057665e-7,2.5783874529694952e-6,4.8137731593439844e-6,4.8137731593439844e-6,0,NAN,NAN,NAN,NAN
8.6e-11,1.7259396761436552e-7,1.1921545739422179e-5,3.1445057467209546e-8,8.15044044246765e-8,1.5087422593488916e-7,2.0556994844681592e-7,-2.152120262441462e-6,3.147388976878913e-7,4.896431373497836e-7,1.991606720186533e-7,-8.318698793331965e-7,13.41470746722191,12.980019074307563,6.280918685905206,6.4548795422679826,1.8733714084762315e-4,9.950499814038283e-5,-4.936593038634477e-7,4.374705733374023e-5,3.7914041901657583e-7,-3.1845071054168656e-6,-2.065464514022103e-7,1.0323868429754037e-6,-5.962232926405319e-6,-7.351095836896294e-6,-2.045089657095568e-6,-1.1220930123009215e-6,2.0108565791303213e-6,3.806112702026354e-6,3.806112702026354e-6,0,NAN,NAN,NAN,NAN
8.61e-11,9.796786740721161e-8,1.1952450740605659e-5,2.940395912072659e-8,7.433132742520619e-8,1.3066547634695678e-7,1.6082195525224102e-7,-2.0329745025362793e-6,2.6971381078815214e-7,3.5188074873295197e-7,-4.940167595262238e-8,-1.079463603215191e-6,13.414804642237714,12.978989378228702,6.280862616468266,6.4552734105225325,1.873644534271215e-4,9.969971924358778e-5,-5.053041047437052e-7,4.366342503415268e-5,2.6047715412086717e-7,-3.593075605480368e-6,-1.6250928671365556e-7,1.5601011029440886e-6,-4.901927094478325e-6,-5.556352838980557e-6,-2.1801356457215583e-6,-1.6028466066370245e-6,1.466706778758633e-6,2.9791802927936032e-6,2.9791802927936032e-6,0,NAN,NAN,NAN,NAN
8.62e-11,3.2368119648559546e-8,1.1984814909785884e-5,2.761633981730899e-8,6.723860444108556e-8,1.1042940535355935e-7,1.178611017707101e-7,-1.7918384699947384e-6,2.1683661517747268e-7,2.1191991366364402e-7,-2.6963279970669875e-7,-1.2349903911508792e-6,13.41486703008996,12.977871690191757,6.280820030138265,6.455810007175101,1.8738917416946514e-4,9.983702052461955e-5,-5.145806766683926e-7,4.358500782212997e-5,1.5016714901447585e-7,-3.7636806946382395e-6,-1.1779902936591631e-7,1.9718422246435013e-6,-3.808232139713751e-6,-3.830507862248254e-6,-2.365460879900922e-6,-1.8155172872385337e-6,9.41266768003379e-7,2.2691028850285647e-6,2.2691028850285647e-6,0,NAN,NAN,NAN,NAN
8.63e-11,-2.3247502329987123e-8,1.2016852114823734e-5,2.5909464510838334e-8,6.002555438567031e-8,9.02323735851086e-8,7.735758753381163e-8,-1.4699378491394746e-6,1.5803667834558478e-7,7.475885397029072e-8,-4.5483535876832533e-7,-1.2992845931614084e-6,13.414897423343675,12.976733929459755,6.280791022550252,6.456452216848678,1.87411594957065e-4,9.991267345637716e-5,-5.21958660004815e-7,4.3515469217673273e-5,4.9884881018594376e-8,-3.725196484412396e-6,-7.31323833485815e-8,2.2552586352729214e-6,-2.792747943133618e-6,-2.3265236724974815e-6,-2.4957530615786283e-6,-1.8288286911280226e-6,4.4745578650135623e-7,1.6392062419180857e-6,1.6392062419180857e-6,0,NAN,NAN,NAN,NAN
8.64e-11,-6.834847151432751e-8,1.2047067682643884e-5,2.4134347528104616e-8,5.255964758792759e-8,7.023614344521134e-8,4.0013660982200666e-8,-1.1097159903160635e-6,9.571283056426149e-8,-5.468774910603491e-8,-5.996929985289467e-7,-1.278826575856667e-6,13.414899093877045,12.975633867306456,6.28077543613874,6.457160360591445,1.874317980530181e-4,9.992698299809786e-5,-5.278260979991747e-7,4.345935635630294e-5,-3.888923063405753e-8,-3.5155441420394047e-6,-2.945924088026998e-8,2.405828151723341e-6,-1.9293578340298273e-6,-1.1362646800217861e-6,-2.496918886522097e-6,-1.7159423054718194e-6,5.233126083732149e-9,1.074061527667869e-6,1.074061527667869e-6,0,NAN,NAN,NAN,NAN
8.65e-11,-1.028828596634339e-7,1.2074314374246262e-5,2.2173332651597395e-8,4.4778220946784215e-8,5.0683290607630014e-8,6.503380203410033e-9,-7.503130999133487e-7,3.255006223029833e-8,-1.7182236047886092e-7,-7.006957502312714e-7,-1.1854062695586842e-6,13.414875712179684,12.974617005330302,6.280772803217346,6.457894634402693,1.87449710204737e-4,9.988486589524321e-5,-5.324782948489039e-7,4.3421299317347034e-5,-1.1501189711643756e-7,-3.1775629702816126e-6,1.2129037453003667e-8,2.4272498703682638e-6,-1.2546071298480764e-6,-2.9312920963456105e-7,-2.335880548135682e-6,-1.5402425598259105e-6,-3.6664484064934995e-7,5.721545736875978e-7,5.721545736875978e-7,0,NAN,NAN,NAN,NAN
8.66e-11,-1.27274650089056e-7,1.2097812934124442e-5,1.9945222193191485e-8,3.6686388359259356e-8,3.187792359246293e-8,-2.2589275487327055e-8,-4.2385502036781736e-7,-2.8674569293832525e-8,-2.7257868100845503e-7,-7.565096065761742e-7,-1.0351320138359711e-6,13.414831229948785,12.97371570876907,6.280782318366997,6.458617543423564,1.8746516836110213e-4,9.97952097796568e-5,-5.361139218397319e-7,4.340517047602045e-5,-1.7777546536089925e-7,-2.7548787629590847e-6,5.050081527184326e-8,2.3310237425912673e-6,-7.72583917447315e-7,2.185635053118222e-7,-2.0199710915140097e-6,-1.3474471112883935e-6,-6.557574784598108e-7,1.3881228039072645e-7,1.3881228039072645e-7,0,NAN,NAN,NAN,NAN
8.67e-11,-1.423699315758949e-7,1.2117139731243551e-5,1.7407748171152088e-8,2.835158715911103e-8,1.4162128294715536e-8,-4.682682678580061e-8,-1.5302149140383033e-7,-8.527953748004115e-8,-3.5362004620699904e-7,-7.682200592280312e-7,-8.468999642703685e-7,13.414769740443658,12.972949517494266,6.280802841648578,6.4592960917277855,1.8747798668750538e-4,9.966969788703811e-5,-5.388400731460579e-7,4.3413351496506684e-5,-2.269558096217701e-7,-2.2882838206102508e-6,8.458587804587519e-8,2.1352623292064204e-6,-4.628205521729552e-7,4.499110820424402e-7,-1.5884148072999921e-6,-1.1638004828162412e-6,-8.580794810687105e-7,-2.1948002367126843e-7,-2.1948002367126843e-7,0,NAN,NAN,NAN,NAN
8.68e-11,-1.4934241703407142e-7,1.213218770691996e-5,1.4557408218930457e-8,1.989519538589621e-8,-2.1109095485032956e-9,-6.596222353617869e-8,4.989098514516694e-8,-1.3484662615641605e-7,-4.125206693274407e-7,-7.393851340621274e-7,-6.405343721993993e-7,13.414695331824003,12.972326423284139,6.28083293136069,6.459903517655808,1.874880154334748e-4,9.952135147487289e-5,-5.406864195159692e-7,4.344623264898367e-5,-2.628106219128358e-7,-1.8129967732627948e-6,1.1346820487876438e-7,1.8628877584079618e-6,-2.895510583950343e-7,4.721717990420984e-7,-1.0992637449656173e-6,-9.989122902674583e-7,-9.775869973894398e-7,-4.988213098943911e-7,-4.988213098943911e-7,0,NAN,NAN,NAN,NAN
8.69e-11,-1.495739387358876e-7,1.2143109119195385e-5,1.142688419953524e-8,1.1481644216706167e-8,-1.6605506303163466e-8,-7.996462187193769e-8,1.8246051216695592e-7,-1.7536025999242572e-7,-4.4792078538087455e-7,-6.758556806152114e-7,-4.348634003139965e-7,13.414611947470801,12.971844817823195,6.280870902324992,6.460420423523386,1.874951846069777e-4,9.93630544055846e-5,-5.416269816165324e-7,4.3502022951478755e-5,-2.86035161046335e-7,-1.3569879557981682e-6,1.3646122231044737e-7,1.5394484679651241e-6,-2.1077233828192003e-7,3.6233547047295147e-7,-6.152479488715854e-7,-8.512320346466444e-7,-1.024314735072205e-6,-6.996731324289635e-7,-6.996731324289635e-7,0,NAN,NAN,NAN,NAN
8.7e-11,-1.4452772242247683e-7,1.2150249287056549e-5,8.080405020941193e-9,3.305475907376538e-9,-2.903162431360361e-8,-8.902374570949884e-8,2.504575737584484e-7,-2.0531406716804206e-7,-4.5963978605017116e-7,-5.853550346133933e-7,-2.4599991857868335e-7,13.414523264507373,12.971495787069259,6.2809149033804,6.460835226112881,1.8749952870752846e-4,9.92062878101896e-5,-5.416066905552585e-7,4.357689124280611e-5,-2.97686707974072e-7,-9.403741999019949e-7,1.5315898555159516e-7,1.1908317736604433e-6,-1.8589142313387327e-7,1.9134996525344015e-7,-1.914378661481086e-7,-7.141573557779139e-7,-1.0117853280113669e-6,-8.270238920740926e-7,-8.270238920740926e-7,0,NAN,NAN,NAN,NAN
8.71e-11,-1.3563125600834135e-7,1.2154079840669341e-5,4.607501532412887e-9,-4.423118145291585e-9,-3.917001892221695e-8,-9.353254488166946e-8,2.6540871130914175e-7,-2.2378350537314747e-7,-4.487275429735206e-7,-4.768495403367822e-7,-8.605372948330296e-8,13.414432598028219,12.971265449340224,6.280963006217936,6.461143937727357,1.8750119224376457e-4,9.906023185290979e-5,-5.405690885357694e-7,4.366540015322833e-5,-2.9909089873621276e-7,-5.757362738784878e-7,1.634596427278714e-7,8.411449851876296e-7,-1.8119936038404497e-7,1.606909635992379e-8,1.3334833866186368e-7,-5.811977769286488e-7,-9.545568326491854e-7,-8.894827673765659e-7,-8.894827673765659e-7,0,NAN,NAN,NAN,NAN
8.72e-11,-1.2418197101857506e-7,1.2155138237661294e-5,1.1156365034145697e-9,-1.1493605987350925e-8,-4.6891848440479584e-8,-9.405086336851719e-8,2.418808472154374e-7,-2.304650593706111e-7,-4.17435063161125e-7,-3.59777573373297e-7,3.757794984866626e-8,13.414342834585128,12.971137094182806,6.281013297083191,6.461349363736072,1.8750041875399513e-4,9.893130518335682e-5,-5.384813865025445e-7,4.376114821533369e-5,-2.917428166321016e-7,-2.691127195586755e-7,1.6756084561352655e-7,5.10993566774113e-7,-1.7289589500609772e-7,-1.2478748272655627e-7,3.405685517469012e-7,-4.4926265005742843e-7,-8.663594649886696e-7,-8.978729199535105e-7,-8.978729199535105e-7,0,NAN,NAN,NAN,NAN
8.73e-11,-1.112837005564374e-7,1.215397798326579e-5,-2.277809915291357e-9,-1.7710432826509292e-8,-5.217061304956462e-8,-9.125532078944782e-8,1.9492787142987787e-7,-2.2568289590187922e-7,-3.690919377648332e-7,-2.4323020888809314e-7,1.2229380932651648e-7,13.414256394880885,12.97109296016019,6.281063963254439,6.46145986068541,1.8749752809339696e-4,9.882312921948026e-5,-5.353536293303255e-7,4.3857507771878164e-5,-2.772136522092846e-7,-2.1382694362181106e-8,1.659299516528472e-7,2.1631056579205897e-7,-1.478149997180027e-7,-2.1103115239916613e-7,4.31605370100252e-7,-3.1981772994517673e-7,-7.590052958023034e-7,-8.637967041303009e-7,-8.637967041303009e-7,0,NAN,NAN,NAN,NAN
8.74e-11,-9.781610734224318e-8,1.2151131573041271e-5,-5.453742784721326e-9,-2.2907366454810945e-8,-5.508506811247738e-8,-8.588217733815859e-8,1.3803919856429095e-7,-2.103634877567684e-7,-3.078889115665218e-7,-1.351864655368517e-7,1.697963253097356e-7,13.414175222820948,12.971115575101797,6.281113367461225,6.4614878323468705,1.874928876358494e-4,9.873683859078022e-5,-5.31249781576436e-7,4.3948341028306e-5,-2.570705519680138e-7,1.7023694406971256e-7,1.5925444462577063e-7,-3.2197745505421605e-8,-1.0231324172442314e-7,-2.385883346182384e-7,4.2399355357462164e-7,-1.982102336716945e-7,-6.420191193925622e-7,-7.984829055171536e-7,-7.984829055171536e-7,0,NAN,NAN,NAN,NAN
8.75e-11,-8.443406919246485e-8,1.2147086059911878e-5,-8.299317476932756e-9,-2.6959816607901986e-8,-5.5812796072164546e-8,-7.867038370133276e-8,8.178856514897374e-8,-1.8597832092521456e-7,-2.3857734083541816e-7,-4.189837853080739e-8,1.8515596090339244e-7,13.414100796298637,12.971188657773274,6.281160105307477,6.461448147391951,1.8748688280449596e-4,9.867161949077835e-5,-5.262899055114382e-7,4.402859206330015e-5,-2.3281371699805126e-7,3.108019380190156e-7,1.483796478055864e-7,-2.2901337287004187e-7,-3.995503906037378e-8,-2.1533352760332113e-7,3.455996676181834e-7,-9.181048096017042e-8,-5.227903369709371e-7,-7.12051634582992e-7,-7.12051634582992e-7,0,NAN,NAN,NAN,NAN
8.76e-11,-7.159018573530535e-8,1.214226959616387e-5,-1.071527105198221e-8,-2.9794116593449232e-8,-5.461524957087572e-8,-7.031132426064723e-8,3.323205180627809e-8,-1.5445505717008192e-7,-1.6611065936005383e-7,3.250221194151086e-8,1.7561444793925758e-7,13.41403415435168,12.9712976357444,6.281203042997273,6.461356644128745,1.8747989124072735e-4,9.8625346381239e-5,-5.206439899420436e-7,4.409468360320704e-5,-2.058315461868264e-7,4.0650409831824424e-7,1.3424136045152105e-7,-3.7327204651196616e-7,3.133652999268169e-8,-1.5624725416684702e-7,2.282045202328828e-7,-7.736850447979571e-9,-4.069911190160628e-7,-6.131872719471952e-7,-6.131872719471952e-7,0,NAN,NAN,NAN,NAN
8.77e-11,-5.9571567052249065e-8,1.21370464251036e-5,-1.2622250337478598e-8,-3.139293483175063e-8,-5.1816107759057905e-8,-6.141015727939636e-8,-4.025139413902989e-9,-1.180588717196868e-7,-9.526349274139416e-8,8.61376131741715e-8,1.493254921892496e-7,13.413975935465704,12.971429866308833,6.281241334905107,6.461228850875438,1.874722633148326e-4,9.859520081240318e-5,-5.145191562194354e-7,4.4144686415052046e-5,-1.7737212249244958e-7,4.6385328746729307e-7,1.1780055544020052e-7,-4.6787842688119605e-7,1.0207316123912829e-7,-7.881690187820669e-8,1.0173569030164441e-7,4.91494154249924e-8,-2.990298348181228e-7,-5.091165539351543e-7,-5.091165539351543e-7,0,NAN,NAN,NAN,NAN
8.78e-11,-4.85419140990492e-8,1.2131717564710468e-5,-1.396579700361805e-8,-3.179629605337689e-8,-4.777554809661642e-8,-5.246149524032003e-8,-2.9264119615593478e-8,-7.924818098301906e-8,-3.026952810639974e-8,1.1926022036993134e-7,1.1421308668487646e-7,13.413926422543598,12.97157465652585,6.281274422497954,6.461079003129662,1.8746430996825745e-4,9.857818656259875e-5,-5.081427368216774e-7,4.417826833229254e-5,-1.4852785102933837e-7,4.891732333626417e-7,9.998593693028918e-8,-5.184373529782352e-7,1.6350263949676263e-7,6.673425670757162e-10,-9.986859588765164e-9,7.750735161785737e-8,-2.0238239165874807e-7,-4.0575237765646666e-7,-4.0575237765646666e-7,0,NAN,NAN,NAN,NAN
8.79e-11,-3.858128706792012e-8,1.2126524701032584e-5,-1.4719693251167667e-8,-3.109810433805892e-8,-4.2863409208487405e-8,-4.383986798842454e-8,-4.380396674915146e-8,-4.051227897820228e-8,2.548157129237797e-8,1.3390800056343476e-7,7.708324577781114e-8,13.413885591103082,12.971723169455272,6.281302017594123,6.4609193892037275,1.8745629739608542e-4,9.857149369513954e-5,-5.01744005932388e-7,4.41964623596139e-5,-1.2022957263957043e-7,4.883566256609376e-7,8.164828557165031e-8,-5.321605924100891e-7,2.0916900315545947e-7,6.957519189946782e-8,-9.158411628999191e-8,7.983632296740434e-8,-1.197360066503822e-7,-3.078751062557061e-7,-3.078751062557061e-7,0,NAN,NAN,NAN,NAN
8.8e-11,-2.9718337502253407e-8,1.2121655400688998e-5,-1.4887439259991366e-8,-2.9438517911700943e-8,-3.743416077930881e-8,-3.5803363119313266e-8,-5.0080962501089205e-8,-4.201854727531012e-9,6.965502496594515e-8,1.3340492909932012e-7,4.3065550686921656e-8,13.413853158331708,12.97186828315205,6.281324073825866,6.460760011875261,1.8744844705529976e-4,9.857270175695183e-5,-4.955371530912511e-7,4.420131440523174e-5,-9.324680650599812e-8,4.6679907765383634e-7,6.352846900374471e-8,-5.168800401549255e-7,2.3566517569839498e-7,1.2009822472392697e-7,-1.3654977310323755e-7,6.190892754651315e-8,-5.296276087077772e-8,-2.1926481725765564e-7,-2.1926481725765564e-7,0,NAN,NAN,NAN,NAN
8.81e-11,-2.1952524241399025e-8,1.2117248460437447e-5,-1.4501732457095315e-8,-2.6992961412425884e-8,-3.180613548086134e-8,-2.8507341126601893e-8,-5.082823247242645e-8,2.7633853252586638e-8,1.0106859472904937e-7,1.2178721609650553e-7,1.5398656081058863e-8,13.41382863151715,12.972004444038355,6.281340750454599,6.460608520183443,1.8744093901011197e-4,9.857984249530973e-5,-4.897075261157127e-7,4.4195479111852046e-5,-6.819161956768009e-8,4.294281566448023e-7,4.623909532628107e-8,-4.802563891172287e-7,2.426608110434636e-7,1.4927713823954168e-7,-1.461287112291065e-7,3.156375903235951e-8,-2.9960253012330854e-9,-1.4275064758899555e-7,-1.4275064758899555e-7,0,NAN,NAN,NAN,NAN
8.82e-11,-1.5266364497235127e-8,1.2113398869310877e-5,-1.3621949318114241e-8,-2.3958908762209338e-8,-2.624671354868682e-8,-2.202433998838264e-8,-4.846857783440772e-8,5.338817644724263e-8,1.1967127366511833e-7,1.0323774550585712e-7,-4.480258652343049e-9,13.413811354974323,12.972127532899204,6.281352372452815,6.460470345481433,1.874339166639246e-4,9.859136131727062e-5,-4.84402377806817e-7,4.418182781026693e-5,-4.5524651064988004e-8,3.807574430993792e-7,3.025828656775288e-8,-4.292260209337869e-7,2.3238702850503778e-7,1.582018212111197e-7,-1.2718364661476889e-7,-2.7960799072366033e-9,3.0295657092797285e-8,-8.01904621950845e-8,-8.01904621950845e-8,0,NAN,NAN,NAN,NAN
8.83e-11,-9.629665034368602e-9,1.211016235253543e-5,-1.2329784792580454e-8,-2.0541775905239252e-8,-2.0964224871890565e-8,-1.636623050401823e-8,-4.4767191493787834e-8,7.200199168538062e-8,1.2641284619581777e-7,8.16000277629438e-8,-1.662042542807708e-8,13.413800554896264,12.972234744051107,6.2813593901581495,6.460348969322597,1.874274913480265e-4,9.860602342901272e-5,-4.797265001004599e-7,4.416311868333151e-5,-2.5562754078850293e-8,3.249191778637545e-7,1.593308904448169e-8,-3.6968636935754233e-7,2.0880403317572806e-7,1.5074646082846227e-7,-8.964477577198229e-8,-3.364742828819884e-8,4.815279396407038e-8,-3.242458710567716e-8,-3.242458710567716e-8,0,NAN,NAN,NAN,NAN
8.84e-11,-4.9987167150966795e-9,1.2107559746663851e-5,-1.0723366642060303e-8,-1.6941297851393454e-8,-1.6106403256202878e-8,-1.1505246066460657e-8,-4.07321224299031e-8,8.302099274013707e-8,1.230276417581228e-7,6.002234768857862e-8,-2.2113873702500123e-8,13.413795381621123,12.9723244680811,6.281362340990871,6.460246255660158,1.8742174586131458e-4,9.862280684353895e-5,-4.757423711709209e-7,4.4141759871912506e-5,-8.488361468877524e-9,2.656551157670104e-7,3.4896447537808443e-9,-3.063872381969135e-7,1.7667314660375887e-7,1.3218216202538575e-7,-4.4073061361414086e-8,-5.545301574800848e-8,5.283518899619473e-8,7.428443286467325e-10,7.428443286467325e-10,0,NAN,NAN,NAN,NAN
8.85e-11,-1.3136102618739432e-9,1.2105581529370521e-5,-8.910310714284724e-9,-1.3339627299583802e-8,-1.1764435432192369e-8,-7.391486027397875e-9,-3.670793319471168e-8,8.659850291662254e-8,1.1176511717352213e-7,4.0757139737027336e-8,-2.2619801291977656e-8,13.413794948732766,12.972396165780072,6.281361814867938,6.460162792745615,1.8741673670256571e-4,9.864081353718956e-5,-4.7247388576407793e-7,4.411967577943841e-5,5.639038545805095e-9,2.0626771170915437e-7,-6.9526488076790386e-9,-2.4297564490386605e-7,1.4071420716789036e-7,1.0793745489400577e-7,2.755805752991967e-10,-6.52627000060528e-8,4.7388153528721274e-8,2.0490375102171242e-8,2.0490375102171242e-8,0,NAN,NAN,NAN,NAN
8.86e-11,1.503696116309861e-9,1.2104192743481963e-5,-7.000295718927228e-9,-9.89210886425562e-9,-7.981097958363917e-9,-3.965639719124805e-9,-3.2586085685854914e-8,8.344318951348314e-8,9.510385495509008e-8,2.511472016558739e-8,-1.993732023575207e-8,13.413798368305551,12.972450223845481,6.281358424174279,6.460098207065483,1.8741249526197575e-4,9.865921588883164e-5,-4.699124419359309e-7,4.409826893966189e-5,1.686899839976625e-8,1.4954893849004517e-7,-1.536530228345639e-8,-1.8213502417590007e-7,1.049684190017505e-7,8.267815926085582e-8,3.6676542234259486e-8,-6.277175985928478e-8,3.529416910107081e-8,2.8830689587261166e-8,2.8830689587261166e-8,0,NAN,NAN,NAN,NAN
8.87e-11,3.5488891979236165e-9,1.210333838220268e-5,-5.097792748111704e-9,-6.721301738252986e-9,-4.761220806177019e-9,-1.1667700353340368e-9,-2.805352707692745e-8,7.47175596032362e-8,7.548395823547979e-8,1.3548551230091749e-8,-1.5680938509932942e-8,13.413804781554399,12.972487789173059,6.281352778548271,6.460051428958932,1.874090285547771e-4,9.867724177893648e-5,-4.680241176656399e-7,4.407845703738015e-5,2.5343772342261746e-8,9.771053927989758e-8,-2.179488314433813e-8,-1.2576406635682503e-7,7.2420956280661e-8,5.977616477779011e-8,6.141820398628896e-8,-4.991027034826862e-8,2.0067401780360604e-8,2.8370727928642982e-8,2.8370727928642982e-8,0,NAN,NAN,NAN,NAN
8.88e-11,4.931826380266915e-9,1.2102949111554068e-5,-3.295573094592989e-9,-3.914405078062696e-9,-2.082754342896278e-9,1.0641452708278193e-9,-2.2814455852616523e-8,6.189902433487839e-8,5.5086404653732515e-8,5.834166765918856e-9,-1.1083628807980506e-8,13.413813384213546,12.9725105855816,6.281345464336637,6.460020904343327,1.8740632016362715e-4,9.869419104305845e-5,-4.667568419686708e-7,4.406075813744654e-5,3.127995877031931e-8,5.233814749972507e-8,-2.6348132390052393e-8,-7.515260335234159e-8,4.487944712923399e-8,4.1150096947241066e-8,7.364261757751222e-8,-3.011473433579117e-8,4.860014010695475e-9,2.2007919915397e-8,2.2007919915397e-8,0,NAN,NAN,NAN,NAN
8.89e-11,5.77048532578748e-9,1.2102947053350791e-5,-1.6695353381831484e-9,-1.5238463992157502e-9,9.300379733960041e-11,2.783690953912453e-9,-1.6743044585557788e-8,4.6619688804083245e-8,3.567816507091905e-8,1.297123832260738e-9,-6.925141839862569e-9,13.413823446154147,12.972520722569271,6.2813370283634145,6.460004757513382,1.8740433194034688e-4,9.870946978728516e-5,-4.660467718942846e-7,4.404539666413071e-5,3.494893736694838e-8,1.4384717423945223e-8,-2.9178452041160898e-8,-3.112776200950301e-8,2.3061960309379822e-8,2.7400581748844515e-8,7.473572859394241e-8,-7.466755145070045e-9,-7.855817010085528e-9,1.2605591349360189e-8,1.2605591349360189e-8,0,NAN,NAN,NAN,NAN
8.9e-11,6.18342201575357e-9,1.2103251271685305e-5,-2.7524758704788915e-10,4.2952343028387066e-10,1.8130268518986104e-9,4.047115815315383e-9,-9.950345546680173e-9,3.050318452354848e-8,1.8530669278633932e-8,-9.533655680973557e-10,-3.5625888431990255e-9,13.41383432503891,12.972520508917729,6.281327965596883,6.460000915725055,1.8740300677050684e-4,9.872262754831572e-5,-4.65823444609392e-7,4.403240692679355e-5,3.665718291703822e-8,-1.579099742283117e-8,-3.0473760901284655e-8,5.840651876150996e-9,6.824652810324223e-9,1.813247793015453e-8,6.748960121810356e-8,1.4124503280967543e-8,-1.6484412211107665e-8,2.6953089653774736e-9,2.6953089653774736e-9,0,NAN,NAN,NAN,NAN
8.91e-11,6.282110908106833e-9,1.2103782607549989e-5,8.535886306450975e-10,1.9513888039893038e-9,3.126526051836098e-9,4.909799087872917e-9,-2.7710850686643924e-9,1.5016510862331865e-8,4.408411410457795e-9,-1.8206722156158162e-9,-1.0284631883367066e-9,13.413845474153092,12.972512284241116,6.28131871033054,6.460007207676126,1.874022724097904e-4,9.873338458712601e-5,-4.660136066549846e-7,4.4021718162936194e-5,3.672761972091253e-8,-3.834480746294628e-8,-3.04455088128057e-8,3.557372239428189e-8,-4.5459937270503755e-9,1.235341313764497e-8,5.524345921692004e-8,3.155934697774839e-8,-2.0361428698168416e-8,-5.751982802628732e-9,-5.751982802628732e-9,0,NAN,NAN,NAN,NAN
8.92e-11,6.164462639212795e-9,1.2104467578768262e-5,1.7047549691768421e-9,3.067918424908192e-9,4.081298731654907e-9,5.42816801242192e-9,4.308175532394777e-9,1.3521037184285712e-9,-6.384266464260242e-9,-2.0704942347858846e-9,8.416258930441358e-10,13.413856444888228,12.972498279268859,6.281309630562808,6.460021446173536,1.8740204613609075e-4,9.874164131676529e-5,-4.665438755469029e-7,4.4013213193490775e-5,3.548307069691194e-8,-5.383759450462275e-8,-2.9318608057699143e-8,5.8145770037017526e-8,-1.2042213976830575e-8,8.855476290318119e-9,4.116147587808717e-8,4.292544402827785e-8,-1.9673474421950636e-8,-1.145817030560105e-8,-1.145817030560105e-8,0,NAN,NAN,NAN,NAN
8.93e-11,5.910458952454625e-9,1.2105241181032472e-5,2.285415593204235e-9,3.819498140184871e-9,4.722117321915029e-9,5.659593818063512e-9,1.0750516260146375e-8,-9.64930302801406e-9,-1.3915830890322742e-8,-2.244400846995737e-9,2.2846559173906346e-9,13.413866884634995,12.97248051160592,6.281301025319574,6.4600415016545,1.87402239781321e-4,9.874746739205992e-5,-4.6734253470887916e-7,4.4006760153431715e-5,3.3232590784526825e-8,-6.311128742469231e-8,-2.7322131832072198e-8,7.386180368483869e-8,-1.669287621196777e-8,6.516329391141896e-9,2.7740102647248472e-8,4.759952831356679e-8,-1.5271217031352357e-8,-1.386384047402123e-8,-1.386384047402123e-8,0,NAN,NAN,NAN,NAN
8.94e-11,5.5803411303149234e-9,1.2106048560450122e-5,2.6186670345635743e-9,4.254902057743944e-9,5.090588319384212e-9,5.661220268669205e-9,1.6071056460755748e-8,-1.7530243336332627e-8,-1.851942066703932e-8,-2.635147062377707e-9,3.5129568571256486e-9,13.413876531027709,12.972460718992215,6.281293124686711,6.460065369182438,1.8740276463818383e-4,9.87510729446512e-5,-4.6834080071478184e-7,4.4002222198807825e-5,3.0261119467008674e-8,-6.716606256000484e-8,-2.468077833669375e-8,8.323711902076059e-8,-1.9396156636276635e-8,4.4887963288400765e-9,1.6572170563674568e-8,4.610864612241589e-8,-8.418875795838657e-9,-1.3056322849850941e-8,-1.3056322849850941e-8,0,NAN,NAN,NAN,NAN
8.95e-11,5.215271787944765e-9,1.2106845650733708e-5,2.739217395617555e-9,4.4263581644876816e-9,5.225830491802759e-9,5.488008895248673e-9,1.991773149565183e-8,-2.2203744217340603e-8,-2.0682547750730223e-8,-3.312275984625729e-9,4.656095224706211e-9,13.413885203558488,12.972440327683291,6.281286092298261,6.460091228150765,1.8740353577691241e-4,9.875276788685457e-5,-4.694738528197723e-7,4.399945305968909e-5,2.6822515085315603e-8,-6.705197094840508e-8,-2.160724329737084e-8,8.696970244405691e-8,-2.0832461156748253e-8,2.2772937358275507e-9,8.341107164934885e-9,3.9822551132614196e-8,-5.275695779569375e-10,-9.623082784669684e-9,-9.623082784669684e-9,0,NAN,NAN,NAN,NAN
8.96e-11,4.839970986284709e-9,1.2107598958829445e-5,2.6887189602325053e-9,4.385746676874466e-9,5.165374378405964e-9,5.190471873219001e-9,2.2117322621391538e-8,-2.3902798099922737e-8,-2.094957167224744e-8,-4.180947318213635e-9,5.742948001504639e-9,13.413892793548843,12.972420450238412,6.281280029968208,6.460117491844584,1.8740447542988774e-4,9.875291672553858e-5,-4.7068181220636273e-7,4.399828686397132e-5,2.3135708965036474e-8,-6.378374797843877e-8,-1.8295737978751765e-8,8.590107059983031e-8,-2.1447329185990527e-8,-2.7911978651379913e-10,2.9833686218862128e-9,3.0564566285124264e-8,7.084394043871298e-9,-4.462484777618937e-9,-4.462484777618937e-9,0,NAN,NAN,NAN,NAN
8.97e-11,4.466574602998685e-9,1.210828473138085e-5,2.5112566821311977e-9,4.181967903974093e-9,4.945832583265776e-9,4.812599646395877e-9,2.2683592880805443e-8,-2.3102652879639782e-8,-1.984666647945327e-8,-5.055384456583351e-9,6.716581419712934e-9,13.4138992533516,12.97240190511523,6.281274984078628,6.460142843425021,1.8740551526980526e-4,9.875189601427383e-5,-4.7191073892630424e-7,4.399852930698333e-5,1.9383485173112228e-8,-5.828247022042914e-8,-1.4916910570113543e-8,8.096606310123457e-8,-2.1484536750387905e-8,-3.0855700186198932e-9,-5.757670797599005e-11,2.022498197535639e-8,1.3372341829143512e-8,1.4138563080315995e-9,1.4138563080315995e-9,0,NAN,NAN,NAN,NAN
8.98e-11,4.098896287816447e-9,1.210888774106546e-5,2.2494151803157165e-9,3.859358731629407e-9,4.603085166377192e-9,4.39040043865211e-9,2.1792748267879706e-8,-2.0428653063808185e-8,-1.7833372985817444e-8,-5.730248704122533e-9,7.4696453158658e-9,13.41390458548762,12.972385250059618,6.281270953266719,6.460166255626364,1.874065975792852e-4,9.875005988524183e-5,-4.7311360990100053e-7,4.3999954743669726e-5,1.5713271663957096e-8,-5.134309724881205e-8,-1.1614375376140648e-8,7.313584551669176e-8,-2.104638899513711e-8,-5.898034865047035e-9,-1.5590738757247594e-9,1.0443337490561424e-8,1.767000521776787e-8,7.0567831942012376e-9,7.0567831942012376e-9,0,NAN,NAN,NAN,NAN
8.99e-11,3.736372231290418e-9,1.2109399904517857e-5,1.9412249839872896e-9,3.4569380360129007e-9,4.17192041065062e-9,3.95129801414355e-9,1.97368597707437e-8,-1.6562579501695648e-8,-1.5279783343169577e-8,-6.037572459105725e-9,7.88675520140759e-9,13.41390883223328,12.97237082208701,6.281267896907899,6.460186993057135,1.8740767545273268e-4,9.874771668462954e-5,-4.7425117286875184e-7,4.400231093570832e-5,1.2239316052171354e-8,-4.3623543610066504e-8,-8.502943820880936e-9,6.33604033808102e-8,-2.016013563316193e-8,-8.428431647962251e-9,-2.2860821032081103e-9,2.3999751994495613e-9,1.971625942216954e-8,1.1711322844508225e-8,1.1711322844508225e-8,0,NAN,NAN,NAN,NAN
9.0e-11,3.377179177869399e-9,1.210981889480575e-5,1.6181455385629487e-9,3.0082237899267713e-9,3.685231457212852e-9,3.514435098309602e-9,1.6867923487254384e-8,-1.2158880200887497e-8,-1.2464653208574996e-8,-5.882354080920152e-9,7.882141590419255e-9,13.413912065995126,12.972358778449525,6.281265743884763,6.4602045979401845,1.8740871226349928e-4,9.874511723849105e-5,-4.752925475659837e-7,4.4005330673547886e-5,9.045691068013435e-9,-3.564911836419364e-8,-5.668511890144036e-9,5.251704185144802e-8,-1.8834781260188433e-8,-1.0427612704933224e-8,-2.831330704188221e-9,-3.2704866602459224e-9,1.9614707506796217e-8,1.4892987092498088e-8,1.4892987092498088e-8,0,NAN,NAN,NAN,NAN
9.01e-11,3.020276610583108e-9,1.2110146854840323e-5,1.3040995200071396e-9,2.5413798823687202e-9,3.172971123337208e-9,3.0917505972956463e-9,1.3544267450988508e-8,-7.779288991004175e-9,-9.587639316633186e-9,-5.255336644106033e-9,7.424627882331998e-9,13.41391438065812,12.972349134896405,6.281264401166402,6.4602188619184755,1.8740968066397658e-4,9.874245322279391e-5,-4.7621546367419775e-7,4.40087477616015e-5,6.189697523139811e-9,-2.7825901342639536e-8,-3.169420912556703e-9,4.137016879362804e-8,-1.709935518170684e-8,-1.1736082104493093e-8,-3.5398034395576045e-9,-6.4552348523725055e-9,1.7745691225326457e-8,1.640787200192339e-8,1.640787200192339e-8,0,NAN,NAN,NAN,NAN
9.02e-11,2.6663728384029942e-9,1.2110389265364707e-5,1.015449421253954e-9,2.0795028853349925e-9,2.6611036629947532e-9,2.6895734235032677e-9,1.0087931769744632e-8,-3.850674099461925e-9,-6.788422978032018e-9,-4.225924215032448e-9,6.546539151857351e-9,13.413915883983746,12.97234179934798,6.281263761794916,6.4602297878299995,1.8741056136909083e-4,9.873986281473039e-5,-4.770060734952435e-7,4.401231408595611e-5,3.705371494994769e-9,-2.0457555491351525e-8,-1.0389986565917748e-9,3.054548726109616e-8,-1.5020259380291176e-8,-1.2301611321508395e-8,-4.509098471722426e-9,-7.45726845810637e-9,1.4654128963506388e-8,1.6324687238920603e-8,1.6324687238920603e-8,0,NAN,NAN,NAN,NAN
9.03e-11,2.3180057989546226e-9,1.2110553980203329e-5,7.617171729778703e-10,1.6409291499801801e-9,2.1707701612186784e-9,2.310420772175049e-9,6.757574589609802e-9,-6.471704139171748e-10,-4.166417397751114e-9,-2.921072403047555e-9,5.337355539882503e-9,13.413916691064165,12.972336600526978,6.281263711974919,6.460237545933947,1.8741134191965937e-4,9.873744034826325e-5,-4.776583398556512e-7,4.401581461882913e-5,1.6069283184957072e-9,-1.3761705963860865e-8,7.110774804589154e-10,2.0519280553470667e-8,-1.2700429729953943e-8,-1.2169791616253092e-8,-5.6444661537575826e-9,-6.84388906236737e-9,1.0935782735732394e-8,1.491279468320012e-8,1.491279468320012e-8,0,NAN,NAN,NAN,NAN
9.04e-11,1.9790380620066796e-9,1.2110650415781166e-5,5.467980719231135e-10,1.239512600955576e-9,1.7178202870229346e-9,1.9547028646216386e-9,3.73745337782531e-9,1.7057079628389286e-9,-1.7965967604401767e-9,-1.4971629106711212e-9,3.9260286091619136e-9,13.413916918802094,12.972333311990484,6.281264137072876,6.460242428945876,1.8741201555026442e-4,9.873524697777087e-5,-4.781730602465632e-7,4.401907801985743e-5,-1.0793004158021532e-10,-7.883834440220013e-9,2.086968103586895e-9,1.1621287818045323e-8,-1.0266126008565476e-8,-1.1457271789485603e-8,-6.7420187939622295e-9,-5.2861138884569105e-9,7.140173437078064e-9,1.2562868044482161e-8,1.2562868044482161e-8,0,NAN,NAN,NAN,NAN
9.05e-11,1.653889066369484e-9,1.2110688871039021e-5,3.7041189569563215e-10,8.848793829935774e-10,1.312778484124451e-9,1.6221043264490076e-9,1.1398978138155866e-9,3.2097816151081186e-9,2.608103969006036e-10,-1.1151564216862308e-10,2.4574960743991296e-9,13.413916681372058,12.97233167238873,6.281264926441706,6.460244809547719,1.8741258021497516e-4,9.873332013534032e-5,-4.785566338832958e-7,4.402198165220521e-5,-1.4548628525692004e-9,-2.9082203391128637e-9,3.108751918938684e-9,4.048118152928451e-9,-7.848163163621587e-9,-1.0318134579128556e-8,-7.57488022922224e-9,-3.418874635398085e-9,3.7018551297064327e-9,9.706126540046196e-9,9.706126540046196e-9,0,NAN,NAN,NAN,NAN
9.06e-11,1.3467812205008385e-9,1.2110679954415412e-5,2.2956112771636262e-10,5.826989753427159e-10,9.6122819704121e-10,1.3125112720076425e-9,-9.831424217739955e-10,3.96196942083782e-9,1.9569454933455443e-9,1.101276682997092e-9,1.0690621266186246e-9,13.413916086615842,12.972331402754177,6.2812659770799915,6.460245102997608,1.874130377673937e-4,9.873168056705189e-5,-4.788197018261937e-7,4.402445102151747e-5,-2.4598936769101124e-9,1.1334534755019813e-9,3.806674897410951e-9,-2.116595897275977e-9,-5.563686223515593e-9,-8.912256069771774e-9,-7.962991302156512e-9,-1.7414380071954555e-9,9.046630858364125e-10,6.7449795671362874e-9,6.7449795671362874e-9,0,NAN,NAN,NAN,NAN
9.07e-11,1.061186261721438e-9,1.2110634101769294e-5,1.198186875155788e-10,3.3502071060677917e-10,6.645299184436717e-10,1.0264578232240766e-9,-2.6243660507232947e-9,4.117621462423359e-9,3.2558641666930367e-9,2.045063196506763e-9,-1.287429610900272e-10,13.413915233323888,12.972332221360606,6.281267196206607,6.46024373631416,1.874133932567567e-4,9.873033669066526e-5,-4.789757900866795e-7,4.4026454613030734e-5,-3.1565759941181394e-9,4.254711921594426e-9,4.217762255839577e-9,-6.879077972317721e-9,-3.502784284908479e-9,-7.381532391412539e-9,-7.815573777798922e-9,-5.659421188597945e-10,-1.1228063984820372e-9,4.003359077752647e-9,4.003359077752647e-9,0,NAN,NAN,NAN,NAN
9.08e-11,7.995534888746617e-10,1.2110561178205531e-5,3.6333317986243245e-11,1.407133915995223e-10,4.207476022590868e-10,7.651548468316686e-10,-3.805450525775957e-9,3.855259601706945e-9,4.138715439363678e-9,2.6689040334537935e-9,-1.06397775954726e-9,13.41391420934904,12.972333856355275,6.281268502877588,6.4602411244583875,1.8741365429042378e-4,9.872928674234063e-5,-4.790400653480632e-7,4.402799569473749e-5,-3.5833488928279538e-9,6.5070184945445305e-9,4.382902381702616e-9,-1.0312469020320486e-8,-1.7220061279941222e-9,-5.836518436010843e-9,-7.143667933937431e-9,-1.1614673535621256e-11,-2.3869201590071047e-9,1.7000701351537594e-9,1.7000701351537594e-9,0,NAN,NAN,NAN,NAN
9.09e-11,5.633078102410986e-10,1.2110470164009467e-5,-2.5492230284949774e-11,-3.978909754663328e-12,2.2564603326600293e-10,5.302230496757511e-10,-4.564341432003434e-9,3.3471743856504023e-9,4.608098719386754e-9,2.965702523420821e-9,-1.7069039257367013e-9,13.413913090487648,12.972336056091612,6.281269828794061,6.4602376531268035,1.8741383042083967e-4,9.872851957922114e-5,-4.790282795619386e-7,4.402910283148274e-5,-3.7811305704350945e-9,7.971909097423418e-9,4.344438380676193e-9,-1.2536250529426852e-8,-2.4475774610347447e-10,-4.353091171119528e-9,-6.047006176353334e-9,-3.4710420971068395e-11,-2.9929620833662075e-9,-5.593436738240676e-11,-5.593436738240676e-11,0,NAN,NAN,NAN,NAN
9.1e-11,3.530404106949565e-10,1.2110368928181922e-5,-6.963696102999246e-11,-1.0478107685346898e-10,7.363558323162702e-11,3.232767832498846e-10,-4.946811105349079e-9,2.7385619598887923e-9,4.690564147197095e-9,2.9647320514071713e-9,-2.0662602845663226e-9,13.413911940046848,12.972338596953946,6.281271118452664,6.460233667266023,1.874139325346934e-4,9.872801507631028e-5,-4.789559414605037e-7,4.402982066994824e-5,-3.791208335046662e-9,8.752350607635485e-9,4.144248745741619e-9,-1.3699161712984564e-8,9.329705232433247e-10,-2.976719515700149e-9,-4.6837949219046566e-9,-4.801968625618252e-10,-3.1028469721598553e-9,-1.2527224315346567e-9,-1.2527224315346567e-9,0,NAN,NAN,NAN,NAN
9.11e-11,1.687855548829065e-10,1.2110264091957149e-5,-9.935570424329398e-11,-1.6867329214741463e-10,-4.1427299310128976e-11,1.4549654412796813e-10,-5.002174513424558e-9,2.1360782497237843e-9,4.436026147120141e-9,2.720649065557625e-9,-2.18026283166104e-9,13.413910808999447,12.972341288488872,6.2812723287793855,6.460229464214097,1.874139722452166e-4,9.872774486989883e-5,-4.788377176220858e-7,4.4030202123680894e-5,-3.6534808959813986e-9,8.963654106756567e-9,3.822266450864305e-9,-1.3965828620181125e-8,1.833902855337255e-9,-1.7309727736250076e-9,-3.2335115587698404e-9,-1.1406453078553229e-9,-2.894918737730271e-9,-1.9511866008988193e-9,-1.9511866008988193e-9,0,NAN,NAN,NAN,NAN
9.12e-11,1.0281464520757851e-11,1.2110160980107385e-5,-1.1725233397408973e-10,-2.0317813561056724e-10,-1.256351059417286e-10,-2.7043138921267916e-12,-4.78206353161714e-9,1.605121026690041e-9,3.913800498282822e-9,2.3015410870068957e-9,-2.1049481629990954e-9,13.413909736613421,12.972343975810292,6.281273428370479,6.4602252904052415,1.8741396130824914e-4,9.872767386519351e-5,-4.786870386549587e-7,4.40303025510378e-5,-3.405092143597363e-9,8.724616797109147e-9,3.415373608118121e-9,-1.3506680328726287e-8,2.4902454574884904e-9,-6.269402090692306e-10,-1.8619468165683069e-9,-1.809960077927717e-9,-2.531830858593257e-9,-2.2560618798039973e-9,-2.2560618798039973e-9,0,NAN,NAN,NAN,NAN
9.13e-11,-1.2285772104739114e-10,1.2110063651516344e-5,-1.254478231241789e-10,-2.1571130277565562e-10,-1.8463125656178262e-10,-1.2185827356769792e-10,-4.340719332132762e-9,1.174016199956951e-9,3.205827558354848e-9,1.7780724154065152e-9,-1.9024090175765672e-9,13.413908751435113,12.972346539467829,6.2812743964454425,6.4602213407530025,1.8741391109414936e-4,9.87277625589581e-5,-4.785158701555978e-7,4.4030176007537365e-5,-3.0794692735103078e-9,8.149683635481502e-9,2.9566115524629165e-9,-1.2490402967614265e-8,2.9358985790529506e-9,3.2900604758606825e-10,-6.951860936617142e-10,-2.3234708935130903e-9,-2.139712584613962e-9,-2.2879458165238423e-9,-2.2879458165238423e-9,0,NAN,NAN,NAN,NAN
9.14e-11,-2.3109069347724956e-10,1.2109974994363049e-5,-1.25768736871343e-10,-2.1305087232047093e-10,-2.2339841311309542e-10,-2.1345362563901084e-10,-3.735330328847695e-9,8.426714355444223e-10,2.398245391801376e-9,1.215063721603668e-9,-1.6309313528246622e-9,13.413907872505886,12.972348893192851,6.281275221600438,6.460217760060044,1.8741383214908967e-4,9.872796992484784e-5,-4.783346033953006e-7,4.4029873263287435e-5,-2.705747984823865e-9,7.3428158965829525e-9,2.4746572913466152e-9,-1.1078146225430647e-8,3.201302075726907e-9,1.1305451685514907e-9,1.9407556353853407e-10,-2.580416456798407e-9,-1.7991490681123146e-9,-2.1605398204595605e-9,-2.1605398204595605e-9,0,NAN,NAN,NAN,NAN
9.15e-11,-3.150093998259236e-10,1.2109896866897955e-5,-1.199016576114876e-10,-2.0096264116043027e-10,-2.461920302401687e-10,-2.7979967680476324e-10,-3.0253786338705816e-9,5.931572529072472e-10,1.5727449021744037e-9,6.660725459133127e-10,-1.3382425360304796e-9,13.413907110701462,12.972350980104775,6.281275900437653,6.460214646015616,1.8741373387175388e-4,9.872825642922449e-5,-4.781520250566737e-7,4.402944105489342e-5,-2.3085398228652196e-9,6.393487917929432e-9,1.993530423039296e-9,-9.418866551800014e-9,3.311244520225759e-9,1.7701228181213163e-9,7.877157970864521e-10,-2.5490001076397535e-9,-1.5463799756075573e-9,-1.9654297010197104e-9,-1.9654297010197104e-9,0,NAN,NAN,NAN,NAN
9.16e-11,-3.754713952262549e-10,1.210983026316523e-5,-1.0948323859131674e-10,-1.8399642754642664e-10,-2.565701157361913e-10,-3.2379542751248904e-10,-2.270569734642693e-9,3.9999303796729316e-10,7.990751218788265e-10,1.7088506477349035e-10,-1.0582342489643902e-9,13.413906470099855,12.97235276803636,6.281276436136761,6.460212053487833,1.8741362431790734e-4,9.872858670664401e-5,-4.779753354004626e-7,4.402892199226333e-5,-1.90797654852713e-9,5.3748915652844294e-9,1.5325051533008752e-9,-7.645461299927122e-9,3.285234184363175e-9,2.240405497155154e-9,1.1132239936336704e-9,-2.257328066441007e-9,-1.381785963055827e-9,-1.7648910083445033e-9,-1.7648910083445033e-9,0,NAN,NAN,NAN,NAN
9.17e-11,-4.137491814406226e-10,1.2109775484316213e-5,-9.611891381365236e-11,-1.6544517139421489e-10,-2.5747298101664905e-10,-3.486587641895638e-10,-1.5275197025469425e-9,2.3851331065737734e-10,1.2973758397563515e-10,-2.4462165801554763e-10,-8.108066361651881e-10,13.413905949305141,12.972354244610978,6.281276837027762,6.460209999881851,1.8741351012954477e-4,9.872893150891833e-5,-4.778101962406705e-7,4.402835463041016e-5,-1.519956533137364e-9,4.344099117369679e-9,1.1062073516967414e-9,-5.871618819916621e-9,3.1395554406297547e-9,2.537283599007186e-9,1.228446988430483e-9,-1.7753185562458582e-9,-1.282229451776211e-9,-1.5917376879731095e-9,-1.5917376879731095e-9,0,NAN,NAN,NAN,NAN
9.18e-11,-4.3164268781103175e-10,1.2109732299881782e-5,-8.134185512459473e-11,-1.4743933242310817e-10,-2.513168837961325e-10,-3.5766838678941713e-10,-8.458173227878097e-10,9.041135160929867e-11,-4.0257787334455746e-10,-5.670051989107537e-10,-6.040016311311617e-10,13.413905542676929,12.972355412591696,6.281277115218341,6.460208471327764,1.874133965710702e-4,9.872926870725481e-5,-4.776608008911e-7,4.40277733899413e-5,-1.1565189877079358e-9,3.3436896250003656e-9,7.248762998969041e-10,-4.189506947788175e-9,2.8899579567164113e-9,2.663092125827041e-9,1.204286715516762e-9,-1.193092101663221e-9,-1.2140329397535315e-9,-1.454295091089814e-9,-1.454295091089814e-9,0,NAN,NAN,NAN,NAN
9.19e-11,-4.3151534720838986e-10,1.2109700088584339e-5,-6.653531806741479e-11,-1.3113639678075814e-10,-2.400788913413255e-10,-3.5395640235913097e-10,-2.6428711206942363e-10,-5.374167562887111e-11,-7.847873777747356e-10,-7.929388709990861e-10,-4.373902831669082e-10,13.413905241436494,12.972356285853076,6.281277285321987,6.460207429411832,1.8741328764500007e-4,9.872958332143638e-5,-4.775299656938451e-7,4.402720820789586e-5,-8.262815844704908e-10,2.4042211889949763e-9,3.947662372621009e-10,-2.6685083010644e-9,2.554021593115846e-9,2.628921791923675e-9,1.1090665025833648e-9,-6.00665164013714e-10,-1.144102113053837e-9,-1.3442040652153618e-9,-1.3442040652153618e-9,0,NAN,NAN,NAN,NAN
9.2e-11,-4.1623618890078966e-10,1.2109677953860525e-5,-5.2845554327124305e-11,-1.16960502265531e-10,-2.2536337402600734e-10,-3.4037091237522613e-10,1.917551650970306e-10,-1.9463451224839587e-10,-1.0208635963347567e-9,-9.266781557887437e-10,-3.0572499912093277e-10,13.41390503463774,12.97235688613989,6.28127736332461,6.460206818105475,1.874131862553981e-4,9.872986672497592e-5,-4.774192459881468e-7,4.402668397211963e-5,-5.348925450336621e-10,1.5469383975470422e-9,1.1865635613287242e-10,-1.3551832324500116e-9,2.1525255212413013e-9,2.455319086341038e-9,9.971432413402442e-10,-7.236245101763971e-11,-1.047680940391781e-9,-1.2448790498183409e-9,-1.2448790498183409e-9,0,NAN,NAN,NAN,NAN
9.21e-11,-3.890337629793707e-10,1.2109664814214788e-5,-4.11099498150851e-11,-1.0484989502170717e-10,-2.0845065520426684e-10,-3.1940986960300793e-10,5.116915737526983e-10,-3.2627042698936046e-10,-1.1276799161738604e-9,-9.777302907701545e-10,-2.0209318419213237e-10,13.413904910003358,12.972357240608773,6.2812773656169485,6.460206570508965,1.8741309438863711e-4,9.873011529585343e-5,-4.77329078799319e-7,4.402621990421866e-5,-2.8546585559064324e-10,7.862181785515946e-10,-1.0356790738872748e-10,-2.745266047988963e-10,1.7095259752108888e-9,2.1711798702879296e-9,9.029534236719616e-10,3.423314666810261e-10,-9.12225506532772e-10,-1.1389087192759149e-9,-1.1389087192759149e-9,0,NAN,NAN,NAN,NAN
9.22e-11,-3.5328704582793034e-10,1.2109659472104504e-5,-3.181790768336828e-11,-9.447846096175823e-11,-1.9033420195205805e-10,-2.9321361542501986e-10,6.99012445064698e-10,-4.3904137467387633e-10,-1.1301190337854507e-9,-9.589269758415264e-10,-1.2012483659839886e-10,13.413904854633598,12.972357380025274,6.281277308208325,6.460206615030784,1.8741301328699e-4,9.873032883234564e-5,-4.77258951221343e-7,4.402582909573532e-5,-7.898453071879069e-11,1.3143790361594701e-10,-2.7430251510913967e-10,5.67574541448751e-10,1.251212445737955e-9,1.8110997200515657e-9,8.40369666192581e-10,6.213618742008975e-10,-7.377200501712446e-10,-1.0133343429063524e-9,-1.0133343429063524e-9,0,NAN,NAN,NAN,NAN
9.23e-11,-3.122901064317792e-10,1.2109660666931853e-5,-2.5112604349754405e-11,-8.542948898252565e-11,-1.7175432730409232e-10,-2.635957476292422e-10,7.690825162887858e-10,-5.229603020938355e-10,-1.0562784483142106e-9,-8.849258396617957e-10,-5.512743695366619e-11,13.413904855597748,12.972357337423128,6.281277206125206,6.460206880675819,1.8741294359904095e-4,9.873050903434981e-5,-4.772075890338957e-7,4.402551837574833e-5,8.53306722328431e-11,-4.11850325436541e-10,-3.976207786646223e-10,1.1809328417253267e-9,8.038935849455921e-10,1.4117655368840524e-9,8.062489436476983e-10,7.672504188825833e-10,-5.343235846345456e-10,-8.624093327049695e-10,-8.624093327049695e-10,0,NAN,NAN,NAN,NAN
9.24e-11,-2.690298728725035e-10,1.2109667117937373e-5,-2.0832392585096902e-11,-7.731250882307709e-11,-1.532346456735261e-10,-2.3209050139027058e-10,7.456918562094526e-10,-5.703690496535403e-10,-9.334323337515968e-10,-7.710607004552153e-10,-4.28104224802842e-12,13.413904900418094,12.97235714702421,6.281277072986808,6.4602073012094765,1.8741288549999497e-4,9.873065827832329e-5,-4.771731560211779e-7,4.402528861514196e-5,2.0968220598224745e-10,-8.413781214123218e-10,-4.787120788547509e-10,1.5870699776217746e-9,3.916171534676385e-10,1.0081147941602253e-9,7.864970538922736e-10,8.006423378748651e-10,-3.184951313433646e-10,-6.880093428185637e-10,-6.880093428185637e-10,0,NAN,NAN,NAN,NAN
9.25e-11,-2.2601062033293391e-10,1.210967756171211e-5,-1.858310469034591e-11,-6.982523038646843e-11,-1.3512395713459536e-10,-1.9999846643486305e-10,6.569990862696461e-10,-5.776973444475619e-10,-7.851570349988129e-10,-6.324256338947133e-10,3.381252878908619e-11,13.413904977454248,12.972356843255078,6.281276920740763,6.4602078180848785,1.8741283878279287e-4,9.873077881251819e-5,-4.771534519027679e-7,4.402513547912504e-5,2.973789730675028e-10,-1.1580666364182205e-9,-5.233895934004367e-10,1.8150657226878667e-9,3.394785528806044e-11,6.299550978885945e-10,7.628656781652496e-10,7.523080638505776e-10,-1.0872976698002209e-10,-4.982505853558155e-10,-4.982505853558155e-10,0,NAN,NAN,NAN,NAN
9.26e-11,-1.8514720903490693e-10,1.2109690787205109e-5,-1.7827910142592874e-11,-6.277072095867262e-11,-1.1764237150228407e-10,-1.6841918472543806e-10,5.315165329128824e-10,-5.461223694759e-10,-6.297559301339662e-10,-4.830977977313468e-10,5.987812451568114e-11,13.413905076193705,12.972356459761073,6.281276759535433,6.4602083821461935,1.8741280292636727e-4,9.873087239388028e-5,-4.771460963246087e-7,4.4025050550458465e-5,3.5253595011938636e-10,-1.3661367601458001e-9,-5.376831591542933e-10,1.8976532930586826e-9,-2.556677300733196e-10,2.995667882155272e-10,7.189594639574759e-10,6.554307574917199e-10,7.818135541228598e-11,-3.0506003352703657e-10,-3.0506003352703657e-10,0,NAN,NAN,NAN,NAN
9.27e-11,-1.4773484259928747e-10,1.2109705669073325e-5,-1.798002071154257e-11,-5.6044279076934294e-11,-1.0092755187352245e-10,-1.3826675028758185e-10,3.9470419461852086e-10,-4.812163904454607e-10,-4.798807559196748e-10,-3.3545402394968773e-10,7.47011163968876e-11,13.413905187453324,12.972356028391783,6.281276597702126,6.460208954233185,1.8741277714989034e-4,9.873094030014796e-5,-4.771486880074118e-7,4.4025022680636394e-5,3.797881702711882e-10,-1.4731874911999332e-9,-5.275230128704757e-10,1.867891685818454e-9,-4.706862903946643e-10,3.056430675536362e-11,6.444279270565532e-10,5.395037342345906e-10,2.2978483959701098e-10,-1.2144278111436252e-10,-1.2144278111436252e-10,0,NAN,NAN,NAN,NAN
9.28e-11,-1.1448941250030155e-10,1.2109721198491252e-5,-1.848505636610862e-11,-4.960511652064856e-11,-8.507566688220067e-11,-1.1027105523744532e-10,2.665664586044712e-10,-3.918379583081968e-10,-3.430766934998285e-10,-1.995906534296844e-10,7.9630140963326e-11,13.413905303496454,12.972355578194776,6.2812764418201175,6.46020950489489,1.87412760461683e-4,9.873098359389349e-5,-4.771589314379052e-7,4.4025039395602055e-5,3.8402159522945644e-10,-1.490063046137595e-9,-4.98511007729758e-10,1.7566295047420662e-9,-6.113336627577976e-10,-1.7196896781529238e-10,5.369019052589711e-10,4.2653296087461376e-10,3.392645361584166e-10,4.0944206482468034e-11,4.0944206482468034e-11,0,NAN,NAN,NAN,NAN
9.29e-11,-8.564189978639304e-11,1.2109736509434135e-5,-1.8883480768335885e-11,-4.3445703237711465e-11,-7.017211678245092e-11,-8.497153468669812e-11,1.604289496857384e-10,-2.8860630899468847e-10,-2.2289371949026661e-10,-8.289484093835738e-11,7.675147516353403e-11,13.413905418071822,12.972355134496134,6.281276296839451,6.460210013465556,1.874127517092364e-4,9.873100349434441e-5,-4.771747276446002e-7,4.402508818780183e-5,3.70127177278134e-10,-1.4304144731702806e-9,-4.5576907706452704e-10,1.5908434228560191e-9,-6.836576596547499e-10,-3.1027925614959124e-10,4.017745032689716e-10,3.296369605231843e-10,4.0548449128708484e-10,1.735163293785811e-10,1.735163293785811e-10,0,NAN,NAN,NAN,NAN
9.3e-11,-6.106431970494233e-11,1.210975089810233e-5,-1.8848139010740594e-11,-3.756759528391637e-11,-5.630898258963653e-11,-6.271169874482975e-11,8.285971891709267e-11,-1.8230280504610117e-10,-1.2020412666298358e-10,1.0172218535602542e-11,6.874861968384009e-11,13.413905526382464,12.97235471816113,6.28127616624021,6.460210466762614,1.8741274963353502e-4,9.873100172449125e-5,-4.77194229798324e-7,4.402515756123215e-5,3.4278641978355577e-10,-1.3099522970961069e-9,-4.038507394884981e-10,1.3928120160131995e-9,-6.980026673062567e-10,-3.9202784915872514e-10,2.5032784031411625e-10,2.5366621404392744e-10,4.3206681537164617e-10,2.7162005895889487e-10,2.7162005895889487e-10,0,NAN,NAN,NAN,NAN
9.31e-11,-4.0403654704384785e-11,1.2109763833514555e-5,-1.8196567040909482e-11,-3.1967961959899997e-11,-4.3588772543293374e-11,-4.36416518817926e-11,3.4527198420180507e-11,-8.248497671830626e-11,-3.4428249160445705e-11,7.803490040909645e-11,5.854055582646992e-11,13.413905624995538,12.972354345117786,6.281276052211438,6.4602108576401704,1.8741275292747533e-4,9.873098073626042e-5,-4.77215867888783e-7,4.402523774933333e-5,3.062966193346427e-10,-1.1454635980141062e-9,-3.467002740390275e-10,1.1799907964342868e-9,-6.672045332969567e-10,-4.280750041909885e-10,9.692303819485538e-11,1.9718231146546795e-10,4.2590106768307683e-10,3.345656119862815e-10,3.345656119862815e-10,0,NAN,NAN,NAN,NAN
9.32e-11,-2.320344433814731e-11,1.2109774958177678e-5,-1.688157414154381e-11,-2.663690194012213e-11,-3.21166579687672e-11,-2.7732964902550656e-11,1.1680318733080669e-11,3.4974868194526256e-12,3.552856495302638e-11,1.2169586081343359e-10,4.883072847505886e-11,13.413905711705983,12.972354026196106,6.2812759558373745,6.460211183582009,1.8741276029547239e-4,9.87309437636335e-5,-4.772383490568114e-7,4.402532108431844e-5,2.6444189420797987e-10,-9.537170381445842e-10,-2.876453385461272e-10,9.65397356877665e-10,-6.048047722925382e-10,-4.303486361139086e-10,-4.399875766303821e-11,1.5505046230942962e-10,3.954863726452037e-10,3.6501685525742507e-10,3.6501685525742507e-10,0,NAN,NAN,NAN,NAN
9.33e-11,-8.99881308117526e-12,1.2109784078882549e-5,-1.4966117928603378e-11,-2.1562697035782192e-11,-2.1985359719077302e-11,-1.4806686315182527e-11,7.900941261851093e-12,7.100378822212133e-11,9.071243207014954e-11,1.4419612124776384e-10,4.1697168088053385e-11,13.413905785368359,12.97235376729552,6.281275877282616,6.460211445457513,1.8741277050977184e-4,9.873089470091429e-5,-4.772606411318497e-7,4.4025402049188524e-5,2.204126627835521e-10,-7.503975740232803e-10,-2.2941147586472737e-10,7.582985152851314e-10,-5.235300812695368e-10,-4.1009633814527174e-10,-1.6047678556363704e-10,1.2097578860653174e-10,3.4943627891605457e-10,3.679946434667067e-10,3.679946434667067e-10,0,NAN,NAN,NAN,NAN
9.34e-11,2.6219368410354917e-12,1.2109791148813512e-5,-1.258953082013947e-11,-1.6740707191545813e-11,-1.3257772991769009e-11,-4.5719346727739776e-12,1.5807859743751777e-11,1.1813752037304257e-10,1.3191582208067462e-10,1.499167118466898e-10,3.832189719842055e-11,13.413905845711366,12.972353569851743,6.281275815970791,6.46021164650329,1.8741278245869904e-4,9.873083784162998e-5,-4.772819466351413e-7,4.4025477081956425e-5,1.7677222329864637e-10,-5.492009711397761e-10,-1.7415028645761088e-10,5.650088308835279e-10,-4.341981752505911e-10,-3.7669677405339214e-10,-2.447396910134781e-10,8.949914715588029e-11,2.9536197716535247e-10,3.497564372963054e-10,3.497564372963054e-10,0,NAN,NAN,NAN,NAN
9.35e-11,1.1989035943499438e-11,1.21097962430745e-5,-9.931848602690441e-12,-1.2181602262849022e-11,-5.952200146077868e-12,3.329852439925027e-12,2.846743747129038e-11,1.454072921005046e-10,1.5974477406369532e-10,1.4382174947940415e-10,3.89089545024897e-11,13.413905893148597,12.972353431539897,6.281275770753358,6.460211791541738,1.8741279518291352e-4,9.873077753727328e-5,-4.773016732560251e-7,4.4025544221468115e-5,1.3546530321864584e-10,-3.611841395701211e-10,-1.234762672751464e-10,3.8965157704141147e-10,-3.451135186111446e-10,-3.3707821138426285e-10,-2.9389785699675335e-10,5.719989002507463e-11,2.3922439470875825e-10,3.167711367526054e-10,3.167711367526054e-10,0,NAN,NAN,NAN,NAN
9.36e-11,1.935066237717262e-11,1.2109799530286521e-5,-7.181677312139943e-12,-7.915699038437838e-12,-3.3866850694677645e-14,9.280951613243119e-12,4.0366007859443856e-11,1.5514411868404407e-10,1.7483709571904665e-10,1.3074876370470125e-10,4.278953129545004e-11,13.41390592859703,12.972353347128632,6.281275740066262,6.460211886410646,1.8741280789732524e-4,9.873071784269959e-5,-4.773194050132683e-7,4.402560268583613e-5,9.786052820543396e-11,-1.9442091372963502e-10,-7.850986582826134e-11,2.347869215890789e-10,-2.6192831323914877e-10,-2.956820097412992e-10,-3.096797580025301e-10,2.307513765807339e-11,1.851361647784091e-10,2.7493479394899673e-10,2.7493479394899673e-10,0,NAN,NAN,NAN,NAN
9.37e-11,2.489119564605495e-11,1.2109801243049975e-5,-4.51116365473915e-12,-3.991835692988971e-12,4.585399119267937e-12,1.3649241739367061e-11,4.7901322494621357e-11,1.5081617068947513e-10,1.78109288555887e-10,1.1483796625384918e-10,4.867158916467054e-11,13.41390595331211,12.972353309392215,6.281275722072703,6.460211937557232,1.8741281999825964e-4,9.873066220832493e-5,-4.773348764267238e-7,4.402565246133625e-5,6.481708965715699e-11,-5.3964697445308086e-11,-3.992589401110204e-11,1.0186601993992944e-10,-1.8787692223695676e-10,-2.5483303788538766e-10,-2.974394488851857e-10,-1.1762613051794905e-11,1.3551721469642807e-10,2.2909155226436547e-10,2.2909155226436547e-10,0,NAN,NAN,NAN,NAN
9.38e-11,2.8758494172535238e-11,1.2109801649822906e-5,-2.059651730524016e-12,-4.70961957974421e-13,8.0393970222103e-12,1.676005941241812e-11,4.943674656134847e-11,1.363644420979272e-10,1.709354959944727e-10,9.916228877710333e-11,5.496696818025639e-11,13.413905968745231,12.972353309993412,6.281275714790405,6.4602119517442915,1.87412831057252e-4,9.873061326252969e-5,-4.773479503681185e-7,4.402569395709825e-5,3.676556154772855e-11,5.792184537684674e-11,-8.00706737519331e-12,-8.485098815498272e-12,-1.242550975744933e-10,-2.1534356579755683e-10,-2.64750648166011e-10,-4.4826409986995717e-11,9.146906078121275e-11,1.8285218645414747e-10,1.8285218645414747e-10,0,NAN,NAN,NAN,NAN
9.39e-11,3.10914090177325e-11,1.2109801030235446e-5,7.412353962127319e-14,2.5839774409579544e-12,1.0493445958120278e-11,1.8880054952051135e-11,4.502138046530567e-11,1.1564913606486023e-10,1.5520242889074802e-10,8.558167284558449e-11,6.012333242740605e-11,13.413905976426532,12.972353340266372,6.281275716201906,6.460211935822049,1.8741284080423624e-4,9.873057270604888e-5,-4.773585990939061e-7,4.402572775496721e-5,1.3793675398303975e-11,1.4133838179996308e-10,1.7297733619428526e-11,-9.63170013346574e-11,-7.100706814656244e-11,-1.7717979637243175e-10,-2.1991359063321944e-10,-7.316304589379885e-11,5.323021572599947e-11,1.3865116717393092e-10,1.3865116717393092e-10,0,NAN,NAN,NAN,NAN
9.4e-11,3.2041114459991536e-11,1.2109799655166084e-5,1.8327015469647065e-12,5.119487254660856e-12,1.212680755741019e-11,2.0212891381038845e-11,3.5907837842287316e-11,9.205613037524924e-11,1.332281020497065e-10,7.480654682745616e-11,6.28988446990039e-11,13.41390597787337,12.972353391851565,6.281275724346587,6.4602118965321695,1.874128491036668e-4,9.873054131858877e-5,-4.773668873583486e-7,4.402575445979269e-5,-4.270417406802422e-12,1.982015229144296e-10,3.6311531866793956e-11,-1.622936850721423e-10,-2.7300897539001327e-11,-1.400521045131103e-10,-1.706488567143575e-10,-9.418996849555804e-11,2.0599564134887763e-11,9.795665627653598e-11,9.795665627653598e-11,0,NAN,NAN,NAN,NAN
9.41e-11,3.1782799130144926e-11,1.2109797772174804e-5,3.1954882727588603e-12,7.10178562882423e-12,1.3114897048898305e-11,2.0904786588298814e-11,2.3999360745519898e-11,6.827458809487184e-11,1.0756936636049268e-10,6.662399792190892e-11,6.253881473390037e-11,13.413905974522912,12.972353457159523,6.281275737393604,6.460211840325716,1.8741285592723732e-4,9.873051906036596e-5,-4.77372956419391e-7,4.402577463680362e-5,-1.7782695516858097e-11,2.3166327147851218e-10,4.956549464700302e-11,-2.0766391073299228e-10,7.995045566192769e-12,-1.0383907064257346e-10,-1.2316115550611857e-10,-1.062946472798921e-10,-6.745664548722195e-12,6.154477368315471e-11,6.154477368315471e-11,0,NAN,NAN,NAN,NAN
9.42e-11,3.051713249620685e-11,1.2109795596230766e-5,4.171481218935594e-12,8.523845272648483e-12,1.3614236047490075e-11,2.105670320878905e-11,1.1336086189907869e-11,4.622684157153392e-11,8.076723518828092e-11,6.02208466285843e-11,5.883917776397651e-11,13.413905967685997,12.972353529662788,6.281275753695545,6.460211773190848,1.8741286132646065e-4,9.87305052399696e-5,-4.773770080521785e-7,4.4025788811560246e-5,-2.7218703591425697e-11,2.455618988715144e-10,5.773583608763255e-11,-2.3422581268160656e-10,3.598135257709133e-11,-6.880891731751371e-11,-8.165112200254274e-11,-1.0911833283189717e-10,-2.9067357887518455e-11,2.976425972264469e-11,2.976425972264469e-11,0,NAN,NAN,NAN,NAN
9.43e-11,2.8463185767366563e-11,1.2109793305163192e-5,4.791054565808026e-12,9.408022260726437e-12,1.375225613688029e-11,2.073955922931126e-11,-3.044286569939402e-13,2.7113239307502447e-11,5.508750916115893e-11,5.4532601620935276e-11,5.2105471457488017e-11,13.413905958518784,12.97235360403344,6.281275771823445,6.4602117004962,1.8741286540759745e-4,9.873049871557956e-5,-4.773792881983233e-7,4.402579750425342e-5,-3.312098736359037e-11,2.4395462788517733e-10,6.158417313095694e-11,-2.4425905654217126e-10,5.75519929217316e-11,-3.5649327812597774e-11,-4.825702995638994e-11,-1.0352905364513172e-10,-4.651201177988452e-11,2.742681900106214e-12,2.742681900106214e-12,0,NAN,NAN,NAN,NAN
9.44e-11,2.5845863292016728e-11,1.2109791038940079e-5,5.0982100622297995e-12,9.804081467017451e-12,1.3622930497759572e-11,2.00091148284317e-11,-9.655802698471285e-12,1.1527903572399097e-11,3.2308507868254854e-11,4.8555092256951465e-11,4.303357007197088e-11,13.413905948008622,12.972353676155256,6.281275790584603,6.460211626861159,1.874128683104935e-4,9.87304980983769e-5,-4.773800704239133e-7,4.4025801272639574e-5,-3.6058147693258255e-11,2.3075978452571993e-10,6.190401098527498e-11,-2.4041558722419123e-10,7.335280443700137e-11,-5.35068235475141e-12,-2.3336726863291942e-11,-9.135124632846613e-11,-5.91512116252014e-11,-1.9487035540953457e-11,-1.9487035540953457e-11,0,NAN,NAN,NAN,NAN
9.45e-11,2.2881344663731226e-11,1.210978890174062e-5,5.1441065263126686e-12,9.783337176291247e-12,1.3288048760003147e-11,1.8918005151459613e-11,-1.6058700692075494e-11,-3.9572885067352006e-13,1.359178435715383e-11,4.157308867964341e-11,3.2547569747251164e-11,13.413905936970789,12.972353743044886,6.281275809025402,6.460211556064809,1.8741287019195853e-4,9.873050193326664e-5,-4.773796397824003e-7,4.402580074448936e-5,-3.6594187355467523e-11,2.0951575058696318e-10,5.947553201919875e-11,-2.2557445127903867e-10,8.383502160217234e-11,2.0994653857170412e-11,-5.96075371691288e-12,-7.495406680886022e-11,-6.70723084249885e-11,-3.6936925334610054e-11,-3.6936925334610054e-11,0,NAN,NAN,NAN,NAN
9.46e-11,1.9763692909462068e-11,1.2109786965806638e-5,4.982149911270728e-12,9.430271025222024e-12,1.2782987722070786e-11,1.7523476976783e-11,-1.9428210900204936e-11,-8.841408852749244e-12,-5.492212133107373e-13,3.328274213509394e-11,2.163085548123334e-11,13.413905926053244,12.972353802716178,6.281275826421868,6.460211491002105,1.8741287121360156e-4,9.873050884073588e-5,-4.773782779293279e-7,4.4025796628832093e-5,-3.526638868312227e-11,1.8324782870088443e-10,5.503008159258434e-11,-2.0267603960108936e-10,8.935770736648019e-11,4.241264995188461e-11,5.519507870178595e-12,-5.6806865191109756e-11,-7.047542398638342e-11,-4.967170168304042e-11,-4.967170168304042e-11,0,NAN,NAN,NAN,NAN
9.47e-11,1.6654906284814606e-11,1.2109785276191728e-5,4.6645360380603e-12,8.833278820134517e-12,1.2125222003035401e-11,1.5890499472564946e-11,-2.013213934468239e-11,-1.4188399540713449e-11,-1.0188301359346887e-11,2.3807352591988358e-11,1.1180175188418945e-11,13.413905915747092,12.972353854017472,6.281275842260979,6.460211433690534,1.8741287153350517e-4,9.873051761280777e-5,-4.773762503447852e-7,4.402578970342512e-5,-3.2569932198271545e-11,1.5442342855133902e-10,4.922483848308615e-11,-1.7455556789602142e-10,9.029716759515627e-11,5.823403386445838e-11,1.2945715212887992e-11,-3.909378415275321e-11,-6.97431050220682e-11,-5.784672681151458e-11,-5.784672681151458e-11,0,NAN,NAN,NAN,NAN
9.48e-11,1.3679578515227064e-11,1.2109783855724975e-5,4.23993344171537e-12,8.076129803379394e-12,1.1323624783764433e-11,1.409084828570166e-11,-1.882415466401986e-11,-1.6919763282724194e-11,-1.5855343496089343e-11,1.362470487117461e-11,1.9021557210099986e-12,13.413905906400917,12.97235389646495,6.281275856215773,6.460211385324552,1.8741287130089154e-4,9.873052726399513e-5,-4.773737963537741e-7,4.4025780782297736e-5,-2.894770445286976e-11,1.2497095563914478e-10,4.262728296809682e-11,-1.4379511030316463e-10,8.713153178441037e-11,6.82118231096497e-11,1.7949698236767532e-11,-2.344847395612898e-11,-6.546394721913259e-11,-6.17494465351489e-11,-6.17494465351489e-11,0,NAN,NAN,NAN,NAN
9.49e-11,1.0924259045150023e-11,1.2109782709723297e-5,3.751948297218301e-12,7.2313663805903516e-12,1.0386799053493325e-11,1.2199369134625116e-11,-1.6271628118039386e-11,-1.755969347474938e-11,-1.8366281571262178e-11,3.4363261362857412e-12,-5.739987117703101e-12,13.41390589823762,12.972353930087646,6.281275868117051,6.460211346369869,1.8741287065290071e-4,9.873053704397893e-5,-4.773711223323996e-7,4.4025770671165135e-5,-2.4784097326524025e-11,9.633764503987554e-11,3.5708356371674046e-11,-1.1260927315791493e-10,8.048317864773967e-11,7.255594219906522e-11,2.1712950176622637e-11,-1.0833860402249339e-11,-5.840701328214002e-11,-6.182386002134385e-11,-6.182386002134385e-11,0,NAN,NAN,NAN,NAN
9.5e-11,8.440759571275733e-12,1.2109781830187134e-5,3.2380803287844313e-12,6.3563434810891975e-12,9.329154688474094e-12,1.028887198388527e-11,-1.3208301526099791e-11,-1.663354390323105e-11,-1.864736472451356e-11,-5.986474525488359e-12,-1.153225688574071e-11,13.413905891372648,12.972353955292691,6.281275877924086,6.460211316686034,1.874128697127193e-4,9.873054642199409e-5,-4.773683981499969e-7,4.4025760119866606e-5,-2.040196137822157e-11,6.956497519291579e-11,2.8842720949497303e-11,-8.277327671901557e-11,7.111492553130084e-11,7.188990395309989e-11,2.4888361733976552e-11,-1.5589432038913975e-12,-4.945650152602009e-11,-5.866701897443833e-11,-5.866701897443833e-11,0,NAN,NAN,NAN,NAN
9.51e-11,6.252147812933002e-12,1.2109781199375586e-5,2.72900417443874e-12,5.492037457872341e-12,8.174072828371427e-12,8.425027979711173e-12,-1.0229749020926471e-11,-1.4642381635172604e-11,-1.7582337240376208e-11,-1.394743543008979e-11,-1.5478474329280012e-11,13.413905885832772,12.97235397275373,6.281275885696207,6.460211295664127,1.8741286858852858e-4,9.873055505382529e-5,-4.773657565578359e-7,4.4025749780176096e-5,-1.606215931937899e-11,4.5365675598625335e-11,2.231430713231199e-11,-5.5595424619551806e-11,5.988753454824907e-11,6.714846077045441e-11,2.7654316820251715e-11,4.599551917725303e-12,-3.952390250646428e-11,-5.299629219115987e-11,-5.299629219115987e-11,0,NAN,NAN,NAN,NAN
9.52e-11,4.360012557153153e-12,1.2109780792769487e-5,2.2481348255210684e-12,4.664260243067919e-12,6.954134193200407e-12,6.662322827231002e-12,-7.737703623771387e-12,-1.2044877121422355e-11,-1.590205563606194e-11,-1.99364685411644e-11,-1.7745846536066273e-11,13.413905881574644,12.972353983321446,6.2812758915666045,6.460211282366675,1.8741286737293845e-4,9.873056274134331e-5,-4.773632949999456e-7,4.4025740175074247e-5,-1.1965340923370766e-11,2.419228792694724e-11,1.632535348052392e-11,-3.192999155071863e-11,4.7692452676615555e-11,5.944253830405625e-11,2.985422227907323e-11,8.215496790127365e-12,-2.945728596117321e-11,-4.5594013008223414e-11,-4.5594013008223414e-11,0,NAN,NAN,NAN,NAN
9.53e-11,2.7517151041354126e-12,1.2109780581494855e-5,1.8115192749447565e-12,3.886574170647991e-12,5.708915541571373e-12,5.041673859930041e-12,-5.929638137805165e-12,-9.241973525457015e-12,-1.4125114006896894e-11,-2.3693156392544124e-11,-1.8602083461534315e-11,13.413905878502536,12.972353987952923,6.2812758957191726,6.460211275658763,1.874128661427739e-4,9.873056939236365e-5,-4.773610791760139e-7,4.402573168264795e-5,-8.255632223042394e-12,6.292650158536119e-12,1.1007347327177807e-11,-1.2222288296341283e-11,3.5376708858068304e-11,4.991873495522788e-11,3.1170371272929705e-11,1.0017785830218676e-11,-1.9965077808543802e-11,-3.7240880558877456e-11,-3.7240880558877456e-11,0,NAN,NAN,NAN,NAN
9.54e-11,1.4066722526564798e-12,1.210978053430289e-5,1.4281277733452353e-12,3.16404815638979e-12,4.481199179489896e-12,3.589866915790623e-12,-4.823536877962537e-12,-6.56281181884255e-12,-1.2547622819045309e-11,-2.521974281641567e-11,-1.835630487404587e-11,13.413905876484712,12.972353987655833,6.281275898368766,6.460211274322158,1.8741286495920406e-4,9.873057498597355e-5,-4.773591476541986e-7,4.402572453492023e-5,-5.025921163418441e-12,-8.248131681597596e-12,6.432593416074921e-12,3.424594803635059e-12,2.367491967281521e-11,3.963644860262814e-11,3.1287455614670223e-11,1.0719232468778733e-11,-1.1566204083865808e-11,-2.8650784713808384e-11,-2.8650784713808384e-11,0,NAN,NAN,NAN,NAN
9.55e-11,3.011238556548223e-13,1.210978061919788e-5,1.1005883138627004e-12,2.4970334919193456e-12,3.312570012968747e-12,2.320593813271146e-12,-4.304756011872316e-12,-4.2528646519470385e-12,-1.127223666677237e-11,-2.4750142055536657e-11,-1.7312039348372066e-11,13.413905875368005,12.97235398344365,6.281275899744933,6.4602112771475095,1.8741286386824422e-4,9.873057954586629e-5,-4.773575169018804e-7,4.402571882959922e-5,-2.324373458552406e-12,-1.9476960262671817e-11,2.6254973142072282e-12,1.51722042507995e-11,1.3159815933014363e-11,2.9478200778250933e-11,3.001432633560531e-11,1.0895019668393002e-11,-4.571592364371103e-12,-2.0418030117932412e-11,-2.0418030117932412e-11,0,NAN,NAN,NAN,NAN
9.56e-11,-5.887662438142846e-13,1.2109780804783627e-5,8.263437287229127e-13,1.8843121893646215e-12,2.2393037738489157e-12,1.2366228483692535e-12,-4.18179744685083e-12,-2.4665789573152893e-12,-1.0261886681109111e-11,-2.2687884404350526e-11,-1.5736212237808412e-11,13.413905874990295,12.972353976299035,6.281275900078943,6.46021128300279,1.8741286290167663e-4,9.87305831221018e-5,-4.773561862215802e-7,4.402571455126971e-5,-1.6175900919877465e-13,-2.75497517550328e-11,-4.2700723461550997e-13,2.336795430818197e-11,4.2167854480872345e-12,2.010005730225377e-11,2.7348621386629566e-11,1.0920758338868733e-11,9.04583951544142e-13,-1.2984219753324839e-11,-1.2984219753324839e-11,0,NAN,NAN,NAN,NAN
9.57e-11,-1.2853153605217295e-12,1.2109781061372831e-5,5.991329542247673e-13,1.3252266795170898e-12,1.2892351516470302e-12,3.325395737664787e-13,-4.239890228354957e-12,-1.2668948812727562e-12,-9.402616975794776e-12,-1.952876575107783e-11,-1.3844105929580513e-11,13.413905875190702,12.972353967143578,6.281275899593814,6.4602112908787666,1.8741286207837752e-4,9.873058578023385e-5,-4.77355142245863e-7,4.4025711597952776e-5,1.4808591088044954e-12,-3.271255698356885e-11,-2.766174469326225e-12,2.8472666755213893e-11,-2.9568346314794967e-12,1.1921023291958664e-11,2.3483962462530947e-11,1.096669787027842e-11,4.910595860106677e-12,-6.62749588966474e-12,-6.62749588966474e-12,0,NAN,NAN,NAN,NAN
9.58e-11,-1.8088790910721217e-12,1.2109781361880387e-5,4.106302692328762e-13,8.206794007286248e-13,4.799985740784167e-13,-4.024731153642831e-13,-4.28454887639932e-12,-6.330331135928202e-13,-8.561911557104012e-12,-1.5783486293885263e-11,-1.179745927965132e-11,13.413905875817457,12.9723539568131,6.281275898496968,6.460211299914154,1.8741286140600406e-4,9.873058759591936e-5,-4.773543627965314e-7,4.40257098091308e-5,2.6445111272811107e-12,-3.528388619450092e-11,-4.4533902183532326e-12,3.09993373181016e-11,-8.331817928682965e-12,5.14421945683253e-12,1.877093784243669e-11,1.1034873170554634e-11,7.609302442829723e-12,-1.4725178732115633e-12,-1.4725178732115633e-12,0,NAN,NAN,NAN,NAN
9.59e-11,-2.1781314929655674e-12,1.2109781682505344e-5,2.520444401919442e-13,3.7312780407547065e-13,-1.8127458581751278e-13,-9.822233773392407e-13,-4.170890645597401e-12,-4.763709913775493e-13,-7.632925513297726e-12,-1.1912522215577507e-11,-9.711392249215788e-12,13.413905876733528,12.972353946038409,6.281275896975164,6.460211309404238,1.8741286088293148e-4,9.873058865291931e-5,-4.773538200483065e-7,4.4025708992036195e-5,3.3851705299711815e-12,-3.563642195672642e-11,-5.5633020229367485e-12,3.146553131112902e-11,-1.2012690199425747e-11,-2.0082757338192673e-13,1.3649694717063315e-11,1.1020969009307877e-11,9.226787247928326e-12,2.483707214224672e-12,2.483707214224672e-12,0,NAN,NAN,NAN,NAN
9.6e-11,-2.4106651293132718e-12,1.2109782003198806e-5,1.1548067917844527e-13,-1.4137046740382986e-14,-6.969795754220216e-13,-1.4217017234900067e-12,-3.817777194590052e-12,-6.625817536608031e-13,-6.559924534689431e-12,-8.280948764948226e-12,-7.665610504760399e-12,13.413905877820191,12.972353935431812,6.2812758951913406,6.4602113187971435,1.8741286050031518e-4,9.873058904260213e-5,-4.773534830315197e-7,4.4025708943980255e-5,3.767372110293153e-12,-3.417746635810952e-11,-6.178037239606425e-12,3.035968916351947e-11,-1.4196689693332959e-11,-4.206298108338161e-12,8.5735686532115e-12,1.0782304846514461e-11,1.0006104022380613e-11,5.336802582596591e-12,5.336802582596591e-12,0,NAN,NAN,NAN,NAN
9.61e-11,-2.5235963069497293e-12,1.2109782307915902e-5,-5.088884557906477e-15,-3.380647232032704e-13,-1.0771393041256746e-12,-1.7359417027727986e-12,-3.2083865479651093e-12,-1.0369531628251944e-12,-5.344890153239224e-12,-5.136034706562534e-12,-5.716050740297798e-12,13.413905878978811,12.97235392547971,6.281275893283074,6.460211327681784,1.8741286024413485e-4,9.873058886351117e-5,-4.773533195612926e-7,4.402570946953516e-5,3.858802928626256e-12,-3.132846119574252e-11,-6.382399235575985e-12,2.8120074647777413e-11,-1.5132680788621013e-11,-7.034793837666779e-12,3.940648501619224e-12,1.019660523458874e-11,1.0172053410094492e-11,7.237713036052976e-12,7.237713036052976e-12,0,NAN,NAN,NAN,NAN
9.62e-11,-2.5339791971615633e-12,1.2109782584656878e-5,-1.1333126734511515e-13,-5.969240608776508e-13,-1.3370192495265254e-12,-1.9394758074088937e-12,-2.3804373653781632e-12,-1.4492156160189368e-12,-4.0388413800527695e-12,-2.6061039690113944e-12,-3.904366614502622e-12,13.41390588013114,12.972353916541396,6.281275891362363,6.4602113357710085,1.874128600971018e-4,9.873058822012675e-5,-4.773532977031531e-7,4.4025710392292435e-5,3.7259675368804566e-12,-2.750460288521871e-11,-6.25994673404202e-12,2.5124165519840544e-11,-1.5085608513059622e-11,-8.876108074373565e-12,4.496091579790373e-14,9.20166792041359e-12,9.909718156175406e-12,8.358982134885764e-12,8.358982134885764e-12,0,NAN,NAN,NAN,NAN
9.63e-11,-2.4589473305351197e-12,1.2109782825312752e-5,-2.1054020231069321e-13,-7.91114671096671e-13,-1.4946815750042738e-12,-2.046224397865918e-12,-1.410000269330399e-12,-1.774395494628005e-12,-2.7235214917237245e-12,-7.160398398754683e-13,-2.2640216867195006e-12,13.413905881218463,12.972353908853826,6.281275889516479,6.46021134288271,1.8741286004033222e-4,9.873058722047817e-5,-4.773533868750946e-7,4.402571156160584e-5,3.4309361358189966e-12,-2.309590352809114e-11,-5.889883466354116e-12,2.168590325876074e-11,-1.4309409416864413e-11,-9.916165613857569e-12,-2.9473149699103055e-12,7.812132232184063e-12,9.356494493909756e-12,8.868631810948491e-12,8.868631810948491e-12,0,NAN,NAN,NAN,NAN
9.64e-11,-2.3155919973543716e-12,1.2109783025341947e-5,-2.9603392029456556e-13,-9.235522649338745e-13,-1.568825488080456e-12,-2.069625125869759e-12,-3.9279027965371474e-13,-1.9270624914416755e-12,-1.4896320636808518e-12,5.868272630392282e-13,-8.229420580617064e-13,13.413905882199916,12.972353902541732,6.281275887809645,6.460211348920912,1.8741286005473097e-4,9.873058597268212e-5,-4.773535586696119e-7,4.4025712855174025e-5,3.0291108395262806e-12,-1.8451056380027786e-11,-5.344702836880652e-12,1.805826610037407e-11,-1.3029718521445966e-11,-1.031904633954854e-11,-4.997086180353154e-12,6.114971781820233e-12,8.605081168839407e-12,8.913494219118928e-12,8.913494219118928e-12,0,NAN,NAN,NAN,NAN
9.65e-11,-2.120644222775102e-12,1.2109783183313924e-5,-3.678364655987807e-13,-9.995939192113814e-13,-1.5771362408234054e-12,-2.0228233456952143e-12,5.737482930717521e-13,-1.8676227197978725e-12,-4.170154616118664e-13,1.4029079785887412e-12,3.965040366646e-13,13.413905883050251,12.972353897632027,6.281275886285328,6.460211353858109,1.874128601220645e-4,9.873058458078895e-5,-4.773537874498373e-7,4.402571417850214e-5,2.5678949512942027e-12,-1.3865212499986355e-11,-4.688539174069305e-12,1.4438960793058107e-11,-1.1435394570399633e-11,-1.022048885821279e-11,-6.1720020921439365e-12,4.249201788318279e-12,7.713591168391096e-12,8.611830998917458e-12,8.611830998917458e-12,0,NAN,NAN,NAN,NAN
9.66e-11,-1.890050823291888e-12,1.2109783300362205e-5,-4.2348605998829853e-13,-1.0265690779436095e-12,-1.5352345903485537e-12,-1.918792927271629e-12,1.4051487613040715e-12,-1.6007351378805482e-12,4.394615313316715e-13,1.8521424828390683e-12,1.3790433725170791e-12,13.413905883757321,12.972353894071233,6.2812758849689265,6.46021135771955,1.874128602257298e-4,9.873058314045457e-5,-4.773540507526507e-7,4.4025715462301186e-5,2.0861212405030767e-12,-9.57235850776944e-12,-3.9761720637949646e-12,1.0977507269073511e-11,-9.677268631907785e-12,-9.72972044137044e-12,-6.61403092282362e-12,2.3772146500139526e-12,6.7186560667568295e-12,8.05354804638006e-12,8.05354804638006e-12,0,NAN,NAN,NAN,NAN
9.67e-11,-1.6385342801687024e-12,1.2109783379591628e-5,-4.608151752186324e-13,-1.013051121782009e-12,-1.4562042470769063e-12,-1.7703182923375702e-12,2.0400109212855754e-12,-1.1671911024587306e-12,1.0565760312873403e-12,2.0512714862551203e-12,2.118384288421623e-12,13.413905884319481,12.972353891744497,6.281275883870681,6.460211360569699,1.8741286035124535e-4,9.873058173499246e-5,-4.773543295228903e-7,4.402571665875976e-5,1.614084565141845e-12,-5.7424970804214715e-12,-3.252618845310547e-12,7.782508001707047e-12,-7.871435286625316e-12,-8.935907642333758e-12,-6.5030232091936615e-12,6.55209813980384e-13,5.647928593609622e-12,7.305445759901327e-12,7.305445759901327e-12,0,NAN,NAN,NAN,NAN
9.68e-11,-1.3792053665216983e-12,1.2109783425483154e-5,-4.785737055741937e-13,-9.680338317728572e-13,-1.3505875062845822e-12,-1.5898255126827028e-12,2.4450139466114726e-12,-6.314819900651595e-13,1.4421164374797132e-12,2.0985804817424396e-12,2.618538754837122e-12,13.41390588474307,12.972353890494771,6.281275882988616,6.4602113625008215,1.8741286048651464e-4,9.873058043226424e-5,-4.773546081887481e-7,4.4025717737432746e-5,1.1740296479769608e-12,-2.48335541556864e-12,-2.553235014498659e-12,4.9283693621801125e-12,-6.104999931854169e-12,-7.915818937390417e-12,-6.023263411905522e-12,-7.912222712689994e-13,4.52946694587422e-12,6.418746563837566e-12,6.418746563837566e-12,0,NAN,NAN,NAN,NAN
9.69e-11,-1.1232721072823585e-12,1.2109783443334347e-5,-4.76810886086259e-13,-9.001651026034479e-13,-1.2266968973928649e-12,-1.3890981373890069e-12,2.6151877609522314e-12,-6.767352383204658e-14,1.6285324952058471e-12,2.0663607732429223e-12,2.8940513306178453e-12,13.413905885040084,12.972353890140889,6.281275882311409,6.460211363623484,1.874128606218928e-4,9.87305792827544e-5,-4.773548745918141e-7,4.402571868128336e-5,7.809562990687279e-13,1.5405560975110638e-13,-1.9042284063510864e-12,2.461132151201125e-12,-4.4420868518313956e-12,-6.740161335229164e-12,-5.337890189557861e-12,-1.882568814082684e-12,3.3967745663607695e-12,5.436496240749537e-12,5.436496240749537e-12,0,NAN,NAN,NAN,NAN
9.7e-11,-8.798658525863502e-13,1.2109783438765707e-5,-4.569862180449322e-13,-8.171523924027889e-13,-1.091084578715041e-12,-1.1789382622642626e-12,2.5703486162454486e-12,4.5390314758064127e-13,1.6632562422877113e-12,1.999993295393051e-12,2.9690007047768525e-12,13.41390588522613,12.972353890493519,6.281275881821033,6.460211364058676,1.8741286075011113e-4,9.87305783189894e-5,-4.773551197965111e-7,4.402571948320988e-5,4.436208802626845e-13,2.1669955115708227e-12,-1.3234867328490346e-12,4.033531046746259e-13,-2.929120282272111e-12,-5.477174926587061e-12,-4.573534467326729e-12,-2.5906246382825722e-12,2.289482805060616e-12,4.399149218733999e-12,4.399149218733999e-12,0,NAN,NAN,NAN,NAN
9.71e-11,-6.559836342147018e-13,1.2109783417313577e-5,-4.2182850505057617e-13,-7.254017011898755e-13,-9.490297471597123e-13,-9.688394913385515e-13,2.348927712044745e-12,8.771533875077657e-13,1.598236295406249e-12,1.9217680169415813e-12,2.874953079732199e-12,13.413905885318693,12.972353891368277,6.281275881495135,6.460211363931287,1.8741286086609372e-4,9.873057755627746e-5,-4.773553377954705e-7,4.40257201432167e-5,1.6563322344037028e-13,3.5907695875832494e-12,-8.216168576550721e-13,-1.2418418755385044e-12,-1.5985201321065619e-12,-4.193168244557985e-12,-3.815148922308877e-12,-2.9343974466296448e-12,1.2505885097283435e-12,3.3475037941981913e-12,3.3475037941981913e-12,0,NAN,NAN,NAN,NAN
9.72e-11,-4.565347811433036e-13,1.210978338412018e-5,-3.7500050937513395e-13,-6.298996801795511e-13,-8.049476579296269e-13,-7.667286566026424e-13,2.000519910782417e-12,1.1667028794891725e-12,1.4808462956245047e-12,1.8373031517475475e-12,2.6482409792091726e-12,13.413905885335739,12.972353892595635,6.281275881309067,6.460211363364727,1.874128609667003e-4,9.873057699461574e-5,-4.773555251434689e-7,4.402572066626099e-5,-5.343441788923199e-14,4.487844236311869e-12,-4.0310036325407164e-13,-2.4873243255294526e-12,-4.710804395909325e-13,-2.9505395249358157e-12,-3.109190723372799e-12,-2.969160177872863e-12,3.2168051510301565e-13,2.322956081485187e-12,2.322956081485187e-12,0,NAN,NAN,NAN,NAN
9.73e-11,-2.8447513063592117e-13,1.2109783343721925e-5,-3.206521760587288e-13,-5.343020324271882e-13,-6.626708794470808e-13,-5.788133141081905e-13,1.5783841353346188e-12,1.3100095327310082e-12,1.347603273044457e-12,1.742617156595864e-12,2.327003425621821e-12,13.413905885294653,12.972353894027568,6.2812758812375735,6.4602113624765245,1.874128610504237e-4,9.873057662147027e-5,-4.77355680550554e-7,4.402572106071185e-5,-2.1699175729788352e-13,4.937310514354766e-12,-6.748337333803765e-14,-3.358926379020147e-12,4.428783175650005e-13,-1.8043410334363997e-12,-2.472281291060611e-12,-2.7718778020352444e-12,-4.622930592965065e-13,1.365651140052414e-12,1.365651140052414e-12,0,NAN,NAN,NAN,NAN
9.74e-11,-1.4100923739820669e-13,1.2109783299929099e-5,-2.629500462943615e-13,-4.4116226449773307e-13,-5.255921241052977e-13,-4.095498034646893e-13,1.1328860482815636e-12,1.3155280502815692e-12,1.2212814513061663e-12,1.630382893251532e-12,1.9483862049646073e-12,13.413905885211477,12.972353895541186,6.281275881256106,6.460211361374822,1.8741286111706866e-4,9.873057641507921e-5,-4.773558044602405e-7,4.402572133730123e-5,-3.304756101955391e-13,5.025500335785153e-12,1.894663727973324e-13,-3.892614287503589e-12,1.142767099174823e-12,-7.985962665238244e-13,-1.902211576855439e-12,-2.426225244223366e-12,-1.0773867051168658e-12,5.114547311487738e-13,5.114547311487738e-13,0,NAN,NAN,NAN,NAN
9.75e-11,-2.5842293407170204e-14,1.2109783255784067e-5,-2.056578061667333e-13,-3.522256380655235e-13,-3.9669114113787793e-13,-2.6172509840572664e-13,7.065514425038817e-13,1.2079263363398663e-12,1.1112280867724858e-12,1.4944962421861446e-12,1.5462006123342438e-12,13.413905885100418,12.972353897039762,6.2812758813418155,6.460211360155706,1.8741286116743099e-4,9.873057634790897e-5,-4.773558986404798e-7,4.402572150842238e-5,-4.0052719955768366e-13,4.838304231148497e-12,3.7468490615051344e-13,-4.131752788644616e-12,1.6371540869266997e-12,3.657576220928377e-14,-1.3885489601674987e-12,-2.009810237903288e-12,-1.5132576977344662e-12,-2.1125604188100216e-13,-2.1125604188100216e-13,0,NAN,NAN,NAN,NAN
9.76e-11,6.253594832169714e-14,1.2109783213581501e-5,-1.5182672072631267e-13,-2.6871784530215853e-13,-2.7848737865604814e-13,-1.3663020746086614e-13,3.3105031596527044e-13,1.0216555505295729e-12,1.0161102208030111e-12,1.3326692889347518e-12,1.1492114690129565e-12,13.413905884973582,12.972353898451733,6.281275881474225,6.460211358901374,1.8741286120299745e-4,9.873057638991614e-5,-4.773559658011727e-7,4.4025721587644996e-5,-4.343179264361275e-13,4.455466233716848e-12,4.968538747578247e-13,-4.124415917751578e-12,1.94270556477305e-12,6.863284829076687e-13,-9.209104776026713e-13,-1.585259563504096e-12,-1.7736358471396273e-12,-7.841323341034201e-13,-7.841323341034201e-13,0,NAN,NAN,NAN,NAN
9.77e-11,1.2655163018437471e-13,1.2109783174932797e-5,-1.0362353141724891e-13,-1.9157730518691917e-13,-1.7296227385168033e-13,-3.429544782547796e-14,2.6106644556785692e-14,7.942093827075377e-13,9.28020327646574e-13,1.1472132343247662e-12,7.80106272466138e-13,13.413905884840897,12.972353899728272,6.281275881635637,6.4602113576790945,1.874128612256758e-4,9.873057651134669e-5,-4.773560092575149e-7,4.402572158932057e-5,-4.390269051692496e-13,3.9468776102819056e-12,5.655785353536243e-13,-3.92077096572512e-12,2.0827489331195754e-12,1.1506813419318932e-12,-4.939379130309481e-13,-1.1957809423437192e-12,-1.87478303463016e-12,-1.2001631768160094e-12,-1.2001631768160094e-12,0,NAN,NAN,NAN,NAN
9.78e-11,1.6924749221381893e-13,1.2109783140857582e-5,-6.229691037824504e-14,-1.2160285605918398e-13,-8.148901736103283e-14,4.624529946728105e-14,-1.999305848334133e-13,5.602094614586692e-13,8.36839645763066e-13,9.444644764394849e-13,4.551072566464527e-13,13.413905884710166,12.972353900840005,6.281275881811308,6.4602113565409525,1.874128612375714e-4,9.873057668488829e-5,-4.773560326408086e-7,4.402572152820104e-5,-4.21462333970734e-13,3.3706851719612948e-12,5.907098261845529e-13,-3.570615756794708e-12,2.0852130798469944e-12,1.442480286396362e-12,-1.089206149024547e-13,-8.648871067847011e-13,-1.842429674093533e-12,-1.4635404478343443e-12,-1.4635404478343443e-12,0,NAN,NAN,NAN,NAN
9.79e-11,1.939998536185091e-13,1.2109783111887395e-5,-2.826440854762971e-14,-5.951254821308276e-14,-4.797663691129032e-15,1.066879856006073e-13,-3.4829046678485857e-13,3.4709975594501094e-13,7.339496455249757e-13,7.334164077809993e-13,1.8412970257766927e-13,13.413905884587217,12.972353901773378,6.281275881989445,6.46021135552429,1.874128612408076e-4,9.873057688709908e-5,-4.773560396593381e-7,4.4025721419023816e-5,-3.878106351833548e-13,2.772886729857602e-12,5.818104888018639e-13,-3.121177196642461e-12,1.980410635404754e-12,1.584169335571812e-12,2.2729539975576268e-13,-5.993096072987245e-13,-1.7078754289919746e-12,-1.588185289317708e-12,-1.588185289317708e-12,0,NAN,NAN,NAN,NAN
9.8e-11,2.0426592166503326e-13,1.210978308816988e-5,-1.2818577766587505e-15,-5.929578119460609e-15,5.701329979303963e-14,1.492103313603976e-13,-4.2726806962999446e-13,1.7281824700926603e-13,6.147047425851339e-13,5.240889205453406e-13,-2.863630505329764e-14,13.413905884476113,12.972353902527072,6.281275882161056,6.460211354652769,1.8741286123739762e-4,9.873057709913191e-5,-4.773560339110354e-7,4.4025721276057645e-5,-3.4349211767843623e-13,2.188013927868388e-12,5.477580393434695e-13,-2.6152819974983826e-12,1.7986533680514067e-12,1.603976340749434e-12,5.050816097722496e-13,-3.9379791993948315e-13,-1.503974615346415e-12,-1.5952811824583028e-12,-1.5952811824583028e-12,0,NAN,NAN,NAN,NAN
9.81e-11,2.0337339121569277e-13,1.2109783069565294e-5,1.934478651356483e-14,3.8678650055530824e-14,1.0441940583480529e-13,1.7625720325458559e-13,-4.4949389673249695e-13,4.5415709075770216e-14,4.794488024167922e-13,3.2604362178484576e-13,-1.8384813925575997e-13,13.413905884379398,12.972353903108726,6.281275882319703,6.460211353937912,1.8741286122916145e-4,9.873057730684447e-5,-4.773560187430325e-7,4.402572111263273e-5,-2.930994720233982e-13,1.6404948833866063e-12,4.96472863239091e-13,-2.089988780119103e-12,1.5682539979192837e-12,1.5321303025791054e-12,7.153644913916043e-13,-2.36481828551054e-13,-1.2616217846537673e-12,-1.510287989475018e-12,-1.510287989475018e-12,0,NAN,NAN,NAN,NAN
9.82e-11,1.9436004242291974e-13,1.2109783055730603e-5,3.454394872106212e-14,7.407755406321695e-14,1.383761119280045e-13,1.9036331225512932e-13,-4.2939822143482455e-13,-3.572429591632167e-14,3.331888548242628e-13,1.4728832131504453e-13,-2.859570938999698e-13,13.413905884298346,12.97235390353212,6.281275882461181,6.46021135338099,1.8741286121767934e-4,9.873057750044793e-5,-4.773559971523071e-7,4.402572094069611e-5,-2.403971273165816e-13,1.146334155727691e-12,4.347571697395013e-13,-1.5757323771625154e-12,1.3138585183260059e-12,1.3976239522316811e-12,8.525641242941254e-13,-1.1370194198009632e-13,-1.0071553611368947e-12,-1.359928222843143e-12,-1.359928222843143e-12,0,NAN,NAN,NAN,NAN
9.83e-11,1.7986679764944817e-13,1.210978304618927e-5,4.5293915048281144e-14,1.0033047546159119e-13,1.6020266786295556e-13,1.9401514090313543e-13,-3.8115742353574137e-13,-7.759893672602871e-14,1.842747817293093e-13,-6.3427039037542525e-15,-3.420814782638715e-13,13.413905884233207,12.97235390381488,6.281275882583176,6.460211352975085,1.8741286120427657e-4,9.873057767385833e-5,-4.773559717252072e-7,4.402572077043834e-5,-1.8836134924350992e-13,7.148273337594606e-13,3.682281468929581e-13,-1.095984757295202e-12,1.055515545833631e-12,1.2258563992641987e-12,9.164864227554323e-13,-1.3585245780384298e-14,-7.608681353153608e-13,-1.169561632996337e-12,-1.169561632996337e-12,0,NAN,NAN,NAN,NAN
9.84e-11,1.6208295790198355e-13,1.2109783040386957e-5,5.2487910579847743e-14,1.17831565943343e-13,1.7145993939735103e-13,1.8954905447306324e-13,-3.172671829405025e-13,-9.0833398481287e-14,4.25521624331427e-14,-1.313701299238874e-13,-3.608975467379518e-13,13.413905884183436,12.972353903976675,6.281275882684899,6.460211352707181,1.8741286119003042e-4,9.873057782391622e-5,-4.773559446082987e-7,4.402572061003786e-5,-1.3924458477775915e-13,3.5012177362066294e-13,3.013275426797427e-13,-6.673889565611655e-13,8.08229180981199e-13,1.0372861372679848e-12,9.12893847498834e-13,7.194130017304226e-14,-5.365975314882524e-13,-9.612301131585248e-13,-9.612301131585248e-13,0,NAN,NAN,NAN,NAN
9.85e-11,1.427368703361087e-13,1.2109783037734687e-5,5.685629273056544e-14,1.2729838255948166e-13,1.7383506426160352e-13,1.7908126647650086e-13,-2.477578571839576e-13,-8.701256935536679e-14,-8.254096859948876e-14,-2.2652001947886652e-13,-3.516245685305451e-13,13.413905884147901,12.972353904037847,6.281275882766745,6.460211352560165,1.87412861175788e-4,9.87305779496038e-5,-4.773559175071483e-7,4.40257204655459e-5,-9.465301427072504e-14,5.252571908252649e-14,2.373898846068337e-13,-3.002835762664841e-13,5.822034369069152e-13,8.470390432125922e-13,8.528220888484265e-13,1.4663699090479175e-13,-3.422034100869693e-13,-7.524982562101591e-13,-7.524982562101591e-13,0,NAN,NAN,NAN,NAN
9.86e-11,1.2312269775311586e-13,1.2109783037641549e-5,5.89436540220399e-14,1.297238446377484e-13,1.6904213779158437e-13,1.644653835610563e-13,-1.7996632981092893e-13,-7.651227211168447e-14,-1.8354707782761657e-13,-2.923780405067301e-13,-3.2316472128588075e-13,13.41390588412507,12.97235390401841,6.281275882829968,6.4602113525146185,1.8741286116219255e-4,9.873057805136404e-5,-4.773558917074334e-7,4.4025720340920565e-5,-5.5629232714221535e-14,-1.804553790396052e-13,1.787519304673374e-13,4.890492286762808e-16,3.8336576216363874e-13,6.652795853717782e-13,7.509622702643128e-13,2.1060345931341342e-13,-1.80645328942238e-13,-5.560687015319369e-13,-5.560687015319369e-13,0,NAN,NAN,NAN,NAN
9.87e-11,1.0415233038543013e-13,1.2109783039539114e-5,5.912745858219394e-14,1.2629778964411991e-13,1.5874242134489312e-13,1.472721510205714e-13,-1.1871682065701472e-13,-6.707268840747457e-14,-2.5599171251255996e-13,-3.3096790407253923e-13,-2.8344159738239247e-13,13.413905884113165,12.972353903937314,6.281275882876403,6.460211352550337,1.8741286114970978e-4,9.873057813056173e-5,-4.773558681115256e-7,4.402572023819815e-5,-2.2735290357631703e-14,-3.533251553266501e-13,1.2688762074306184e-13,2.346083346696354e-13,2.142793500510551e-13,4.980783501333903e-13,6.235614270151596e-13,2.6164076747929566e-13,-5.134538368886688e-14,-3.8003936344538313e-13,-3.8003936344538313e-13,0,NAN,NAN,NAN,NAN
9.88e-11,8.642034631815236e-14,1.2109783042899299e-5,5.766372990722707e-14,1.183119055586011e-13,1.4448476305204307e-13,1.2878713935042819e-13,-6.674442555822031e-14,-6.317942697590695e-14,-2.987321684356288e-13,-3.453382753627108e-13,-2.389631075345304e-13,13.4139058841103,12.972353903811927,6.281275882908223,6.460211352647548,1.874128611386524e-4,9.873057818910416e-5,-4.773558472866595e-7,4.402572015776768e-5,3.8655479422417094e-15,-4.719891504050031e-13,8.255479837591066e-14,4.0524472484678276e-13,7.50001811993571e-14,3.4849809960805467e-13,4.86306496170609e-13,2.9681973200958837e-13,4.844310989467262e-14,-2.286040728260687e-13,-2.286040728260687e-13,0,NAN,NAN,NAN,NAN
9.89e-11,7.027238670417949e-14,1.2109783047247038e-5,5.474329375013385e-14,1.0706162587347178e-13,1.2766492442687978e-13,1.1002358821292778e-13,-2.520741505721045e-14,-6.616366063850671e-14,-3.1370459840185106e-13,-3.3920510955736266e-13,-1.9461208024009626e-13,13.413905884114584,12.97235390365768,6.281275882927745,6.460211352787823,1.8741286112920375e-4,9.873057822920067e-5,-4.773558295204119e-7,4.4025720098714225e-5,2.4330296265362146e-14,-5.432723351137497e-13,4.594209043881734e-14,5.180649200565393e-13,-3.59830287590887e-14,2.1765837181172437e-13,3.525755651080224e-13,3.1386792081149137e-13,1.2246820757263444e-13,-1.0298018020217977e-13,-1.0298018020217977e-13,0,NAN,NAN,NAN,NAN
9.9e-11,5.586985373166541e-14,1.2109783052168609e-5,5.054386697015342e-14,9.376010889222288e-14,1.0950006482987708e-13,9.174617368242221e-14,5.826929843777029e-15,-7.483520052570885e-14,-3.052258457328156e-13,-3.1665984964443714e-13,-1.536440654546439e-13,13.413905884124215,12.972353903487859,6.281275882937279,6.4602113529547,1.8741286112143986e-4,9.873057825322217e-5,-4.773558148759789e-7,4.4025720059180887e-5,3.906217827139486e-14,-5.745122660290665e-13,1.6807675460270553e-14,5.803391958728435e-13,-1.2109833537796687e-13,1.056118825541004e-13,2.322998360108283e-13,3.1210608381182645e-13,1.7462916582812492e-13,-2.3686334411559906e-15,-2.3686334411559906e-15,0,NAN,NAN,NAN,NAN
9.91e-11,4.3245227551144354e-14,1.2109783057316164e-5,4.5268397379714446e-14,7.94720979898768e-14,9.101545916937821e-14,7.450173485331959e-14,2.699080873277645e-14,-8.641289414352134e-14,-2.790539598662767e-13,-2.8193341269424365e-13,-1.178547463853487e-13,13.41390588413754,12.972353903313492,6.2812758829390125,6.460211353134055,1.8741286111534616e-4,9.873057826362108e-5,-4.773558032473457e-7,4.402572003671511e-5,4.8641004873674765e-14,-5.731976865460317e-13,-5.395777322530411e-15,6.001884952788082e-13,-1.8309851676958472e-13,1.194781551212132e-14,1.3152144323718248e-13,2.9282922661168436e-13,2.0847237239277864e-13,7.519912757948712e-14,7.519912757948712e-14,0,NAN,NAN,NAN,NAN
9.92e-11,3.234605696180224e-14,1.2109783062408833e-5,3.916382693214006e-14,6.507417894086218e-14,7.304025509874671e-14,5.865408627087962e-14,3.934203743819205e-14,-9.751833419614372e-14,-2.4141097746320976e-13,-2.391965315932049e-13,-8.786344297890204e-14,13.413905884153097,12.972353903143357,6.281275882934939,6.460211353314266,1.8741286111083715e-4,9.873057826287557e-5,-4.77355794407909e-7,4.4025720028568865e-5,5.3759532788974184e-14,-5.466423836077121e-13,-2.1413475827171947e-14,5.859844210459041e-13,-2.248079745336195e-13,-6.388751739005576e-14,5.2590983638663316e-14,2.591658890572932e-13,2.269948353529832e-13,1.3221291809684465e-13,1.3221291809684465e-13,0,NAN,NAN,NAN,NAN
9.93e-11,2.30681823715747e-14,1.210978306723079e-5,3.252076499947386e-14,5.12400934059275e-14,5.621069961904829e-14,4.4419562456587963e-14,4.419487780000376e-14,-1.0504496623991433e-13,-1.9813712018419921e-13,-1.9237970958406338e-13,-6.345534916138311e-14,13.413905884169646,12.972353902984086,6.281275882926809,6.460211353486229,1.8741286110777382e-4,9.873057825343671e-5,-4.773557880545037e-7,4.402572003193407e-5,5.51676497007607e-14,-5.016996667128772e-13,-3.2099467329186e-14,5.45894544512881e-13,-2.4889987636429175e-13,-1.2250323379651647e-13,-5.155599760551849e-15,2.155491727202947e-13,2.326718063918642e-13,1.7126107920707627e-13,1.7126107920707627e-13,0,NAN,NAN,NAN,NAN
9.94e-11,1.5279174849368316e-14,1.2109783071626728e-5,2.565919261041905e-14,3.844718422029757e-14,4.0979306566462757e-14,3.190083493403076e-14,4.302083660996947e-14,-1.067779606609172e-13,-1.5408525489320735e-13,-1.4500779866466871e-13,-4.392544386094341e-14,13.413905884186173,12.972353902840327,6.281275882916106,6.4602113536432375,1.8741286110598025e-4,9.873057823765612e-5,-4.773557838421962e-7,4.402572004410965e-5,5.3625060286510015e-14,-4.445327462648409e-13,-3.83458854371417e-14,4.875535828748103e-13,-2.579324067941255e-13,-1.6462898445225043e-13,-4.4450750966481735e-14,1.6698309302807964e-13,2.2760844770648735e-13,1.948126983439161e-13,1.948126983439161e-13,0,NAN,NAN,NAN,NAN
9.95e-11,8.834282236616974e-15,1.2109783075495376e-5,1.8903724914309585e-14,2.6998621618388175e-14,2.7629645792836362e-14,2.1115916830788972e-14,3.738234311679245e-14,-1.0171143323470512e-13,-1.1279913345090795e-13,-1.0005406450470869e-13,-2.8377487071043664e-14,13.413905884201895,12.972353902714989,6.281275882904048,6.460211353780791,1.8741286110525896e-4,9.873057821771393e-5,-4.773557814119462e-7,4.4025720062608605e-5,4.9863041662826873e-14,-3.8045481378244656e-13,-4.10287594262099e-14,4.1783715689923903e-13,-2.5431173370188536e-13,-1.9124344626812226e-13,-6.909225745923408e-14,1.182895529926766e-13,2.1372543137067038e-13,2.051543948217812e-13,2.051543948217812e-13,0,NAN,NAN,NAN,NAN
9.96e-11,3.586680903572941e-15,1.210978307878171e-5,1.255484629420221e-14,1.7054101370151848e-14,1.6296417430371705e-14,1.202229756483926e-14,2.886825157858199e-14,-9.007448955102418e-14,-7.645863036758066e-14,-5.982566019384026e-14,-1.5948324516733642e-14,13.413905884216241,12.972353902609507,6.28127588289159,6.460211353896339,1.8741286110540532e-4,9.873057819553903e-5,-4.773557804134397e-7,4.402572008521315e-5,4.455579134591093e-14,-3.1384679398258087e-13,-4.0969110442337985e-14,3.427150455611629e-13,-2.4041128340636894e-13,-2.0369027551174558e-13,-8.305882590940474e-14,7.348673388601279e-14,1.929091805499265e-13,2.0441955927718806e-13,2.0441955927718806e-13,0,NAN,NAN,NAN,NAN
9.97e-11,-6.054718901667601e-16,1.210978308146861e-5,6.8636794136869154e-15,8.663860274061518e-15,6.989120896736162e-15,4.536033438158448e-15,1.9014186767693277e-14,-7.312730370266259e-14,-4.6035554818073085e-14,-2.589463733512774e-14,-5.942783191498807e-15,13.41390588422883,12.972353902524125,6.281275882879455,6.4602113539889965,1.8741286110621926e-4,9.873057817274827e-5,-4.773557805172467e-7,4.402572010999793e-5,3.8301211310322186e-14,-2.4815176605177483e-13,-3.890668320048895e-14,2.671659528194681e-13,-2.1853529705720976e-13,-2.0373031516644473e-13,-8.985937366543246e-14,3.539297677305938e-14,1.6708775950771207e-13,1.9465112357784058e-13,1.9465112357784058e-13,0,NAN,NAN,NAN,NAN
9.98e-11,-3.874573015045162e-15,1.2109783083568598e-5,2.0129019748075397e-15,1.8003935298321113e-15,-3.818906230595237e-16,-1.4548609459487797e-15,9.207808555440191e-15,-5.28121856714544e-14,-2.1580808313674122e-14,9.134044678732556e-16,2.114511357797023e-15,13.413905884239451,12.972353902458176,6.281275882868153,6.460211354059234,1.874128611075144e-4,9.873057815060738e-5,-4.773557814274877e-7,4.402572013533413e-5,3.160980994345848e-14,-1.85934647596641e-13,-3.548438295850365e-14,1.951424561520812e-13,-1.9098622750696315e-13,-1.935087648556068e-13,-9.216290213356731e-14,5.486923789434495e-15,1.3822464487738457e-13,1.7785315502372367e-13,1.7785315502372367e-13,0,NAN,NAN,NAN,NAN
9.99e-11,-6.341148307104559e-15,1.2109783085116243e-5,-1.8922014688252216e-15,-3.61621766858048e-15,-5.977940701441936e-15,-6.0810651738791e-15,5.894250523686431e-16,-3.135102627095586e-14,-2.55839756129171e-15,2.046924146945917e-14,8.495357842692104e-15,13.413905884248036,12.972353902410331,6.281275882858015,6.4602113541085675,1.8741286110912503e-4,9.87305781300218e-5,-4.77355782885929e-7,4.4025720159884166e-5,2.4900512500677498e-14,-1.2898965993840084e-13,-3.1241660807782055e-14,1.295790849907695e-13,-1.5995575469689394e-13,-1.7544205468265794e-13,-9.169554808154857e-14,-1.5999393298895033e-14,1.0824447310377449e-13,1.5600571661046598e-13,1.5600571661046598e-13,0,NAN,NAN,NAN,NAN

